A Proximal-Point Lagrangian Based Parallelizable Nonconvex Solver for Bilinear Model Predictive Control

Nonlinear model predictive control has been widely adopted to manipulate bilinear systems with dynamics that include products of the inputs and the states. These systems are ubiquitous in chemical processes, mechanical systems, and quantum physics, to name a few. Running a bilinear MPC controller in real time requires solving a non-convex optimization problem within a limited sampling time. This paper proposes a novel parallel proximal-point Lagrangian based bilinear MPC solver via an interlacing horizon-splitting scheme. The resulting algorithm converts the non-convex MPC control problem into a set of parallelizable small-scale multi-parametric quadratic programs (mpQPs) and an equality-constrained linear-quadratic regulator problem. As a result, the solutions of mpQPs can be pre-computed offline to enable efficient online computation. The proposed algorithm is validated on a simulation of an HVAC system control. It is deployed on a TI LaunchPad XL F28379D microcontroller to execute speed control on a field-controlled DC motor, where the MPC updates at 10 ms and solves the problem in 1.764 ms on average and at most 2.088 ms.

==> data/building_vio.dat <==
t y1 y2 y3 y4 ymax ymin yac1 yac2 yac3 yac4 TOutdoor TOutdoorPred SolOutdoor SolOutdoorPred
0.25 23 23 23 23 24 22 23 23 23 23 11.7789407556794 11.69 0 0
0.5 22.4901177992598 22.8526177031112 22.9146158648122 23.5331268964102 24 22 22.498550022594 22.87756422607 22.8721882166537 23.5034407281239 11.4758418004851 11.51 0 0
0.75 22.2619596845619 22.6555880503727 22.8286015637454 23.7561180537939 24 22 22.2589019652032 22.722397687262 22.7494782851759 23.7461591192597 11.3880554360693 11.44 0 0
1 22.1017554827043 22.536674193133 22.6602243213946 23.7712073407267 24 22 22.0937653996039 22.5263796893265 22.5981684722181 23.7512138155567 11.4253944307249 11.38 0 0
1.25 22.0059056375526 22.4226698682514 22.5088170954897 23.734374538701 24 22 22.0887367343512 22.3874354899389 22.5098579535506 23.7433387839773 11.4158406909357 11.32 0 0
1.5 21.9961646543788 22.3345828351663 22.4109827231492 23.6127536561246 24 22 22.0415995825146 22.2575922355629 22.3598821092337 23.6263584706515 11.2869319380373 11.28 0 0
1.75 22.0511050516791 22.2538070721715 22.2477345049438 23.4676148880606 24 22 21.9948851519765 22.2082172103515 22.2231672996888 23.546909805498 11.4242292595154 11.25 0 0
2 22.0903767978481 22.1566351071616 22.2055347916605 23.3299972915681 24 22 21.9753656171845 22.1735942451561 22.1198946593355 23.4097023324807 11.3054489215755 11.22 0 0
2.25 22.0483670799923 22.0875074047351 22.1703958935058 23.2520092968287 24 22 22.0187066222771 22.1347630767884 22.046562309639 23.333560458087 11.2142795704453 11.19 0 0
2.5 22.0334104317326 22.0315997650039 22.1084146291226 23.1560217296206 24 22 22.0110774375569 22.1203035291101 22.0107419906995 23.2303234139091 11.1276352554582 11.13 0 0
2.75 22.0228534702379 22.026859746226 22.0443094235347 23.0758510783538 24 22 21.9817207974408 22.0857648045453 21.9844787884161 23.153946806465 11.0729534048453 11.09 0 0
3 22.0273140369247 22.0557172412391 22.0438793419917 23.020386605746 24 22 21.977753716704 22.1123047245307 22.0393084125378 23.1100734005838 11.1387149122152 11.04 0 0
3.25 21.9793970126978 22.0671342927552 21.9950043381104 22.9566660175491 24 22 21.9707080927181 22.1012815654705 22.1063717305605 23.1072232194149 11.0015716734039 10.99 0 0
3.5 22.0606051940562 22.0499448960458 21.9702417100117 23.021316001387 24 22 22.0043739795252 22.0662146512967 22.07195308384 23.0915053142971 11.1079033689829 11.21 0 0
3.75 22.007771801757 22.1240860077005 22.0196971363842 23.0790173286477 24 22 22.0657020912025 22.0350498856434 22.0409917425836 23.0258131088822 11.1694132765991 11.17 0 0
4 22.0692299832495 22.0824653457909 21.9920479958734 23.0448998227582 24 22 21.9903611562269 22.0753983911398 22.0564552543704 22.977806186914 11.2213986217196 11.12 0 0
4.25 22.0470945874736 22.129831632851 22.0391619991562 23.033294091573 24 22 22.0082595776443 22.128902214947 22.0869625810964 22.9633726844802 11.014747519136 11.08 0 0
4.5 22.0290990907933 22.1431714718913 21.979690735894 23.0431933774897 24 22 21.9771143565244 22.1099157989104 22.0536419822784 22.9406084568452 10.9726355268442 11.04 1.34815751214855 1.11
4.75 21.9828940115567 22.1897716046319 22.0181193646303 23.0577997436141 24 22 21.9874335093605 22.1353256506122 22.0291903865524 22.9391424270216 11.0494654121526 11.01 2.16161799319447 2.23
5 22.0443417867588 22.1926154161227 22.0424518050087 23.0721257562344 24 22 22.0033105591901 22.1903192386933 22.043245258827 22.9650514247395 11.0195482761291 10.98 3.60521987611757 3.35
5.25 22.0318784102101 22.127735630519 21.9742953432423 23.0670925892313 24 22 22.0379238667643 22.1540839679774 21.9846781352625 22.9618975097708 11.0303202875654 10.96 4.86906253122324 4.47
5.5 22.0206257415669 22.2053847783564 21.9750635217829 23.0566376132915 24 22 22.0598757087077 22.1878798564458 21.975976245194 23.0200684029998 11.1448295382233 11.01 19.0195438774971 17.93
5.75 22.0414179651378 22.2050639791348 21.9919627118005 23.0945087149 24 22 22.0724457315843 22.1737862202932 21.9882544607508 23.1004093065233 11.1573365974582 11.06 25.1622026138168 31.4
6 22.0525031721625 22.2205062221422 21.9662365224387 23.0827496321732 24 22 22.111586148473 22.15473892838 22.0144006323549 23.1165534843098 11.1733070532033 11.11 58.0695294816101 44.87
6.25 22.0690307132376 22.2677758615809 22.0680343141746 23.1349415336699 24 22 22.0842725180714 22.1328973142133 22.0246710264476 23.1284087478204 11.2567330147711 11.16 73.0808137620492 58.34
6.5 22.1287786881326 22.2272267342845 22.0282736035108 23.1468604759585 24 22 22.1280629841548 22.1216442966671 22.0551518561979 23.1971063405487 10.946887674156 10.97 60.5286868121589 66.97
6.75 21.9739258452938 22.1518837830696 21.9823499483174 23.1296945926069 24 22 22.1012492531866 22.0999260925904 21.9648946595949 23.1478856335914 11.0085365966867 11.02 77.0621688889076 81.44
7 22.0319677756928 22.1020213619867 22.0524615079929 23.1455121122727 24 22 22.021266164411 22.1425367189684 21.9610946210105 23.1991938837646 11.0184789692637 11.07 101.665086890591 95.91
7.25 21.986278516225 22.047024806416 21.9781055919042 23.1912078245539 24 22 22.0745660191713 22.128673232802 22.0292467976555 23.2266029699177 11.0881142139166 11.12 138.080488657142 110.38
7.5 22.0591222108297 22.0539210075177 22.0385372913142 23.3498863240531 24 22 22.1678272090267 22.0898505292336 22.0635262037575 23.3566233928478 11.2492928371563 11.18 161.438175843709 124.97
7.75 22.2135130031756 22.0985580860584 22.0902935433562 23.4235365070707 24 22 22.2918407046977 22.0853572299083 22.0276508155166 23.4590033622747 11.1576314819835 11.25 129.619285236672 139.56
8 22.2179453402041 22.0918996994423 22.0592563421632 23.4179018103519 24 22 22.2443919644101 22.0272401413195 22.0126548416104 23.4953542278404 11.3301103518039 11.32 166.807151438213 154.14
8.25 22.2774094782874 22.1095815946272 22.0923895622623 23.5241484007836 24 22 22.312018849299 22.0175756862457 22.0338877267379 23.5941796775398 11.4092588289989 11.4 203.075947880654 168.74
8.5 22.4848465274378 22.095657906762 22.1114937789464 23.6039516379968 24 22 22.4667519476955 22.060745532149 22.1625425152376 23.7061660058112 11.3181055292951 11.29 161.444255867477 161.9
8.75 22.5892509008254 22.050498225638 22.1318699629763 23.6614873985127 24 22 22.5721216596472 22.0770815768135 22.1255982523146 23.7229972549486 11.1977490870887 11.19 180.728092469029 155.06
9 22.707358201511 22.1001102965414 22.1539347660319 23.765408846099 24 22 22.7024433587119 22.0750457976414 22.1287804091748 23.8315248327974 11.0536783668917 11.08 130.512824659349 148.22
9.25 22.623039526973 22.0979483838278 22.1187748924486 23.7452635989742 24 22 22.6868297929095 22.0857614732794 22.0772690095871 23.7936381945646 10.9979053920888 10.99 155.578385252996 141.39
9.5 22.6785370399007 22.0318197617463 22.1691241459557 23.7602111252042 24 22 22.7306103366653 22.0641444302632 22.0967601072137 23.8040660757126 11.2880167489351 11.14 158.049582454948 128.19
9.75 22.6708789604151 22.0809671491255 22.2199177782505 23.766694324798 24 22 22.768594991338 22.1000099669525 22.1455132721369 23.8786981540391 11.1632480054612 11 162.038475329247 125.44
10 22.6781897753371 22.0786040927183 22.2377618790405 23.8298980827938 24 22 20.0727453005155 22.0727453005155 22.1427707988571 23.9137579482461 10.9005510027653 10.87 103.020694410739 122.69
10.25 20.0221576677119 22.0221576677119 22.1304726503376 23.7767991718636 24 22 20.4657424771778 21.9905373201068 22.051103033293 23.8392130831279 10.8071858855376 10.74 121.639986063816 119.94
10.5 22.0366753361509 21.8694483852209 21.9220653282574 23.5628838967524 24 22 20.7918317788002 21.9881502179201 22.1011260656098 23.8208324479296 10.6846855185238 10.77 110.555318290112 122.53
10.75 22.3714591304245 22.0126967802047 22.0232876578653 23.6410972873929 24 22 20.9265794582863 21.9514890819721 22.112267448288 23.7331600299681 10.7751856445461 10.8 128.298072029305 125.13
11 22.3765733951951 22.0084177435967 22.0085000150501 23.6805252709868 24 22 21.0563351307798 21.9635116750459 22.1104106972377 23.7041438341748 10.8244478635861 10.82 137.156181748079 127.72
11.25 22.3392707965212 22.0139785781041 22.0450659465018 23.6604645066163 24 22 21.1471315342762 21.9755271901321 22.1582285404472 23.7228705899287 10.999892747365 10.86 110.337168447698 130.32
11.5 22.2297708733584 22.008457992359 22.034327232074 23.5830283683714 24 22 21.1505866666959 21.9627336515976 22.1432183041243 23.6752827344471 10.865136609619 10.91 127.895837786785 134.85
11.75 22.1759418797862 22.0601851078216 22.0038745868864 23.6022790101468 24 22 21.1393366171438 21.9887060494544 22.173877324313 23.640354256118 10.9949102792788 10.97 176.147345696203 139.38
12 22.2448863328083 22.0937024298561 22.064294540645 23.6555904399497 24 22 21.2759406663358 22.0634625523086 22.2736876017024 23.7413599566064 11.1956679356832 11.02 156.081508513717 143.92
12.25 22.2849088882072 22.0052882789344 22.0270507139271 23.6678449855324 24 22 21.2899344662923 21.662955792861 21.6840098746225 23.2606749732544 11.1958455357779 11.16 181.422589941632 176.36
12.5 22.334840127053 21.9909543083686 22.0682685555263 23.7671594023837 24 22 21.2699102716492 21.2934126587772 21.1998117300203 22.8647547078977 11.1838683577289 11.12 206.886702221108 175.81
12.75 22.5329730942813 21.9992509009631 22.1331924536093 23.931158408568 24 22 21.2763242909316 20.9873251113188 20.7379355322617 22.4349915667161 11.0061885997971 11.09 205.229089676677 175.27
13 22.6691906762401 22.0604958778846 22.1635831161648 24.007369127078 24 22 21.2262293984776 20.6100105567827 20.1983033411172 21.9718337165249 11.1879022401521 11.06 144.019864309275 174.72
13.25 22.6204569307689 22.070125686073 22.1557524194372 23.9002739486029 24 22 21.0755978490004 20.2239163819402 19.6112282558665 21.3958085477196 11.1009180385233 11.04 201.064456169109 174.18
13.5 22.7267030626413 22.0747185577206 22.1406392217426 23.9164701233077 24 22 21.0216637977849 19.8380097583406 19.1360330282105 21.0037958855258 11.0235204019399 10.98 194.688207805063 159.63
13.75 22.8097248524711 22.0846844768547 22.2039801272281 24.0020284817906 24 22 20.8943871734757 19.5017540828141 18.6859276212473 20.6738705736769 10.9128291501323 10.93 128.101134120372 145.08
14 22.7337594884714 22.0564246428065 22.1805227132824 23.9424096084661 24 22 20.6354212580705 19.0450674764415 18.1973168412207 20.1243743791571 10.8512362367082 10.88 155.395830423567 130.53
14.25 22.8122895845479 22.1048648552945 22.2265240495841 23.9586396996678 24 22 20.4310768270269 18.6229419143256 17.7740303122865 19.6895559474146 10.8351066633074 10.83 109.409691087204 115.99
14.5 22.7203869130609 22.0963660995406 22.1259032960516 23.9040877685468 24 22 20.1953582895061 18.2365348404605 17.3861980397161 19.2344271341171 10.8543902297378 10.77 103.502242908262 108.58
14.75 22.6517697799708 22.0465714729754 22.0824826660058 23.7602428780435 24 22 19.9626473155651 17.8830967541075 16.9992039969656 18.772095277746 10.8526370525386 10.71 114.588251224714 101.17
15 22.6497841907362 21.9946001464111 22.0605917119464 23.6958248404203 24 22 19.6855188609456 17.5330651386877 16.5785072314659 18.3525583080313 10.6831267012434 10.65 80.2386219658277 93.77
15.25 22.8911758083785 22.061203397405 22.0441083544772 23.6841674868747 24 22 19.3453097928166 17.1650776043727 16.1269221258604 17.8846101214387 10.5107941348887 10.43 93.8902873651406 82.91
15.5 22.7417349242286 22.0550202094908 22.0781633763232 23.6666055956562 24 22 19.0983483186109 16.7550420581878 15.7773278017917 17.5501805058489 10.4357809657687 10.38 96.1432257529726 77.29
15.75 22.6773169257156 22.0867171619209 22.095011217198 23.6469721860184 24 22 18.8905851529503 16.4542419978906 15.4562584125796 17.138259327062 10.3974710506287 10.33 82.2883142972158 71.67
16 22.5536973485487 22.0736047862548 22.0270611574336 23.5282028829923 24 22 18.5923334271578 16.1104766165883 15.0455600431844 16.7585763283594 10.3724067152963 10.29 67.3920297662585 66.06
16.25 22.2042428877355 21.8632102388739 21.5956056811584 23.1542140185018 24 22 18.2523416587923 15.746368020715 14.724258259517 16.3472646556274 10.3727027312861 10.24 61.6050297678016 60.45
16.5 22.1235520274398 22.0724061808634 22.0496287297668 23.5344388421172 24 22 17.9304050325808 15.4405526042581 14.4003075408371 15.9669364018798 10.1149584964997 10.21 65.2056993457477 55.14
16.75 22.1112211747182 22.0303299970549 21.9810783274629 23.5183272254951 24 22 17.715269538912 15.0673372482616 14.00567428844 15.6546599539836 10.279104852433 10.17 53.9569704605429 49.83
17 22.1193082614735 22.0404864663219 21.99931480498 23.5277540904963 24 22 17.4694744121922 14.7104151958775 13.6695342596997 15.3050316563919 10.0930999123611 10.14 37.5143911934658 44.53
17.25 22.0272714675963 22.0437736527103 22.0546235307765 23.4696110549967 24 22 17.1822290870104 14.4253541232229 13.3768914753482 14.9789558386271 10.0582668881736 10.12 42.8130933884015 39.23
17.5 22.0693852482431 22.0491578004439 22.0625566554239 23.3625149443249 24 22 16.8782868046642 14.1117843030226 13.0250163261899 14.6368927860439 10.1817370872474 10.13 43.4551124335669 35.99
17.75 22.0538589832222 22.0344602765671 22.0415597319482 23.3532394352491 24 22 16.5935924987367 13.8529856578816 12.7288925972092 14.354921648848 10.0487137549837 10.14 31.7291473608719 32.76
18 22.0758873327495 22.004133012992 21.9733339946713 23.323259712612 24 22 16.339593647626 13.5368594900821 12.4482699723257 14.0600358639807 10.2955980478825 10.15 37.3196681974306 29.53
18.25 21.9974247441748 22.0890764877585 22.0333538388937 23.3622281076002 24 22 16.0682924461238 13.2832203501383 12.1588222940554 13.7573684395933 10.4181746916154 10.35 25.564047378732 21.75
18.5 22.0729986446893 22.0570918648113 22.061162551917 23.3270653385401 24 22 15.8667869229535 12.9819430116096 11.8981045554816 13.4017525360119 10.467024907457 10.37 18.6099863432837 17.12
18.75 22.0856288787497 22.0371067379813 22.0531971044978 23.280361503193 24 22 15.5676856902671 12.6722098374702 11.6657683955802 13.121635713056 10.2748387620085 10.39 14.6977749299557 12.5
19 22.0164328644362 22.0804048303443 22.0440895125785 23.1636328926326 24 22 15.3454776728365 12.4363677664423 11.3776064137625 12.8827695941405 10.4783295638335 10.42 6.61584690530853 7.88
19.25 22.0576052793785 22.0474746034704 22.0542809133676 23.125419092768 24 22 15.0859311343347 12.2016034580996 11.1022233413288 12.5779751169522 10.4870355577183 10.44 4.0211011387378 3.27
19.5 22.0584870265814 22.0469733891825 22.0368679486773 23.1165156151542 24 22 14.8940259517577 11.9025838964613 10.8421957098994 12.2724920751471 10.3976878932434 10.47 2.95423501810468 2.44
19.75 21.9798462340008 22.0319021631693 22.0640014349802 23.0554964765816 24 22 14.698665993786 11.6656021869058 10.5830113001797 11.9985437439742 10.4359211545374 10.51 2.04554540258232 1.63
20 22.0253905604437 22.0626546253241 21.9795665069469 22.9870765500825 24 22 14.4982813508955 11.3789655545841 10.3700533748184 11.7736698018311 10.6286588586313 10.54 0.700095634991299 0.81
20.25 21.9857058066955 22.1549716358323 22.007196785093 23.0136768957426 24 22 14.2953495135803 11.1197593888418 10.1918501579959 11.5142177685499 10.5556299279146 10.58 0 0
20.5 22.0042761564165 22.1825538785847 22.0237480875567 23.0174772426363 24 22 14.0976940595149 10.9011731344301 9.97042479046821 11.2760714972806 10.6575910886595 10.57 0 0
20.75 22.0705221175421 22.2322448600812 21.9917056301828 22.9907321195142 24 22 13.9241755553012 10.6901616688947 9.81178216998279 11.0759435155109 10.6163149749153 10.57 0 0
21 22.0127318884769 22.2871915525836 22.0002432960107 22.9959703517654 24 22 13.7933419663452 10.5314202042312 9.67315848664567 10.9264570577813 10.5666851722369 10.57 0 0
21.25 22.0692973540326 22.2721885496882 22.0244977108896 23.0377468802433 24 22 13.6182649344865 10.3500022182427 9.43824673322311 10.7879725713566 10.7275397468842 10.57 0.0108110918936545 0.01
21.5 22.0149878853691 22.3029558822897 22.0020324046772 23.0161872205335 24 22 13.5133866942554 10.122934730525 9.29923937316299 10.5700830365658 10.4625009990738 10.33 0 0
21.75 22.0433410522287 22.2960139393118 21.9818920944059 23.0770278036048 24 22 13.3855069645943 9.93980774573961 9.08931537318926 10.3758329300647 10.307219270005 10.32 0 0
22 21.9801106134762 22.3230407857562 22.0535341678555 23.1322346279659 24 22 13.2384223878551 9.77151071769718 8.97482515371091 10.2484994263554 10.2030774391397 10.31 0 0
22.25 21.9825069413112 22.3144172327669 22.0408738236839 23.0777026407585 24 22 13.1241963627256 9.60866943169545 8.78462348465834 10.0687169039115 10.2714304220233 10.3 0 0


==> data/current_curve.dat <==
x y_1 y_2 y_3 y_4 y_5 y_6 y_7 y_8 y_9 y_10 y_11 y_12 y_13 y_14 y_15 ymax
0 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 3
1 5.995406 5.990812 5.986218 5.981624 5.97703 5.972436 5.967842 5.963248 5.958654 5.95406 5.949466 5.944872 5.940278 5.935684 5.93109 3
2 5.990812 5.981624 5.972436 5.963248 5.95406 5.944872 5.935684 5.926496 5.917308 5.90812 5.898932 5.889744 5.880556 5.871368 5.86218 3
3 5.986218 5.972436 5.958654 5.944872 5.93109 5.917308 5.903526 5.889744 5.875962 5.86218 5.848398 5.834616 5.820834 5.807052 5.79327 3
4 5.981624 5.963248 5.944872 5.926496 5.90812 5.889744 5.871368 5.852992 5.834616 5.81624 5.797864 5.779488 5.761112 5.742736 5.72436 3
5 5.97703 5.95406 5.93109 5.90812 5.88515 5.86218 5.83921 5.81624 5.79327 5.7703 5.74733 5.72436 5.70139 5.67842 5.65545 3
6 5.972436 5.944872 5.917308 5.889744 5.86218 5.834616 5.807052 5.779488 5.751924 5.72436 5.696796 5.669232 5.641668 5.614104 5.58654 3
7 5.967842 5.935684 5.903526 5.871368 5.83921 5.807052 5.774894 5.742736 5.710578 5.67842 5.646262 5.614104 5.581946 5.549788 5.51763 3
8 5.963248 5.926496 5.889744 5.852992 5.81624 5.779488 5.742736 5.705984 5.669232 5.63248 5.595728 5.558976 5.522224 5.485472 5.44872 3
9 5.958654 5.917308 5.875962 5.834616 5.79327 5.751924 5.710578 5.669232 5.627886 5.58654 5.545194 5.503848 5.462502 5.421156 5.37981 3
10 5.95406 5.90812 5.86218 5.81624 5.7703 5.72436 5.67842 5.63248 5.58654 5.5406 5.49466 5.44872 5.40278 5.35684 5.3109 3
11 5.949466 5.898932 5.848398 5.797864 5.74733 5.696796 5.646262 5.595728 5.545194 5.49466 5.444126 5.393592 5.343058 5.292524 5.24199 3
12 5.944872 5.889744 5.834616 5.779488 5.72436 5.669232 5.614104 5.558976 5.503848 5.44872 5.393592 5.338464 5.283336 5.228208 5.17308 3
13 5.940278 5.880556 5.820834 5.761112 5.70139 5.641668 5.581946 5.522224 5.462502 5.40278 5.343058 5.283336 5.223614 5.163892 5.10417 3
14 5.935684 5.871368 5.807052 5.742736 5.67842 5.614104 5.549788 5.485472 5.421156 5.35684 5.292524 5.228208 5.163892 5.099576 5.03526 3
15 5.93109 5.86218 5.79327 5.72436 5.65545 5.58654 5.51763 5.44872 5.37981 5.3109 5.24199 5.17308 5.10417 5.03526 4.96635 3
16 5.926496 5.852992 5.779488 5.705984 5.63248 5.558976 5.485472 5.411968 5.338464 5.26496 5.191456 5.117952 5.044448 4.970944 4.89744 3
17 5.921902 5.843804 5.765706 5.687608 5.60951 5.531412 5.453314 5.375216 5.297118 5.21902 5.140922 5.062824 4.984726 4.906628 4.82853 3
18 5.917308 5.834616 5.751924 5.669232 5.58654 5.503848 5.421156 5.338464 5.255772 5.17308 5.090388 5.007696 4.925004 4.842312 4.75962 3
19 5.912714 5.825428 5.738142 5.650856 5.56357 5.476284 5.388998 5.301712 5.214426 5.12714 5.039854 4.952568 4.865282 4.777996 4.69071 3
20 5.90812 5.81624 5.72436 5.63248 5.5406 5.44872 5.35684 5.26496 5.17308 5.0812 4.98932 4.89744 4.80556 4.71368 4.6218 3
21 5.903526 5.807052 5.710578 5.614104 5.51763 5.421156 5.324682 5.228208 5.131734 5.03526 4.938786 4.842312 4.745838 4.649364 4.55289 3
22 5.898932 5.797864 5.696796 5.595728 5.49466 5.393592 5.292524 5.191456 5.090388 4.98932 4.888252 4.787184 4.686116 4.585048 4.48398 3
23 5.894338 5.788676 5.683014 5.577352 5.47169 5.366028 5.260366 5.154704 5.049042 4.94338 4.837718 4.732056 4.626394 4.520732 4.41507 3
24 5.889744 5.779488 5.669232 5.558976 5.44872 5.338464 5.228208 5.117952 5.007696 4.89744 4.787184 4.676928 4.566672 4.456416 4.34616 3
25 5.88515 5.7703 5.65545 5.5406 5.42575 5.3109 5.19605 5.0812 4.96635 4.8515 4.73665 4.6218 4.50695 4.3921 4.27725 3
26 5.880556 5.761112 5.641668 5.522224 5.40278 5.283336 5.163892 5.044448 4.925004 4.80556 4.686116 4.566672 4.447228 4.327784 4.20834 3
27 5.875962 5.751924 5.627886 5.503848 5.37981 5.255772 5.131734 5.007696 4.883658 4.75962 4.635582 4.511544 4.387506 4.263468 4.13943 3
28 5.871368 5.742736 5.614104 5.485472 5.35684 5.228208 5.099576 4.970944 4.842312 4.71368 4.585048 4.456416 4.327784 4.199152 4.07052 3
29 5.866774 5.733548 5.600322 5.467096 5.33387 5.200644 5.067418 4.934192 4.800966 4.66774 4.534514 4.401288 4.268062 4.134836 4.00161 3
30 5.86218 5.72436 5.58654 5.44872 5.3109 5.17308 5.03526 4.89744 4.75962 4.6218 4.48398 4.34616 4.20834 4.07052 3.9327 3
31 5.857586 5.715172 5.572758 5.430344 5.28793 5.145516 5.003102 4.860688 4.718274 4.57586 4.433446 4.291032 4.148618 4.006204 3.86379 3
32 5.852992 5.705984 5.558976 5.411968 5.26496 5.117952 4.970944 4.823936 4.676928 4.52992 4.382912 4.235904 4.088896 3.941888 3.79488 3
33 5.848398 5.696796 5.545194 5.393592 5.24199 5.090388 4.938786 4.787184 4.635582 4.48398 4.332378 4.180776 4.029174 3.877572 3.72597 3
34 5.843804 5.687608 5.531412 5.375216 5.21902 5.062824 4.906628 4.750432 4.594236 4.43804 4.281844 4.125648 3.969452 3.813256 3.65706 3
35 5.83921 5.67842 5.51763 5.35684 5.19605 5.03526 4.87447 4.71368 4.55289 4.3921 4.23131 4.07052 3.90973 3.74894 3.58815 3
36 5.834616 5.669232 5.503848 5.338464 5.17308 5.007696 4.842312 4.676928 4.511544 4.34616 4.180776 4.015392 3.850008 3.684624 3.51924 3
37 5.830022 5.660044 5.490066 5.320088 5.15011 4.980132 4.810154 4.640176 4.470198 4.30022 4.130242 3.960264 3.790286 3.620308 3.45033 3
38 5.825428 5.650856 5.476284 5.301712 5.12714 4.952568 4.777996 4.603424 4.428852 4.25428 4.079708 3.905136 3.730564 3.555992 3.38142 3
39 5.820834 5.641668 5.462502 5.283336 5.10417 4.925004 4.745838 4.566672 4.387506 4.20834 4.029174 3.850008 3.670842 3.491676 3.31251 3
40 5.81624 5.63248 5.44872 5.26496 5.0812 4.89744 4.71368 4.52992 4.34616 4.1624 3.97864 3.79488 3.61112 3.42736 3.2436 3
41 5.811646 5.623292 5.434938 5.246584 5.05823 4.869876 4.681522 4.493168 4.304814 4.11646 3.928106 3.739752 3.551398 3.363044 3.17469 3
42 5.807052 5.614104 5.421156 5.228208 5.03526 4.842312 4.649364 4.456416 4.263468 4.07052 3.877572 3.684624 3.491676 3.298728 3.10578 3
43 5.802458 5.604916 5.407374 5.209832 5.01229 4.814748 4.617206 4.419664 4.222122 4.02458 3.827038 3.629496 3.431954 3.234412 3.03687 3
44 5.797864 5.595728 5.393592 5.191456 4.98932 4.787184 4.585048 4.382912 4.180776 3.97864 3.776504 3.574368 3.372232 3.170096 2.96796 3
45 5.79327 5.58654 5.37981 5.17308 4.96635 4.75962 4.55289 4.34616 4.13943 3.9327 3.72597 3.51924 3.31251 3.10578 2.89905 3
46 5.788676 5.577352 5.366028 5.154704 4.94338 4.732056 4.520732 4.309408 4.098084 3.88676 3.675436 3.464112 3.252788 3.041464 2.83014 3
47 5.784082 5.568164 5.352246 5.136328 4.92041 4.704492 4.488574 4.272656 4.056738 3.84082 3.624902 3.408984 3.193066 2.977148 2.76123 3
48 5.779488 5.558976 5.338464 5.117952 4.89744 4.676928 4.456416 4.235904 4.015392 3.79488 3.574368 3.353856 3.133344 2.912832 2.69232 3
49 5.774894 5.549788 5.324682 5.099576 4.87447 4.649364 4.424258 4.199152 3.974046 3.74894 3.523834 3.298728 3.073622 2.848516 2.62341 3
50 5.7703 5.5406 5.3109 5.0812 4.8515 4.6218 4.3921 4.1624 3.9327 3.703 3.4733 3.2436 3.0139 2.7842 2.5545 3
51 5.765706 5.531412 5.297118 5.062824 4.82853 4.594236 4.359942 4.125648 3.891354 3.65706 3.422766 3.188472 2.954178 2.719884 2.48559 3
52 5.761112 5.522224 5.283336 5.044448 4.80556 4.566672 4.327784 4.088896 3.850008 3.61112 3.372232 3.133344 2.894456 2.655568 2.41668 3
53 5.756518 5.513036 5.269554 5.026072 4.78259 4.539108 4.295626 4.052144 3.808662 3.56518 3.321698 3.078216 2.834734 2.591252 2.34777 3
54 5.751924 5.503848 5.255772 5.007696 4.75962 4.511544 4.263468 4.015392 3.767316 3.51924 3.271164 3.023088 2.775012 2.526936 2.27886 3
55 5.74733 5.49466 5.24199 4.98932 4.73665 4.48398 4.23131 3.97864 3.72597 3.4733 3.22063 2.96796 2.71529 2.46262 2.20995 3
56 5.742736 5.485472 5.228208 4.970944 4.71368 4.456416 4.199152 3.941888 3.684624 3.42736 3.170096 2.912832 2.655568 2.398304 2.14104 3
57 5.738142 5.476284 5.214426 4.952568 4.69071 4.428852 4.166994 3.905136 3.643278 3.38142 3.119562 2.857704 2.595846 2.333988 2.07213 3
58 5.733548 5.467096 5.200644 4.934192 4.66774 4.401288 4.134836 3.868384 3.601932 3.33548 3.069028 2.802576 2.536124 2.269672 2.00322 3
59 5.728954 5.457908 5.186862 4.915816 4.64477 4.373724 4.102678 3.831632 3.560586 3.28954 3.018494 2.747448 2.476402 2.205356 1.93431 3
60 5.72436 5.44872 5.17308 4.89744 4.6218 4.34616 4.07052 3.79488 3.51924 3.2436 2.96796 2.69232 2.41668 2.14104 1.8654 3
61 5.719766 5.439532 5.159298 4.879064 4.59883 4.318596 4.038362 3.758128 3.477894 3.19766 2.917426 2.637192 2.356958 2.076724 1.79649 3
62 5.715172 5.430344 5.145516 4.860688 4.57586 4.291032 4.006204 3.721376 3.436548 3.15172 2.866892 2.582064 2.297236 2.012408 1.72758 3
63 5.710578 5.421156 5.131734 4.842312 4.55289 4.263468 3.974046 3.684624 3.395202 3.10578 2.816358 2.526936 2.237514 1.948092 1.65867 3
64 5.705984 5.411968 5.117952 4.823936 4.52992 4.235904 3.941888 3.647872 3.353856 3.05984 2.765824 2.471808 2.177792 1.883776 1.58976 3
65 5.70139 5.40278 5.10417 4.80556 4.50695 4.20834 3.90973 3.61112 3.31251 3.0139 2.71529 2.41668 2.11807 1.81946 1.52085 3
66 5.696796 5.393592 5.090388 4.787184 4.48398 4.180776 3.877572 3.574368 3.271164 2.96796 2.664756 2.361552 2.058348 1.755144 1.45194 3
67 5.692202 5.384404 5.076606 4.768808 4.46101 4.153212 3.845414 3.537616 3.229818 2.92202 2.614222 2.306424 1.998626 1.690828 1.38303 3
68 5.687608 5.375216 5.062824 4.750432 4.43804 4.125648 3.813256 3.500864 3.188472 2.87608 2.563688 2.251296 1.938904 1.626512 1.31412 3
69 5.683014 5.366028 5.049042 4.732056 4.41507 4.098084 3.781098 3.464112 3.147126 2.83014 2.513154 2.196168 1.879182 1.562196 1.24521 3
70 5.67842 5.35684 5.03526 4.71368 4.3921 4.07052 3.74894 3.42736 3.10578 2.7842 2.46262 2.14104 1.81946 1.49788 1.1763 3
71 5.673826 5.347652 5.021478 4.695304 4.36913 4.042956 3.716782 3.390608 3.064434 2.73826 2.412086 2.085912 1.759738 1.433564 1.10739 3
72 5.669232 5.338464 5.007696 4.676928 4.34616 4.015392 3.684624 3.353856 3.023088 2.69232 2.361552 2.030784 1.700016 1.369248 1.03848 3
73 5.664638 5.329276 4.993914 4.658552 4.32319 3.987828 3.652466 3.317104 2.981742 2.64638 2.311018 1.975656 1.640294 1.304932 0.96957 3
74 5.660044 5.320088 4.980132 4.640176 4.30022 3.960264 3.620308 3.280352 2.940396 2.60044 2.260484 1.920528 1.580572 1.240616 0.900660000000001 3
75 5.65545 5.3109 4.96635 4.6218 4.27725 3.9327 3.58815 3.2436 2.89905 2.5545 2.20995 1.8654 1.52085 1.1763 0.83175 3
76 5.650856 5.301712 4.952568 4.603424 4.25428 3.905136 3.555992 3.206848 2.857704 2.50856 2.159416 1.810272 1.461128 1.111984 0.762840000000001 3
77 5.646262 5.292524 4.938786 4.585048 4.23131 3.877572 3.523834 3.170096 2.816358 2.46262 2.108882 1.755144 1.401406 1.047668 0.69393 3
78 5.641668 5.283336 4.925004 4.566672 4.20834 3.850008 3.491676 3.133344 2.775012 2.41668 2.058348 1.700016 1.341684 0.983352000000001 0.62502 3
79 5.637074 5.274148 4.911222 4.548296 4.18537 3.822444 3.459518 3.096592 2.733666 2.37074 2.007814 1.644888 1.281962 0.919036000000001 0.55611 3
80 5.63248 5.26496 4.89744 4.52992 4.1624 3.79488 3.42736 3.05984 2.69232 2.3248 1.95728 1.58976 1.22224 0.85472 0.4872 3
81 5.627886 5.255772 4.883658 4.511544 4.13943 3.767316 3.395202 3.023088 2.650974 2.27886 1.906746 1.534632 1.162518 0.790404000000001 0.41829 3
82 5.623292 5.246584 4.869876 4.493168 4.11646 3.739752 3.363044 2.986336 2.609628 2.23292 1.856212 1.479504 1.102796 0.726088000000001 0.34938 3
83 5.618698 5.237396 4.856094 4.474792 4.09349 3.712188 3.330886 2.949584 2.568282 2.18698 1.805678 1.424376 1.043074 0.661772000000001 0.28047 3
84 5.614104 5.228208 4.842312 4.456416 4.07052 3.684624 3.298728 2.912832 2.526936 2.14104 1.755144 1.369248 0.983352 0.597456 0.21156 3
85 5.60951 5.21902 4.82853 4.43804 4.04755 3.65706 3.26657 2.87608 2.48559 2.0951 1.70461 1.31412 0.92363 0.533140000000001 0.14265 3
86 5.604916 5.209832 4.814748 4.419664 4.02458 3.629496 3.234412 2.839328 2.444244 2.04916 1.654076 1.258992 0.863908000000001 0.468824000000001 0.0737400000000001 3
87 5.600322 5.200644 4.800966 4.401288 4.00161 3.601932 3.202254 2.802576 2.402898 2.00322 1.603542 1.203864 0.804186 0.404508000000001 0.00483000000000047 3
88 5.595728 5.191456 4.787184 4.382912 3.97864 3.574368 3.170096 2.765824 2.361552 1.95728 1.553008 1.148736 0.744464 0.340192000000001 -0.0640799999999999 3
89 5.591134 5.182268 4.773402 4.364536 3.95567 3.546804 3.137938 2.729072 2.320206 1.91134 1.502474 1.093608 0.684742 0.275876 -0.132989999999999 3
90 5.58654 5.17308 4.75962 4.34616 3.9327 3.51924 3.10578 2.69232 2.27886 1.8654 1.45194 1.03848 0.62502 0.211560000000001 -0.2019 3
91 5.581946 5.163892 4.745838 4.327784 3.90973 3.491676 3.073622 2.655568 2.237514 1.81946 1.401406 0.983352 0.565298000000001 0.147244000000001 -0.270809999999999 3
92 5.577352 5.154704 4.732056 4.309408 3.88676 3.464112 3.041464 2.618816 2.196168 1.77352 1.350872 0.928224000000001 0.505576 0.0829280000000011 -0.33972 3
93 5.572758 5.145516 4.718274 4.291032 3.86379 3.436548 3.009306 2.582064 2.154822 1.72758 1.300338 0.873096 0.445854 0.018612000000001 -0.408629999999999 3
94 5.568164 5.136328 4.704492 4.272656 3.84082 3.408984 2.977148 2.545312 2.113476 1.68164 1.249804 0.817968 0.386132 -0.0457039999999992 -0.477539999999999 3
95 5.56357 5.12714 4.69071 4.25428 3.81785 3.38142 2.94499 2.50856 2.07213 1.6357 1.19927 0.762840000000001 0.326410000000001 -0.110019999999999 -0.54645 3
96 5.558976 5.117952 4.676928 4.235904 3.79488 3.353856 2.912832 2.471808 2.030784 1.58976 1.148736 0.707712000000001 0.266688 -0.174335999999999 -0.61536 3
97 5.554382 5.108764 4.663146 4.217528 3.77191 3.326292 2.880674 2.435056 1.989438 1.54382 1.098202 0.652584000000001 0.206966 -0.238651999999999 -0.684269999999999 3
98 5.549788 5.099576 4.649364 4.199152 3.74894 3.298728 2.848516 2.398304 1.948092 1.49788 1.047668 0.597456 0.147244 -0.302967999999999 -0.753179999999999 3
99 5.545194 5.090388 4.635582 4.180776 3.72597 3.271164 2.816358 2.361552 1.906746 1.45194 0.997134 0.542328000000001 0.0875219999999999 -0.367283999999999 -0.82209 3
100 5.5406 5.0812 4.6218 4.1624 3.703 3.2436 2.7842 2.3248 1.8654 1.406 0.946599999999999 0.4872 0.0278000000000006 -0.4316 -0.891 3
101 5.536006 5.072012 4.608018 4.144024 3.68003 3.216036 2.752042 2.288048 1.824054 1.36006 0.896066 0.432072000000001 -0.0319220000000001 -0.495915999999998 -0.959909999999999 3
102 5.531412 5.062824 4.594236 4.125648 3.65706 3.188472 2.719884 2.251296 1.782708 1.31412 0.845532 0.376944000000001 -0.0916439999999994 -0.560231999999999 -1.02882 3
103 5.526818 5.053636 4.580454 4.107272 3.63409 3.160908 2.687726 2.214544 1.741362 1.26818 0.794998 0.321816 -0.151366 -0.624547999999999 -1.09773 3
104 5.522224 5.044448 4.566672 4.088896 3.61112 3.133344 2.655568 2.177792 1.700016 1.22224 0.744464 0.266688000000001 -0.211088 -0.688863999999999 -1.16664 3
105 5.51763 5.03526 4.55289 4.07052 3.58815 3.10578 2.62341 2.14104 1.65867 1.1763 0.69393 0.21156 -0.270809999999999 -0.753179999999999 -1.23555 3
106 5.513036 5.026072 4.539108 4.052144 3.56518 3.078216 2.591252 2.104288 1.617324 1.13036 0.643396 0.156432000000001 -0.330532 -0.817495999999998 -1.30446 3
107 5.508442 5.016884 4.525326 4.033768 3.54221 3.050652 2.559094 2.067536 1.575978 1.08442 0.592862 0.101304 -0.390253999999999 -0.881811999999999 -1.37337 3
108 5.503848 5.007696 4.511544 4.015392 3.51924 3.023088 2.526936 2.030784 1.534632 1.03848 0.542328 0.0461760000000005 -0.449975999999999 -0.946127999999999 -1.44228 3
109 5.499254 4.998508 4.497762 3.997016 3.49627 2.995524 2.494778 1.994032 1.493286 0.99254 0.491794 -0.00895199999999861 -0.509698 -1.010444 -1.51119 3
110 5.49466 4.98932 4.48398 3.97864 3.4733 2.96796 2.46262 1.95728 1.45194 0.9466 0.44126 -0.0640799999999999 -0.569419999999999 -1.07476 -1.5801 3
111 5.490066 4.980132 4.470198 3.960264 3.45033 2.940396 2.430462 1.920528 1.410594 0.900660000000001 0.390726 -0.119207999999999 -0.629142 -1.139076 -1.64901 3
112 5.485472 4.970944 4.456416 3.941888 3.42736 2.912832 2.398304 1.883776 1.369248 0.85472 0.340192 -0.174336 -0.688863999999999 -1.203392 -1.71792 3
113 5.480878 4.961756 4.442634 3.923512 3.40439 2.885268 2.366146 1.847024 1.327902 0.80878 0.289658 -0.229463999999999 -0.748586 -1.267708 -1.78683 3
114 5.476284 4.952568 4.428852 3.905136 3.38142 2.857704 2.333988 1.810272 1.286556 0.762840000000001 0.239124 -0.284591999999999 -0.808308000000001 -1.332024 -1.85574 3
115 5.47169 4.94338 4.41507 3.88676 3.35845 2.83014 2.30183 1.77352 1.24521 0.7169 0.18859 -0.33972 -0.86803 -1.39634 -1.92465 3
116 5.467096 4.934192 4.401288 3.868384 3.33548 2.802576 2.269672 1.736768 1.203864 0.67096 0.138056 -0.394847999999999 -0.927752 -1.460656 -1.99356 3
117 5.462502 4.925004 4.387506 3.850008 3.31251 2.775012 2.237514 1.700016 1.162518 0.62502 0.0875219999999999 -0.449975999999999 -0.987473999999999 -1.524972 -2.06247 3
118 5.457908 4.915816 4.373724 3.831632 3.28954 2.747448 2.205356 1.663264 1.121172 0.57908 0.0369879999999995 -0.505104 -1.047196 -1.589288 -2.13138 3
119 5.453314 4.906628 4.359942 3.813256 3.26657 2.719884 2.173198 1.626512 1.079826 0.53314 -0.0135460000000002 -0.560231999999999 -1.106918 -1.653604 -2.20029 3
120 5.44872 4.89744 4.34616 3.79488 3.2436 2.69232 2.14104 1.58976 1.03848 0.4872 -0.0640799999999999 -0.61536 -1.16664 -1.71792 -2.2692 3
121 5.444126 4.888252 4.332378 3.776504 3.22063 2.664756 2.108882 1.553008 0.997134000000001 0.44126 -0.114614000000001 -0.670487999999999 -1.226362 -1.782236 -2.33811 3
122 5.439532 4.879064 4.318596 3.758128 3.19766 2.637192 2.076724 1.516256 0.955788000000001 0.39532 -0.165148000000001 -0.725615999999999 -1.286084 -1.846552 -2.40702 3
123 5.434938 4.869876 4.304814 3.739752 3.17469 2.609628 2.044566 1.479504 0.914442000000001 0.34938 -0.215682 -0.780744 -1.345806 -1.910868 -2.47593 3
124 5.430344 4.860688 4.291032 3.721376 3.15172 2.582064 2.012408 1.442752 0.873096 0.30344 -0.266216 -0.835871999999999 -1.405528 -1.975184 -2.54484 3
125 5.42575 4.8515 4.27725 3.703 3.12875 2.5545 1.98025 1.406 0.831750000000001 0.2575 -0.31675 -0.891 -1.46525 -2.0395 -2.61375 3
126 5.421156 4.842312 4.263468 3.684624 3.10578 2.526936 1.948092 1.369248 0.790404000000001 0.21156 -0.367284000000001 -0.946127999999999 -1.524972 -2.103816 -2.68266 3
127 5.416562 4.833124 4.249686 3.666248 3.08281 2.499372 1.915934 1.332496 0.749058000000001 0.165620000000001 -0.417818 -1.001256 -1.584694 -2.168132 -2.75157 3
128 5.411968 4.823936 4.235904 3.647872 3.05984 2.471808 1.883776 1.295744 0.707712000000001 0.11968 -0.468352 -1.056384 -1.644416 -2.232448 -2.82048 3
129 5.407374 4.814748 4.222122 3.629496 3.03687 2.444244 1.851618 1.258992 0.666366000000001 0.0737400000000001 -0.518886000000001 -1.111512 -1.704138 -2.296764 -2.88939 3
130 5.40278 4.80556 4.20834 3.61112 3.0139 2.41668 1.81946 1.22224 0.625020000000001 0.0278000000000006 -0.569419999999999 -1.16664 -1.76386 -2.36108 -2.9583 3
131 5.398186 4.796372 4.194558 3.592744 2.99093 2.389116 1.787302 1.185488 0.583674000000001 -0.0181399999999996 -0.619954000000001 -1.221768 -1.823582 -2.425396 -3.02721 3
132 5.393592 4.787184 4.180776 3.574368 2.96796 2.361552 1.755144 1.148736 0.542328000000001 -0.0640799999999999 -0.670488 -1.276896 -1.883304 -2.489712 -3.09612 3
133 5.388998 4.777996 4.166994 3.555992 2.94499 2.333988 1.722986 1.111984 0.500982 -0.110019999999999 -0.721022000000001 -1.332024 -1.943026 -2.554028 -3.16503 3
134 5.384404 4.768808 4.153212 3.537616 2.92202 2.306424 1.690828 1.075232 0.459636 -0.15596 -0.771556 -1.387152 -2.002748 -2.618344 -3.23394 3
135 5.37981 4.75962 4.13943 3.51924 2.89905 2.27886 1.65867 1.03848 0.418290000000001 -0.2019 -0.82209 -1.44228 -2.06247 -2.68266 -3.30285 3
136 5.375216 4.750432 4.125648 3.500864 2.87608 2.251296 1.626512 1.001728 0.376944000000001 -0.247839999999999 -0.872624 -1.497408 -2.122192 -2.746976 -3.37176 3
137 5.370622 4.741244 4.111866 3.482488 2.85311 2.223732 1.594354 0.964976000000001 0.335598000000001 -0.29378 -0.923158000000001 -1.552536 -2.181914 -2.811292 -3.44067 3
138 5.366028 4.732056 4.098084 3.464112 2.83014 2.196168 1.562196 0.928224000000001 0.294252000000001 -0.33972 -0.973692 -1.607664 -2.241636 -2.875608 -3.50958 3
139 5.361434 4.722868 4.084302 3.445736 2.80717 2.168604 1.530038 0.891472000000001 0.252906000000001 -0.385659999999999 -1.024226 -1.662792 -2.301358 -2.939924 -3.57849 3
140 5.35684 4.71368 4.07052 3.42736 2.7842 2.14104 1.49788 0.854720000000001 0.211560000000001 -0.4316 -1.07476 -1.71792 -2.36108 -3.00424 -3.6474 3
141 5.352246 4.704492 4.056738 3.408984 2.76123 2.113476 1.465722 0.817968 0.170214000000001 -0.477539999999999 -1.125294 -1.773048 -2.420802 -3.068556 -3.71631 3
142 5.347652 4.695304 4.042956 3.390608 2.73826 2.085912 1.433564 0.781216000000001 0.128868000000001 -0.523479999999999 -1.175828 -1.828176 -2.480524 -3.132872 -3.78522 3
143 5.343058 4.686116 4.029174 3.372232 2.71529 2.058348 1.401406 0.744464000000001 0.0875220000000006 -0.569419999999999 -1.226362 -1.883304 -2.540246 -3.197188 -3.85413 3
144 5.338464 4.676928 4.015392 3.353856 2.69232 2.030784 1.369248 0.707712000000001 0.0461760000000005 -0.61536 -1.276896 -1.938432 -2.599968 -3.261504 -3.92304 3
145 5.33387 4.66774 4.00161 3.33548 2.66935 2.00322 1.33709 0.670960000000001 0.00483000000000047 -0.6613 -1.32743 -1.99356 -2.65969 -3.32582 -3.99195 3
146 5.329276 4.658552 3.987828 3.317104 2.64638 1.975656 1.304932 0.634208 -0.0365159999999989 -0.70724 -1.377964 -2.048688 -2.719412 -3.390136 -4.06086 3
147 5.324682 4.649364 3.974046 3.298728 2.62341 1.948092 1.272774 0.597456 -0.0778619999999989 -0.753179999999999 -1.428498 -2.103816 -2.779134 -3.454452 -4.12977 3
148 5.320088 4.640176 3.960264 3.280352 2.60044 1.920528 1.240616 0.560704000000001 -0.119207999999999 -0.799119999999999 -1.479032 -2.158944 -2.838856 -3.518768 -4.19868 3
149 5.315494 4.630988 3.946482 3.261976 2.57747 1.892964 1.208458 0.523952000000001 -0.160553999999999 -0.845059999999999 -1.529566 -2.214072 -2.898578 -3.583084 -4.26759 3
150 5.3109 4.6218 3.9327 3.2436 2.5545 1.8654 1.1763 0.487200000000001 -0.2019 -0.891 -1.5801 -2.2692 -2.9583 -3.6474 -4.3365 3
151 5.306306 4.612612 3.918918 3.225224 2.53153 1.837836 1.144142 0.450448000000001 -0.243245999999998 -0.93694 -1.630634 -2.324328 -3.018022 -3.711716 -4.40541 3
152 5.301712 4.603424 3.905136 3.206848 2.50856 1.810272 1.111984 0.413696000000001 -0.284591999999999 -0.98288 -1.681168 -2.379456 -3.077744 -3.776032 -4.47432 3
153 5.297118 4.594236 3.891354 3.188472 2.48559 1.782708 1.079826 0.376944000000001 -0.325937999999999 -1.02882 -1.731702 -2.434584 -3.137466 -3.840348 -4.54323 3
154 5.292524 4.585048 3.877572 3.170096 2.46262 1.755144 1.047668 0.340192000000001 -0.367283999999999 -1.07476 -1.782236 -2.489712 -3.197188 -3.904664 -4.61214 3
155 5.28793 4.57586 3.86379 3.15172 2.43965 1.72758 1.01551 0.303440000000001 -0.408629999999999 -1.1207 -1.83277 -2.54484 -3.25691 -3.96898 -4.68105 3
156 5.283336 4.566672 3.850008 3.133344 2.41668 1.700016 0.983351999999999 0.266688000000001 -0.449975999999998 -1.16664 -1.883304 -2.599968 -3.316632 -4.033296 -4.74996 3
157 5.278742 4.557484 3.836226 3.114968 2.39371 1.672452 0.951194 0.229936000000001 -0.491322 -1.21258 -1.933838 -2.655096 -3.376354 -4.097612 -4.81887 3
158 5.274148 4.548296 3.822444 3.096592 2.37074 1.644888 0.919036 0.193184000000001 -0.532668 -1.25852 -1.984372 -2.710224 -3.436076 -4.161928 -4.88778 3
159 5.269554 4.539108 3.808662 3.078216 2.34777 1.617324 0.886878 0.156432000000001 -0.574014 -1.30446 -2.034906 -2.765352 -3.495798 -4.226244 -4.95669 3
160 5.26496 4.52992 3.79488 3.05984 2.3248 1.58976 0.85472 0.119680000000001 -0.61536 -1.3504 -2.08544 -2.82048 -3.55552 -4.29056 -5.0256 3
161 5.260366 4.520732 3.781098 3.041464 2.30183 1.562196 0.822561999999999 0.0829280000000011 -0.656705999999998 -1.39634 -2.135974 -2.875608 -3.615242 -4.354876 -5.09451 3
162 5.255772 4.511544 3.767316 3.023088 2.27886 1.534632 0.790404 0.0461760000000005 -0.698051999999998 -1.44228 -2.186508 -2.930736 -3.674964 -4.419192 -5.16342 3
163 5.251178 4.502356 3.753534 3.004712 2.25589 1.507068 0.758246 0.00942400000000134 -0.739397999999998 -1.48822 -2.237042 -2.985864 -3.734686 -4.483508 -5.23233 3
164 5.246584 4.493168 3.739752 2.986336 2.23292 1.479504 0.726088 -0.0273279999999993 -0.780744 -1.53416 -2.287576 -3.040992 -3.794408 -4.547824 -5.30124 3
165 5.24199 4.48398 3.72597 2.96796 2.20995 1.45194 0.69393 -0.0640799999999999 -0.822089999999999 -1.5801 -2.33811 -3.09612 -3.85413 -4.61214 -5.37015 3
166 5.237396 4.474792 3.712188 2.949584 2.18698 1.424376 0.661772 -0.100831999999999 -0.863435999999999 -1.62604 -2.388644 -3.151248 -3.913852 -4.676456 -5.43906 3
167 5.232802 4.465604 3.698406 2.931208 2.16401 1.396812 0.629614 -0.137584 -0.904781999999999 -1.67198 -2.439178 -3.206376 -3.973574 -4.740772 -5.50797 3
168 5.228208 4.456416 3.684624 2.912832 2.14104 1.369248 0.597456 -0.174335999999999 -0.946127999999999 -1.71792 -2.489712 -3.261504 -4.033296 -4.805088 -5.57688 3
169 5.223614 4.447228 3.670842 2.894456 2.11807 1.341684 0.565298 -0.211087999999999 -0.987473999999999 -1.76386 -2.540246 -3.316632 -4.093018 -4.869404 -5.64579 3
170 5.21902 4.43804 3.65706 2.87608 2.0951 1.31412 0.53314 -0.247839999999999 -1.02882 -1.8098 -2.59078 -3.37176 -4.15274 -4.93372 -5.7147 3
171 5.214426 4.428852 3.643278 2.857704 2.07213 1.286556 0.500982 -0.284591999999999 -1.070166 -1.85574 -2.641314 -3.426888 -4.212462 -4.998036 -5.78361 3
172 5.209832 4.419664 3.629496 2.839328 2.04916 1.258992 0.468824 -0.321343999999999 -1.111512 -1.90168 -2.691848 -3.482016 -4.272184 -5.062352 -5.85252 3
173 5.205238 4.410476 3.615714 2.820952 2.02619 1.231428 0.436666 -0.358095999999998 -1.152858 -1.94762 -2.742382 -3.537144 -4.331906 -5.126668 -5.92143 3
174 5.200644 4.401288 3.601932 2.802576 2.00322 1.203864 0.404508 -0.394847999999999 -1.194204 -1.99356 -2.792916 -3.592272 -4.391628 -5.190984 -5.99034 3
175 5.19605 4.3921 3.58815 2.7842 1.98025 1.1763 0.372349999999999 -0.4316 -1.23555 -2.0395 -2.84345 -3.6474 -4.45135 -5.2553 -6.05925 3
176 5.191456 4.382912 3.574368 2.765824 1.95728 1.148736 0.340192 -0.468351999999999 -1.276896 -2.08544 -2.893984 -3.702528 -4.511072 -5.319616 -6.12816 3
177 5.186862 4.373724 3.560586 2.747448 1.93431 1.121172 0.308034 -0.505104 -1.318242 -2.13138 -2.944518 -3.757656 -4.570794 -5.383932 -6.19707 3
178 5.182268 4.364536 3.546804 2.729072 1.91134 1.093608 0.275876 -0.541855999999999 -1.359588 -2.17732 -2.995052 -3.812784 -4.630516 -5.448248 -6.26598 3
179 5.177674 4.355348 3.533022 2.710696 1.88837 1.066044 0.243718 -0.578607999999998 -1.400934 -2.22326 -3.045586 -3.867912 -4.690238 -5.512564 -6.33489 3
180 5.17308 4.34616 3.51924 2.69232 1.8654 1.03848 0.211559999999999 -0.61536 -1.44228 -2.2692 -3.09612 -3.92304 -4.74996 -5.57688 -6.4038 3
181 5.168486 4.336972 3.505458 2.673944 1.84243 1.010916 0.179402 -0.652111999999998 -1.483626 -2.31514 -3.146654 -3.978168 -4.809682 -5.641196 -6.47271 3
182 5.163892 4.327784 3.491676 2.655568 1.81946 0.983352 0.147244 -0.688863999999999 -1.524972 -2.36108 -3.197188 -4.033296 -4.869404 -5.705512 -6.54162 3
183 5.159298 4.318596 3.477894 2.637192 1.79649 0.955788 0.115085999999999 -0.725615999999998 -1.566318 -2.40702 -3.247722 -4.088424 -4.929126 -5.769828 -6.61053 3
184 5.154704 4.309408 3.464112 2.618816 1.77352 0.928224000000001 0.0829279999999997 -0.762367999999999 -1.607664 -2.45296 -3.298256 -4.143552 -4.988848 -5.834144 -6.67944 3
185 5.15011 4.30022 3.45033 2.60044 1.75055 0.900660000000001 0.05077 -0.799119999999999 -1.64901 -2.4989 -3.34879 -4.19868 -5.04857 -5.89846 -6.74835 3
186 5.145516 4.291032 3.436548 2.582064 1.72758 0.873096 0.0186119999999995 -0.835871999999999 -1.690356 -2.54484 -3.399324 -4.253808 -5.108292 -5.962776 -6.81726 3
187 5.140922 4.281844 3.422766 2.563688 1.70461 0.845532 -0.0135460000000002 -0.872623999999999 -1.731702 -2.59078 -3.449858 -4.308936 -5.168014 -6.027092 -6.88617 3
188 5.136328 4.272656 3.408984 2.545312 1.68164 0.817968 -0.0457040000000006 -0.909375999999999 -1.773048 -2.63672 -3.500392 -4.364064 -5.227736 -6.091408 -6.95508 3
189 5.131734 4.263468 3.395202 2.526936 1.65867 0.790404000000001 -0.0778620000000004 -0.946127999999999 -1.814394 -2.68266 -3.550926 -4.419192 -5.287458 -6.155724 -7.02399 3
190 5.12714 4.25428 3.38142 2.50856 1.6357 0.762840000000001 -0.110019999999999 -0.98288 -1.85574 -2.7286 -3.60146 -4.47432 -5.34718 -6.22004 -7.0929 3
191 5.122546 4.245092 3.367638 2.490184 1.61273 0.735276 -0.142178000000001 -1.019632 -1.897086 -2.77454 -3.651994 -4.529448 -5.406902 -6.284356 -7.16181 3
192 5.117952 4.235904 3.353856 2.471808 1.58976 0.707712000000001 -0.174336 -1.056384 -1.938432 -2.82048 -3.702528 -4.584576 -5.466624 -6.348672 -7.23072 3
193 5.113358 4.226716 3.340074 2.453432 1.56679 0.680148000000001 -0.206494000000001 -1.093136 -1.979778 -2.86642 -3.753062 -4.639704 -5.526346 -6.412988 -7.29963 3
194 5.108764 4.217528 3.326292 2.435056 1.54382 0.652584000000001 -0.238652 -1.129888 -2.021124 -2.91236 -3.803596 -4.694832 -5.586068 -6.477304 -7.36854 3
195 5.10417 4.20834 3.31251 2.41668 1.52085 0.62502 -0.270809999999999 -1.16664 -2.06247 -2.9583 -3.85413 -4.74996 -5.64579 -6.54162 -7.43745 3
196 5.099576 4.199152 3.298728 2.398304 1.49788 0.597456 -0.302968000000001 -1.203392 -2.103816 -3.00424 -3.904664 -4.805088 -5.705512 -6.605936 -7.50636 3
197 5.094982 4.189964 3.284946 2.379928 1.47491 0.569892000000001 -0.335126 -1.240144 -2.145162 -3.05018 -3.955198 -4.860216 -5.765234 -6.670252 -7.57527 3
198 5.090388 4.180776 3.271164 2.361552 1.45194 0.542328000000001 -0.367284000000001 -1.276896 -2.186508 -3.09612 -4.005732 -4.915344 -5.824956 -6.734568 -7.64418 3
199 5.085794 4.171588 3.257382 2.343176 1.42897 0.514764000000001 -0.399442000000001 -1.313648 -2.227854 -3.14206 -4.056266 -4.970472 -5.884678 -6.798884 -7.71309 3
200 5.0812 4.1624 3.2436 2.3248 1.406 0.4872 -0.4316 -1.3504 -2.2692 -3.188 -4.1068 -5.0256 -5.9444 -6.8632 -7.782 3


==> data/motor.dat <==
t y ymax ymin u ref
0 14 20 16 0.574414 16.5
0.05 16.40101 20 16 1.197871 16.525
0.1 16.5861 20 16 1.191807 16.55
0.15 16.55294 20 16 1.190616 16.575
0.2 16.64116 20 16 1.203003 16.6
0.25 16.79813 20 16 1.226967 16.625
0.3 16.68533 20 16 1.194482 16.65
0.35 16.72181 20 16 1.204888 16.675
0.4 16.63888 20 16 1.182106 16.7
0.45 16.66571 20 16 1.163211 16.725
0.5 16.81638 20 16 1.239709 16.75
0.55 16.79297 20 16 1.188867 16.775
0.6 16.78135 20 16 1.163889 16.8
0.65 16.82721 20 16 1.193125 16.825
0.7 16.82065 20 16 1.179745 16.85
0.75 16.9531 20 16 1.185775 16.875
0.8 16.80001 20 16 1.175055 16.9
0.85 16.93638 20 16 1.218865 16.925
0.9 17.02673 20 16 1.241567 16.95
0.95 16.92815 20 16 1.199435 16.975
1 17.05331 20 16 1.210546 17
1.05 16.91171 20 16 1.168368 17.025
1.1 16.94287 20 16 1.160604 17.05
1.15 17.00709 20 16 1.188106 17.075
1.2 17.28905 20 16 1.221562 17.1
1.25 17.09865 20 16 1.188243 17.125
1.3 17.07108 20 16 1.176331 17.15
1.35 17.19924 20 16 1.192403 17.175
1.4 17.14877 20 16 1.183782 17.2
1.45 17.23867 20 16 1.179998 17.225
1.5 17.18602 20 16 1.179742 17.25
1.55 17.16778 20 16 1.169992 17.275
1.6 17.30046 20 16 1.234262 17.3
1.65 17.17475 20 16 1.183564 17.325
1.7 17.41047 20 16 1.201005 17.35
1.75 17.40608 20 16 1.208823 17.375
1.8 17.32056 20 16 1.172413 17.4
1.85 17.38221 20 16 1.191121 17.425
1.9 17.33694 20 16 1.197524 17.45
1.95 17.45861 20 16 1.21678 17.475
2 17.57665 20 16 1.216259 17.5
2.05 17.67727 20 16 1.221717 17.525
2.1 17.55453 20 16 1.200367 17.55
2.15 17.55879 20 16 1.161613 17.575
2.2 17.67443 20 16 1.237784 17.6
2.25 17.51657 20 16 1.175654 17.625
2.3 17.62765 20 16 1.213759 17.65
2.35 17.57417 20 16 1.179052 17.675
2.4 17.67047 20 16 1.204603 17.7
2.45 17.69633 20 16 1.197782 17.725
2.5 17.94073 20 16 1.268686 17.75
2.55 17.79627 20 16 1.196292 17.775
2.6 17.80533 20 16 1.221056 17.8
2.65 17.81417 20 16 1.188745 17.825
2.7 17.76585 20 16 1.182331 17.85
2.75 17.91855 20 16 1.192563 17.875
2.8 17.84202 20 16 1.187242 17.9
2.85 17.89966 20 16 1.20315 17.925
2.9 17.79419 20 16 1.172128 17.95
2.95 18.01372 20 16 1.158469 17.975
3 18.05647 20 16 1.253068 18
3.05 17.99359 20 16 1.208457 17.975
3.1 17.91171 20 16 1.191347 17.95
3.15 17.90331 20 16 1.168138 17.925
3.2 17.75871 20 16 1.119668 17.9
3.25 17.89985 20 16 1.203035 17.875
3.3 17.83758 20 16 1.220171 17.85
3.35 17.81704 20 16 1.214793 17.825
3.4 17.77643 20 16 1.215983 17.8
3.45 17.89989 20 16 1.245044 17.775
3.5 17.76765 20 16 1.173075 17.75
3.55 17.68074 20 16 1.16025 17.725
3.6 17.6121 20 16 1.155569 17.7
3.65 17.7893 20 16 1.197264 17.675
3.7 17.71364 20 16 1.209606 17.65
3.75 17.53429 20 16 1.174686 17.625
3.8 17.64534 20 16 1.176989 17.6
3.85 17.66161 20 16 1.218442 17.575
3.9 17.58515 20 16 1.193492 17.55
3.95 17.56246 20 16 1.200956 17.525
4 17.53313 20 16 1.191692 17.5
4.05 17.51378 20 16 1.198544 17.475
4.1 17.28265 20 16 1.134591 17.45
4.15 17.45324 20 16 1.198463 17.425
4.2 17.36969 20 16 1.167075 17.4
4.25 17.32097 20 16 1.180244 17.375
4.3 17.24355 20 16 1.180495 17.35
4.35 17.31557 20 16 1.1824 17.325
4.4 17.1961 20 16 1.185941 17.3
4.45 17.24414 20 16 1.182198 17.275
4.5 17.2422 20 16 1.182544 17.25
4.55 17.22185 20 16 1.175186 17.225
4.6 17.21334 20 16 1.207684 17.2
4.65 17.23285 20 16 1.220125 17.175
4.7 17.10957 20 16 1.172645 17.15
4.75 17.11968 20 16 1.223917 17.125
4.8 17.04672 20 16 1.17963 17.1
4.85 17.03724 20 16 1.209401 17.075
4.9 17.20425 20 16 1.221727 17.05
4.95 16.82294 20 16 1.139158 17.025
5 17.07705 20 16 1.203584 17
5.05 17.01686 20 16 1.194782 16.975
5.1 16.92676 20 16 1.168305 16.95
5.15 16.89514 20 16 1.183021 16.925
5.2 16.79717 20 16 1.166217 16.9
5.25 16.78496 20 16 1.181819 16.875
5.3 16.84714 20 16 1.184536 16.85
5.35 16.84439 20 16 1.183508 16.825
5.4 16.70914 20 16 1.164575 16.8
5.45 16.8841 20 16 1.181129 16.775
5.5 16.82916 20 16 1.212005 16.75
5.55 16.70799 20 16 1.167858 16.725
5.6 16.65382 20 16 1.157673 16.7
5.65 16.68224 20 16 1.179758 16.675
5.7 16.72927 20 16 1.194159 16.65
5.75 16.54608 20 16 1.180827 16.625
5.8 16.62808 20 16 1.185667 16.6
5.85 16.5104 20 16 1.15773 16.575
5.9 16.49928 20 16 1.195288 16.55
5.95 16.4892 20 16 1.179558 16.525
6 16.49084 20 16 1.155808 16.5
6.05 16.50344 20 16 1.152427 16.475
6.1 16.30197 20 16 1.148001 16.45
6.15 16.50443 20 16 1.206062 16.425
6.2 16.56068 20 16 1.19637 16.4
6.25 16.38693 20 16 1.175962 16.375
6.3 16.33851 20 16 1.182903 16.35
6.35 16.40914 20 16 1.208601 16.325
6.4 16.24952 20 16 1.187283 16.3
6.45 16.22989 20 16 1.15211 16.275
6.5 16.24343 20 16 1.182726 16.25
6.55 16.25889 20 16 1.202121 16.225
6.6 16.14638 20 16 1.163915 16.2
6.65 16.10863 20 16 1.184073 16.175
6.7 16.06728 20 16 1.156665 16.15
6.75 16.32249 20 16 1.219723 16.125
6.8 15.97902 20 16 1.133188 16.1
6.85 16.06411 20 16 1.145939 16.075
6.9 16.05118 20 16 1.196739 16.05
6.95 16.02563 20 16 1.214069 16.025
7 16.011 20 16 1.194847 16
7.05 15.89053 20 16 1.163684 15.975
7.1 16.10707 20 16 1.222653 15.95
7.15 15.94894 20 16 1.170667 15.925
7.2 16.02364 20 16 1.164998 15.9
7.25 16.03011 20 16 1.172937 15.875
7.3 15.9337 20 16 1.150287 15.85
7.35 16.02495 20 16 1.175059 15.825
7.4 15.98763 20 16 1.166147 15.8
7.45 16.10571 20 16 1.231727 15.775
7.5 15.97958 20 16 1.186495 15.75
7.55 15.92568 20 16 1.154704 15.725
7.6 16.02902 20 16 1.189471 15.7
7.65 16.00078 20 16 1.157586 15.675
7.7 15.89253 20 16 1.168445 15.65
7.75 15.98339 20 16 1.193625 15.625
7.8 15.94052 20 16 1.166555 15.6
7.85 15.8496 20 16 1.169 15.575
7.9 15.98769 20 16 1.196257 15.55
7.95 15.96439 20 16 1.16706 15.525
8 16.05319 20 16 1.191905 15.5
8.05 15.97553 20 16 1.180599 15.475
8.1 16.02717 20 16 1.185745 15.45
8.15 16.1067 20 16 1.237775 15.425
8.2 16.0062 20 16 1.196804 15.4
8.25 15.96695 20 16 1.168361 15.375
8.3 15.88919 20 16 1.17253 15.35
8.35 16.10416 20 16 1.208237 15.325
8.4 15.9099 20 16 1.154188 15.3
8.45 16.03527 20 16 1.210705 15.275
8.5 15.95601 20 16 1.16786 15.25
8.55 16.04055 20 16 1.19753 15.225
8.6 16.08417 20 16 1.186341 15.2
8.65 15.90666 20 16 1.17639 15.175
8.7 16.01501 20 16 1.20647 15.15
8.75 15.95816 20 16 1.182534 15.125
8.8 16.09665 20 16 1.196833 15.1
8.85 16.01496 20 16 1.153504 15.075
8.9 15.90434 20 16 1.138175 15.05
8.95 16.03264 20 16 1.17525 15.025
9 15.95097 20 16 1.168473 15
9.05 16.00726 20 16 1.166901 15.025
9.1 16.03835 20 16 1.204158 15.05
9.15 16.01849 20 16 1.165499 15.075
9.2 16.08653 20 16 1.227392 15.1
9.25 16.01859 20 16 1.203343 15.125
9.3 15.96256 20 16 1.163713 15.15
9.35 16.07069 20 16 1.187376 15.175
9.4 15.96107 20 16 1.156432 15.2
9.45 16.05768 20 16 1.196473 15.225
9.5 15.991 20 16 1.166248 15.25
9.55 16.0533 20 16 1.189011 15.275
9.6 16.06774 20 16 1.183433 15.3
9.65 15.97099 20 16 1.18919 15.325
9.7 16.01604 20 16 1.188231 15.35
9.75 15.97302 20 16 1.18424 15.375
9.8 16.02944 20 16 1.185846 15.4
9.85 16.03819 20 16 1.198835 15.425
9.9 15.93524 20 16 1.187219 15.45
9.95 16.01142 20 16 1.165406 15.475
10 15.9699 20 16 1.187467 15.5
10.05 15.96925 20 16 1.189363 15.525
10.1 15.95979 20 16 1.199466 15.55
10.15 16.04676 20 16 1.187823 15.575
10.2 15.89696 20 16 1.169892 15.6
10.25 16.10863 20 16 1.201172 15.625
10.3 15.96127 20 16 1.182511 15.65
10.35 16.05453 20 16 1.211003 15.675
10.4 16.04034 20 16 1.16771 15.7
10.45 15.97476 20 16 1.191441 15.725
10.5 15.94946 20 16 1.17067 15.75
10.55 16.10232 20 16 1.189781 15.775
10.6 16.09974 20 16 1.174061 15.8
10.65 16.03587 20 16 1.222795 15.825
10.7 16.15194 20 16 1.200646 15.85
10.75 15.96325 20 16 1.17109 15.875
10.8 15.92648 20 16 1.158615 15.9
10.85 16.03885 20 16 1.168345 15.925
10.9 16.0314 20 16 1.15447 15.95
10.95 16.04443 20 16 1.181074 15.975
11 16.07163 20 16 1.200783 16
11.05 16.06711 20 16 1.175118 16.025
11.1 16.06939 20 16 1.156972 16.05
11.15 16.02854 20 16 1.161024 16.075
11.2 16.0133 20 16 1.171508 16.1
11.25 16.14153 20 16 1.198382 16.125
11.3 16.08733 20 16 1.193321 16.15
11.35 16.10115 20 16 1.168545 16.175
11.4 16.18309 20 16 1.184248 16.2
11.45 16.36332 20 16 1.213832 16.225
11.5 16.28861 20 16 1.168704 16.25
11.55 16.30087 20 16 1.182152 16.275
11.6 16.24697 20 16 1.169576 16.3
11.65 16.28074 20 16 1.179963 16.325
11.7 16.36941 20 16 1.209151 16.35
11.75 16.33879 20 16 1.187484 16.375
11.8 16.36399 20 16 1.173264 16.4
11.85 16.33241 20 16 1.163321 16.425
11.9 16.53519 20 16 1.191004 16.45
11.95 16.50455 20 16 1.211303 16.475
12 16.50561 20 16 1.196543 16.5
12.05 16.54346 20 16 1.194516 16.52
12.1 16.46414 20 16 1.178781 16.545
12.15 16.4931 20 16 1.182693 16.57
12.2 16.57021 20 16 1.159717 16.595
12.25 16.54878 20 16 1.191392 16.62
12.3 16.61279 20 16 1.208445 16.645
12.35 16.64577 20 16 1.174582 16.67
12.4 16.74317 20 16 1.214586 16.695
12.45 16.69526 20 16 1.18421 16.72
12.5 16.70254 20 16 1.189723 16.745
12.55 16.77081 20 16 1.184269 16.77
12.6 16.72191 20 16 1.212458 16.795
12.65 16.72981 20 16 1.18845 16.82
12.7 16.9444 20 16 1.181123 16.845
12.75 16.85942 20 16 1.187937 16.87
12.8 16.80444 20 16 1.159718 16.895
12.85 17.07804 20 16 1.228649 16.92
12.9 16.89804 20 16 1.166387 16.945
12.95 16.90191 20 16 1.166143 16.97
13 17.00962 20 16 1.228871 16.995
13.05 17.03914 20 16 1.180265 17.02
13.1 16.91504 20 16 1.15093 17.045
13.15 16.99594 20 16 1.184411 17.07
13.2 17.16438 20 16 1.230519 17.095
13.25 17.0295 20 16 1.164421 17.12
13.3 16.98988 20 16 1.169178 17.145
13.35 17.1188 20 16 1.193542 17.17
13.4 17.20691 20 16 1.197664 17.195
13.45 17.33569 20 16 1.235045 17.22
13.5 17.22816 20 16 1.204962 17.245
13.55 17.21245 20 16 1.185696 17.27
13.6 17.41258 20 16 1.200575 17.295
13.65 17.25125 20 16 1.190986 17.32
13.7 17.33577 20 16 1.215475 17.345
13.75 17.48966 20 16 1.235262 17.37
13.8 17.53709 20 16 1.233371 17.395
13.85 17.47275 20 16 1.216398 17.42
13.9 17.4187 20 16 1.147725 17.445
13.95 17.35204 20 16 1.171326 17.47
14 17.54071 20 16 1.234627 17.495
14.05 17.53599 20 16 1.20938 17.52
14.1 17.48407 20 16 1.191473 17.545
14.15 17.4867 20 16 1.159802 17.57
14.2 17.64178 20 16 1.174696 17.595
14.25 17.64562 20 16 1.184803 17.62
14.3 17.76614 20 16 1.207732 17.645
14.35 17.77886 20 16 1.236922 17.67
14.4 17.66032 20 16 1.195393 17.695
14.45 17.62005 20 16 1.201758 17.72
14.5 17.72239 20 16 1.201314 17.745
14.55 17.79519 20 16 1.213469 17.77
14.6 17.91166 20 16 1.22203 17.795
14.65 17.82377 20 16 1.207272 17.82
14.7 17.92407 20 16 1.225591 17.845
14.75 17.91283 20 16 1.212646 17.87
14.8 18.06878 20 16 1.241145 17.895
14.85 17.93741 20 16 1.219365 17.92
14.9 17.89433 20 16 1.169159 17.945
14.95 17.93076 20 16 1.161727 17.97
15 17.97094 20 16 1.189738 17.995
15.05 17.97482 20 16 1.205671 17.98
15.1 18.01228 20 16 1.176054 17.955
15.15 17.90566 20 16 1.167923 17.93
15.2 18.02667 20 16 1.214391 17.905
15.25 17.86702 20 16 1.210302 17.88
15.3 17.85295 20 16 1.184834 17.855
15.35 17.76845 20 16 1.19115 17.83
15.4 17.76012 20 16 1.179153 17.805
15.45 17.79551 20 16 1.16941 17.78
15.5 17.78863 20 16 1.1951 17.755
15.55 17.77798 20 16 1.205704 17.73
15.6 17.6566 20 16 1.162961 17.705
15.65 17.75228 20 16 1.200372 17.68
15.7 17.61919 20 16 1.188723 17.655
15.75 17.73791 20 16 1.217377 17.63
15.8 17.57639 20 16 1.175362 17.605
15.85 17.49752 20 16 1.192956 17.58
15.9 17.5404 20 16 1.171802 17.555
15.95 17.48206 20 16 1.186844 17.53
16 17.63615 20 16 1.219932 17.505
16.05 17.4627 20 16 1.202702 17.48
16.1 17.33488 20 16 1.151904 17.455
16.15 17.46571 20 16 1.190936 17.43
16.2 17.27766 20 16 1.167717 17.405
16.25 17.47153 20 16 1.191552 17.38
16.3 17.35317 20 16 1.194061 17.355
16.35 17.33589 20 16 1.185898 17.33
16.4 17.32204 20 16 1.223421 17.305
16.45 17.31131 20 16 1.172152 17.28
16.5 17.27812 20 16 1.183529 17.255
16.55 17.24402 20 16 1.204704 17.23
16.6 17.29804 20 16 1.215243 17.205
16.65 17.09076 20 16 1.136888 17.18
16.7 17.11399 20 16 1.159506 17.155
16.75 17.26623 20 16 1.210088 17.13
16.8 17.19444 20 16 1.200649 17.105
16.85 17.01521 20 16 1.185748 17.08
16.9 16.94476 20 16 1.140752 17.055
16.95 17.03837 20 16 1.204773 17.03
17 17.10312 20 16 1.205336 17.005
17.05 16.88792 20 16 1.130867 16.98
17.1 16.93941 20 16 1.16242 16.955
17.15 17.04572 20 16 1.225273 16.93
17.2 16.93273 20 16 1.166753 16.905
17.25 16.7947 20 16 1.147889 16.88
17.3 16.82302 20 16 1.161811 16.855
17.35 16.84133 20 16 1.165995 16.83
17.4 16.8666 20 16 1.174504 16.805
17.45 16.63552 20 16 1.128668 16.78
17.5 16.78629 20 16 1.20125 16.755
17.55 16.78978 20 16 1.196247 16.73
17.6 16.7481 20 16 1.195294 16.705
17.65 16.5718 20 16 1.159488 16.68
17.7 16.59621 20 16 1.169719 16.655
17.75 16.60409 20 16 1.178999 16.63
17.8 16.68789 20 16 1.22375 16.605
17.85 16.67601 20 16 1.209198 16.58
17.9 16.60326 20 16 1.194831 16.555
17.95 16.54135 20 16 1.167294 16.53
18 16.61379 20 16 1.209056 16.505
18.05 16.61096 20 16 1.209424 16.48
18.1 16.56083 20 16 1.193949 16.455
18.15 16.35891 20 16 1.159818 16.43
18.2 16.31027 20 16 1.153594 16.405
18.25 16.38094 20 16 1.164465 16.38
18.3 16.47173 20 16 1.213647 16.355
18.35 16.36858 20 16 1.166152 16.33
18.4 16.29339 20 16 1.170958 16.305
18.45 16.28564 20 16 1.170889 16.28
18.5 16.26053 20 16 1.166546 16.255
18.55 16.15081 20 16 1.148232 16.23
18.6 16.1924 20 16 1.163888 16.205
18.65 16.23457 20 16 1.153051 16.18
18.7 16.10682 20 16 1.147075 16.155
18.75 16.19234 20 16 1.202519 16.13
18.8 16.23853 20 16 1.204649 16.105
18.85 16.08602 20 16 1.178712 16.08
18.9 16.16104 20 16 1.193859 16.055
18.95 16.19099 20 16 1.186154 16.03
19 15.97397 20 16 1.160438 16.005
19.05 16.04108 20 16 1.193517 15.98
19.1 15.88787 20 16 1.161573 15.955
19.15 16.0678 20 16 1.197305 15.93
19.2 15.97334 20 16 1.164589 15.905
19.25 15.96398 20 16 1.179734 15.88
19.3 16.0036 20 16 1.17906 15.855
19.35 15.92941 20 16 1.177174 15.83
19.4 15.95388 20 16 1.182229 15.805
19.45 15.90333 20 16 1.147588 15.78
19.5 16.0496 20 16 1.177009 15.755
19.55 15.96377 20 16 1.152414 15.73
19.6 16.01759 20 16 1.175483 15.705
19.65 15.87383 20 16 1.173478 15.68
19.7 15.83991 20 16 1.14994 15.655
19.75 16.02361 20 16 1.197479 15.63
19.8 15.96942 20 16 1.153058 15.605
19.85 16.04905 20 16 1.194302 15.58
19.9 15.98361 20 16 1.192726 15.555
19.95 16.10355 20 16 1.198706 15.53
20 16.04335 20 16 1.231445 15.505
20.05 15.98705 20 16 1.17128 15.48
20.1 15.96861 20 16 1.181107 15.455
20.15 15.96405 20 16 1.174835 15.43
20.2 16.10495 20 16 1.198573 15.405
20.25 16.08825 20 16 1.194227 15.38
20.3 16.0181 20 16 1.204647 15.355
20.35 15.89361 20 16 1.16832 15.33
20.4 16.06187 20 16 1.195717 15.305
20.45 15.96689 20 16 1.165323 15.28
20.5 16.04491 20 16 1.159955 15.255
20.55 16.05679 20 16 1.173463 15.23
20.6 15.96302 20 16 1.190746 15.205
20.65 15.94398 20 16 1.178801 15.18
20.7 16.00892 20 16 1.180043 15.155
20.75 15.90241 20 16 1.181868 15.13
20.8 16.11241 20 16 1.190822 15.105
20.85 16.01685 20 16 1.183111 15.08
20.9 16.01832 20 16 1.180209 15.055
20.95 15.98313 20 16 1.180516 15.03
21 15.97304 20 16 1.18443 15.005
21.05 15.9783 20 16 1.169217 15.02
21.1 15.96327 20 16 1.182872 15.045
21.15 16.04688 20 16 1.16075 15.07
21.2 15.99926 20 16 1.190483 15.095
21.25 16.10125 20 16 1.179361 15.12
21.3 16.04528 20 16 1.193534 15.145
21.35 15.88995 20 16 1.152922 15.17
21.4 16.01258 20 16 1.175442 15.195
21.45 15.92658 20 16 1.152634 15.22
21.5 15.99172 20 16 1.175696 15.245
21.55 16.02917 20 16 1.196838 15.27
21.6 15.88105 20 16 1.192725 15.295
21.65 16.12236 20 16 1.197226 15.32
21.7 16.02177 20 16 1.165736 15.345
21.75 16.02334 20 16 1.238849 15.37
21.8 15.94607 20 16 1.163632 15.395
21.85 16.09799 20 16 1.208221 15.42
21.9 15.94629 20 16 1.176249 15.445
21.95 16.12818 20 16 1.190099 15.47
22 15.9857 20 16 1.195802 15.495
22.05 15.98836 20 16 1.17382 15.52
22.1 16.08371 20 16 1.199128 15.545
22.15 15.95786 20 16 1.173158 15.57
22.2 15.88601 20 16 1.169992 15.595
22.25 16.02427 20 16 1.169447 15.62
22.3 15.98001 20 16 1.174329 15.645
22.35 15.97719 20 16 1.168292 15.67
22.4 16.06672 20 16 1.200061 15.695
22.45 16.10762 20 16 1.236646 15.72
22.5 15.97841 20 16 1.166948 15.745
22.55 15.99047 20 16 1.16163 15.77
22.6 15.94003 20 16 1.193714 15.795
22.65 15.87013 20 16 1.155439 15.82
22.7 16.01211 20 16 1.173753 15.845
22.75 16.03651 20 16 1.210714 15.87
22.8 15.95419 20 16 1.171057 15.895
22.85 16.05993 20 16 1.18281 15.92
22.9 15.96309 20 16 1.179121 15.945
22.95 15.96955 20 16 1.162402 15.97
23 16.0393 20 16 1.193473 15.995
23.05 15.98335 20 16 1.177966 16.02
23.1 15.96062 20 16 1.179516 16.045
23.15 15.94384 20 16 1.160475 16.07
23.2 16.23175 20 16 1.200071 16.095
23.25 16.14139 20 16 1.166346 16.12
23.3 15.9886 20 16 1.147458 16.145
23.35 16.10461 20 16 1.179953 16.17
23.4 16.28571 20 16 1.187703 16.195
23.45 16.2498 20 16 1.190058 16.22
23.5 16.33972 20 16 1.212745 16.245
23.55 16.20887 20 16 1.149306 16.27
23.6 16.22253 20 16 1.168774 16.295
23.65 16.38052 20 16 1.21995 16.32
23.7 16.52925 20 16 1.214074 16.345
23.75 16.36858 20 16 1.198361 16.37
23.8 16.45057 20 16 1.202249 16.395
23.85 16.52022 20 16 1.180661 16.42
23.9 16.44737 20 16 1.225478 16.445
23.95 16.41003 20 16 1.18511 16.47
24 16.49799 20 16 1.178643 16.495
24.05 16.38391 20 16 1.162984 16.515
24.1 16.482 20 16 1.171014 16.54
24.15 16.6515 20 16 1.228663 16.565
24.2 16.61685 20 16 1.180265 16.59
24.25 16.62459 20 16 1.222155 16.615
24.3 16.59067 20 16 1.188583 16.64
24.35 16.74662 20 16 1.223043 16.665
24.4 16.69222 20 16 1.190444 16.69
24.45 16.73185 20 16 1.186073 16.715
24.5 16.60396 20 16 1.163663 16.74
24.55 16.75012 20 16 1.162215 16.765
24.6 16.84639 20 16 1.21686 16.79
24.65 16.73665 20 16 1.177205 16.815
24.7 16.79015 20 16 1.190406 16.84
24.75 16.94324 20 16 1.204655 16.865
24.8 16.81024 20 16 1.187843 16.89
24.85 16.93437 20 16 1.191812 16.915
24.9 16.88641 20 16 1.179339 16.94
24.95 16.92348 20 16 1.169819 16.965
25 17.00494 20 16 1.189526 16.99
25.05 16.98492 20 16 1.181638 17.015
25.1 17.04435 20 16 1.197484 17.04
25.15 17.11924 20 16 1.225111 17.065
25.2 17.21021 20 16 1.213512 17.09
25.25 17.08716 20 16 1.192171 17.115
25.3 17.04111 20 16 1.192869 17.14
25.35 17.19598 20 16 1.202202 17.165
25.4 17.27153 20 16 1.193731 17.19
25.45 17.26863 20 16 1.236037 17.215
25.5 17.20628 20 16 1.181288 17.24
25.55 17.31412 20 16 1.209643 17.265
25.6 17.30324 20 16 1.195633 17.29
25.65 17.38714 20 16 1.203736 17.315
25.7 17.41355 20 16 1.222969 17.34
25.75 17.34389 20 16 1.17976 17.365
25.8 17.37857 20 16 1.186897 17.39
25.85 17.30968 20 16 1.181291 17.415
25.9 17.44906 20 16 1.181485 17.44
25.95 17.35043 20 16 1.164506 17.465
26 17.53665 20 16 1.208302 17.49
26.05 17.6101 20 16 1.201929 17.515
26.1 17.48593 20 16 1.186448 17.54
26.15 17.56835 20 16 1.195151 17.565
26.2 17.69308 20 16 1.220236 17.59
26.25 17.66269 20 16 1.219444 17.615
26.3 17.60788 20 16 1.178267 17.64
26.35 17.74745 20 16 1.222576 17.665
26.4 17.71047 20 16 1.207222 17.69
26.45 17.72398 20 16 1.207695 17.715
26.5 17.82278 20 16 1.233769 17.74
26.55 17.88259 20 16 1.220293 17.765
26.6 17.75463 20 16 1.202196 17.79
26.65 17.80156 20 16 1.198877 17.815
26.7 17.75837 20 16 1.207587 17.84
26.75 17.89593 20 16 1.215643 17.865
26.8 17.83638 20 16 1.226747 17.89
26.85 17.9231 20 16 1.207601 17.915
26.9 18.0066 20 16 1.226095 17.94
26.95 17.92296 20 16 1.191882 17.965
27 17.99409 20 16 1.21428 17.99
27.05 17.91467 20 16 1.167998 17.985
27.1 17.98047 20 16 1.221881 17.96
27.15 18.01094 20 16 1.199677 17.935
27.2 17.89929 20 16 1.185738 17.91
27.25 17.95201 20 16 1.206191 17.885
27.3 17.90421 20 16 1.182439 17.86
27.35 17.78654 20 16 1.17241 17.835
27.4 17.86106 20 16 1.190064 17.81
27.45 17.74756 20 16 1.180484 17.785
27.5 17.72764 20 16 1.189508 17.76
27.55 17.81579 20 16 1.212535 17.735
27.6 17.6636 20 16 1.186972 17.71
27.65 17.67021 20 16 1.211411 17.685
27.7 17.68966 20 16 1.224921 17.66
27.75 17.64575 20 16 1.173821 17.635
27.8 17.59857 20 16 1.202151 17.61
27.85 17.57243 20 16 1.176549 17.585
27.9 17.63514 20 16 1.169819 17.56
27.95 17.42068 20 16 1.138982 17.535
28 17.52114 20 16 1.206347 17.51
28.05 17.56018 20 16 1.18368 17.485
28.1 17.37442 20 16 1.18682 17.46
28.15 17.5064 20 16 1.155711 17.435
28.2 17.3261 20 16 1.167394 17.41
28.25 17.50982 20 16 1.224953 17.385
28.3 17.3354 20 16 1.183444 17.36
28.35 17.44268 20 16 1.194131 17.335
28.4 17.27725 20 16 1.203753 17.31
28.45 17.29454 20 16 1.168634 17.285
28.5 17.25858 20 16 1.168622 17.26
28.55 17.1885 20 16 1.19806 17.235
28.6 17.19584 20 16 1.171614 17.21
28.65 17.09231 20 16 1.160441 17.185
28.7 17.27662 20 16 1.217334 17.16
28.75 17.1688 20 16 1.180216 17.135
28.8 17.10238 20 16 1.173288 17.11
28.85 17.22756 20 16 1.217295 17.085
28.9 17.02636 20 16 1.168954 17.06
28.95 16.97312 20 16 1.152003 17.035
29 16.98982 20 16 1.147391 17.01
29.05 17.06599 20 16 1.210024 16.985
29.1 17.06128 20 16 1.206188 16.96
29.15 16.98814 20 16 1.189279 16.935
29.2 17.01468 20 16 1.242022 16.91
29.25 16.94034 20 16 1.152832 16.885
29.3 16.89425 20 16 1.191345 16.86
29.35 16.90747 20 16 1.185589 16.835
29.4 16.89501 20 16 1.189676 16.81
29.45 16.71919 20 16 1.167353 16.785
29.5 16.77995 20 16 1.186762 16.76
29.55 16.81737 20 16 1.175899 16.735
29.6 16.76577 20 16 1.190987 16.71
29.65 16.71858 20 16 1.184248 16.685
29.7 16.67744 20 16 1.191133 16.66
29.75 16.58194 20 16 1.141751 16.635
29.8 16.60669 20 16 1.19222 16.61
29.85 16.55057 20 16 1.163729 16.585
29.9 16.64649 20 16 1.175418 16.56
29.95 16.59031 20 16 1.187718 16.535
30 16.52807 20 16 1.155956 16.51
30.05 16.54849 20 16 1.221563 16.485
30.1 16.41722 20 16 1.163325 16.46
30.15 16.40846 20 16 1.151892 16.435
30.2 16.50918 20 16 1.188826 16.41
30.25 16.38182 20 16 1.165251 16.385
30.3 16.41718 20 16 1.177432 16.36
30.35 16.29076 20 16 1.152244 16.335
30.4 16.41817 20 16 1.189473 16.31
30.45 16.42661 20 16 1.207596 16.285
30.5 16.27521 20 16 1.17461 16.26
30.55 16.26088 20 16 1.184712 16.235
30.6 16.19991 20 16 1.222315 16.21
30.65 16.25504 20 16 1.198923 16.185
30.7 16.20088 20 16 1.197033 16.16
30.75 15.9471 20 16 1.125268 16.135
30.8 16.12147 20 16 1.183807 16.11
30.85 16.14297 20 16 1.186368 16.085
30.9 16.05466 20 16 1.182073 16.06
30.95 15.89106 20 16 1.187071 16.035
31 16.05894 20 16 1.183169 16.01
31.05 15.9599 20 16 1.1838 15.985
31.1 16.01117 20 16 1.197679 15.96
31.15 15.99005 20 16 1.159883 15.935
31.2 15.92168 20 16 1.164017 15.91
31.25 15.86967 20 16 1.146695 15.885
31.3 15.95163 20 16 1.189178 15.86
31.35 15.84439 20 16 1.138846 15.835
31.4 15.94477 20 16 1.176483 15.81
31.45 16.01872 20 16 1.17016 15.785
31.5 15.95251 20 16 1.183091 15.76
31.55 15.97831 20 16 1.185661 15.735
31.6 15.96863 20 16 1.198275 15.71
31.65 15.92171 20 16 1.188163 15.685
31.7 15.9643 20 16 1.173499 15.66
31.75 15.91828 20 16 1.165245 15.635
31.8 15.93061 20 16 1.167389 15.61
31.85 16.0011 20 16 1.168293 15.585
31.9 15.92954 20 16 1.143466 15.56
31.95 15.90394 20 16 1.166288 15.535
32 16.07116 20 16 1.183369 15.51
32.05 15.93869 20 16 1.170025 15.485
32.1 16.00673 20 16 1.161011 15.46
32.15 16.00628 20 16 1.168156 15.435
32.2 16.00571 20 16 1.169777 15.41
32.25 15.9363 20 16 1.140149 15.385
32.3 15.95972 20 16 1.168817 15.36
32.35 16.00028 20 16 1.201834 15.335
32.4 16.04998 20 16 1.203047 15.31
32.45 16.07757 20 16 1.186219 15.285
32.5 15.90445 20 16 1.168263 15.26
32.55 15.87758 20 16 1.162573 15.235
32.6 15.98105 20 16 1.157327 15.21
32.65 16.01052 20 16 1.176547 15.185
32.7 16.06861 20 16 1.193915 15.16
32.75 16.05298 20 16 1.175707 15.135
32.8 16.02949 20 16 1.189026 15.11
32.85 16.01666 20 16 1.185674 15.085
32.9 16.07501 20 16 1.202016 15.06
32.95 16.05268 20 16 1.183603 15.035
33 15.86086 20 16 1.167892 15.01
33.05 15.98561 20 16 1.164392 15.015
33.1 15.94463 20 16 1.163065 15.04
33.15 15.99309 20 16 1.176176 15.065
33.2 15.96078 20 16 1.16935 15.09
33.25 16.02015 20 16 1.160484 15.115
33.3 16.01115 20 16 1.182515 15.14
33.35 16.07396 20 16 1.206024 15.165
33.4 15.97864 20 16 1.162376 15.19
33.45 16.0527 20 16 1.19534 15.215
33.5 15.93609 20 16 1.161339 15.24
33.55 15.93973 20 16 1.146043 15.265
33.6 16.10237 20 16 1.192227 15.29
33.65 16.07679 20 16 1.192409 15.315
33.7 15.9196 20 16 1.146869 15.34
33.75 16.00399 20 16 1.187185 15.365
33.8 16.08565 20 16 1.194425 15.39
33.85 16.02783 20 16 1.188329 15.415
33.9 15.93667 20 16 1.175196 15.44
33.95 16.01543 20 16 1.203831 15.465
34 15.97513 20 16 1.164098 15.49
34.05 16.02713 20 16 1.19421 15.515
34.1 16.10491 20 16 1.231647 15.54
34.15 16.06749 20 16 1.193588 15.565
34.2 16.03605 20 16 1.1836 15.59
34.25 15.93253 20 16 1.164425 15.615
34.3 15.94849 20 16 1.171863 15.64
34.35 15.98479 20 16 1.17025 15.665
34.4 16.03514 20 16 1.156061 15.69
34.45 16.03955 20 16 1.201281 15.715
34.5 16.07844 20 16 1.22373 15.74
34.55 15.93561 20 16 1.189304 15.765
34.6 16.07041 20 16 1.201163 15.79
34.65 16.10388 20 16 1.227028 15.815
34.7 16.06456 20 16 1.188779 15.84
34.75 15.94145 20 16 1.177213 15.865
34.8 15.92848 20 16 1.170208 15.89
34.85 15.94017 20 16 1.189452 15.915
34.9 16.17283 20 16 1.239049 15.94
34.95 16.10529 20 16 1.204179 15.965
35 15.934 20 16 1.167822 15.99
35.05 15.90479 20 16 1.157745 16.015
35.1 16.04163 20 16 1.2016 16.04
35.15 16.09016 20 16 1.197147 16.065
35.2 16.15008 20 16 1.182606 16.09
35.25 16.12226 20 16 1.194112 16.115
35.3 16.08684 20 16 1.20366 16.14
35.35 16.13373 20 16 1.176916 16.165
35.4 16.22637 20 16 1.173723 16.19
35.45 16.10913 20 16 1.172084 16.215
35.5 16.23026 20 16 1.218495 16.24
35.55 16.27898 20 16 1.18864 16.265
35.6 16.25382 20 16 1.154832 16.29
35.65 16.21324 20 16 1.176261 16.315
35.7 16.27388 20 16 1.180145 16.34
35.75 16.42933 20 16 1.20191 16.365
35.8 16.36724 20 16 1.158146 16.39
35.85 16.27787 20 16 1.165974 16.415
35.9 16.48071 20 16 1.218596 16.44
35.95 16.49985 20 16 1.195565 16.465
36 16.53424 20 16 1.185079 16.49
36.05 16.43689 20 16 1.174699 16.51
36.1 16.49028 20 16 1.176111 16.535
36.15 16.5291 20 16 1.186581 16.56
36.2 16.6189 20 16 1.196929 16.585
36.25 16.54802 20 16 1.187862 16.61
36.3 16.49172 20 16 1.19106 16.635
36.35 16.5683 20 16 1.178789 16.66
36.4 16.68266 20 16 1.180456 16.685
36.45 16.61662 20 16 1.181362 16.71
36.5 16.77735 20 16 1.190194 16.735
36.55 16.70319 20 16 1.202794 16.76
36.6 16.71943 20 16 1.165682 16.785
36.65 16.76405 20 16 1.184465 16.81
36.7 16.93889 20 16 1.223839 16.835
36.75 16.91059 20 16 1.19023 16.86
36.8 16.7676 20 16 1.163037 16.885
36.85 16.85439 20 16 1.181071 16.91
36.9 16.88718 20 16 1.197343 16.935
36.95 16.97346 20 16 1.19346 16.96
37 17.00681 20 16 1.183617 16.985
37.05 16.94808 20 16 1.184118 17.01
37.1 17.01719 20 16 1.211888 17.035
37.15 17.04361 20 16 1.206522 17.06
37.2 17.05626 20 16 1.219401 17.085
37.25 17.09388 20 16 1.172219 17.11
37.3 17.16366 20 16 1.214469 17.135
37.35 17.05749 20 16 1.173319 17.16
37.4 17.09295 20 16 1.179781 17.185
37.45 17.21634 20 16 1.212693 17.21
37.5 17.1775 20 16 1.178653 17.235
37.55 17.1965 20 16 1.172416 17.26
37.6 17.30124 20 16 1.211466 17.285
37.65 17.31804 20 16 1.188405 17.31
37.7 17.25047 20 16 1.145866 17.335
37.75 17.29466 20 16 1.170163 17.36
37.8 17.35236 20 16 1.179463 17.385
37.85 17.38909 20 16 1.191025 17.41
37.9 17.54952 20 16 1.214864 17.435
37.95 17.45067 20 16 1.186511 17.46
38 17.48039 20 16 1.197474 17.485
38.05 17.59823 20 16 1.217088 17.51
38.1 17.55042 20 16 1.202571 17.535
38.15 17.53823 20 16 1.224081 17.56
38.2 17.55484 20 16 1.217766 17.585
38.25 17.64386 20 16 1.189035 17.61
38.3 17.62355 20 16 1.203112 17.635
38.35 17.66935 20 16 1.21145 17.66
38.4 17.64154 20 16 1.176351 17.685
38.45 17.65927 20 16 1.153946 17.71
38.5 17.5915 20 16 1.179294 17.735
38.55 17.95077 20 16 1.248243 17.76
38.6 17.79703 20 16 1.179856 17.785
38.65 17.68688 20 16 1.18608 17.81
38.7 17.85537 20 16 1.193896 17.835
38.75 17.93672 20 16 1.210461 17.86
38.8 17.96036 20 16 1.224622 17.885
38.85 17.94875 20 16 1.211507 17.91
38.9 17.92816 20 16 1.228588 17.935
38.95 17.86535 20 16 1.165455 17.96
39 17.98276 20 16 1.198622 17.985
39.05 17.97066 20 16 1.202159 17.99
39.1 17.98221 20 16 1.202829 17.965
39.15 17.89122 20 16 1.191395 17.94
39.2 17.90119 20 16 1.166412 17.915
39.25 17.98849 20 16 1.208888 17.89
39.3 17.87151 20 16 1.211084 17.865
39.35 17.90544 20 16 1.179934 17.84
39.4 17.86772 20 16 1.203849 17.815
39.45 17.88246 20 16 1.171551 17.79
39.5 17.68077 20 16 1.183433 17.765
39.55 17.67732 20 16 1.18143 17.74
39.6 17.76264 20 16 1.202257 17.715
39.65 17.74054 20 16 1.206487 17.69
39.7 17.60162 20 16 1.171334 17.665
39.75 17.73992 20 16 1.190422 17.64
39.8 17.47043 20 16 1.153844 17.615
39.85 17.56695 20 16 1.174011 17.59
39.9 17.5769 20 16 1.192705 17.565
39.95 17.53616 20 16 1.170452 17.54
40 17.63673 20 16 1.265362 17.515
40.05 17.49704 20 16 1.201846 17.49
40.1 17.441 20 16 1.179465 17.465
40.15 17.47637 20 16 1.190339 17.44
40.2 17.50055 20 16 1.185121 17.415
40.25 17.49206 20 16 1.207839 17.39
40.3 17.37609 20 16 1.190405 17.365
40.35 17.15767 20 16 1.14349 17.34
40.4 17.38475 20 16 1.190337 17.315
40.45 17.33796 20 16 1.213176 17.29
40.5 17.21597 20 16 1.196872 17.265
40.55 17.19829 20 16 1.159623 17.24
40.6 17.21814 20 16 1.165811 17.215
40.65 17.23529 20 16 1.193359 17.19
40.7 17.196 20 16 1.174505 17.165
40.75 17.20216 20 16 1.180037 17.14
40.8 17.15281 20 16 1.188016 17.115
40.85 17.02171 20 16 1.146166 17.09
40.9 16.98313 20 16 1.169796 17.065
40.95 17.0913 20 16 1.204997 17.04
41 16.92379 20 16 1.153061 17.015
41.05 16.9275 20 16 1.17605 16.99
41.1 17.0844 20 16 1.196621 16.965
41.15 16.91381 20 16 1.155122 16.94
41.2 16.91401 20 16 1.190396 16.915
41.25 16.848 20 16 1.152197 16.89
41.3 16.96056 20 16 1.214592 16.865
41.35 16.92093 20 16 1.200341 16.84
41.4 16.74727 20 16 1.166243 16.815
41.45 16.69167 20 16 1.169235 16.79
41.5 16.67696 20 16 1.13705 16.765
41.55 16.75671 20 16 1.185321 16.74
41.6 16.59591 20 16 1.16033 16.715
41.65 16.71178 20 16 1.171132 16.69
41.7 16.58536 20 16 1.174811 16.665
41.75 16.71992 20 16 1.177099 16.64
41.8 16.70203 20 16 1.193583 16.615
41.85 16.60373 20 16 1.16504 16.59
41.9 16.56449 20 16 1.190954 16.565
41.95 16.45578 20 16 1.136424 16.54
42 16.59864 20 16 1.180258 16.515
42.05 16.5077 20 16 1.173977 16.49
42.1 16.51499 20 16 1.188655 16.465
42.15 16.35498 20 16 1.156392 16.44
42.2 16.43347 20 16 1.169698 16.415
42.25 16.43109 20 16 1.202675 16.39
42.3 16.39782 20 16 1.207984 16.365
42.35 16.46872 20 16 1.200775 16.34
42.4 16.34339 20 16 1.190069 16.315
42.45 16.42919 20 16 1.228317 16.29
42.5 16.23068 20 16 1.167812 16.265
42.55 16.11809 20 16 1.13965 16.24
42.6 16.29415 20 16 1.180606 16.215
42.65 16.12009 20 16 1.149051 16.19
42.7 16.10296 20 16 1.156551 16.165
42.75 16.11224 20 16 1.178184 16.14
42.8 16.19788 20 16 1.20487 16.115
42.85 16.14611 20 16 1.192419 16.09
42.9 16.26258 20 16 1.222741 16.065
42.95 16.12118 20 16 1.228798 16.04
43 16.13331 20 16 1.193884 16.015
43.05 15.99542 20 16 1.170212 15.99
43.1 15.93476 20 16 1.172234 15.965
43.15 15.97292 20 16 1.164051 15.94
43.2 15.99509 20 16 1.175643 15.915
43.25 15.85776 20 16 1.134044 15.89
43.3 16.06954 20 16 1.192512 15.865
43.35 15.9619 20 16 1.186283 15.84
43.4 15.95811 20 16 1.143848 15.815
43.45 15.91928 20 16 1.164973 15.79
43.5 15.95457 20 16 1.140353 15.765
43.55 15.9983 20 16 1.197587 15.74
43.6 15.9753 20 16 1.184958 15.715
43.65 15.98533 20 16 1.180103 15.69
43.7 15.92153 20 16 1.172262 15.665
43.75 15.88713 20 16 1.179028 15.64
43.8 16.08862 20 16 1.192641 15.615
43.85 16.04193 20 16 1.167939 15.59
43.9 16.07596 20 16 1.188879 15.565
43.95 16.17706 20 16 1.235178 15.54
44 15.99307 20 16 1.171593 15.515
44.05 16.00939 20 16 1.17387 15.49
44.1 16.02864 20 16 1.149291 15.465
44.15 15.90577 20 16 1.147014 15.44
44.2 15.96946 20 16 1.150369 15.415
44.25 15.92017 20 16 1.191353 15.39
44.3 15.95106 20 16 1.180458 15.365
44.35 15.95374 20 16 1.168493 15.34
44.4 16.0081 20 16 1.163063 15.315
44.45 15.91671 20 16 1.161307 15.29
44.5 15.94093 20 16 1.195912 15.265
44.55 15.93038 20 16 1.172839 15.24
44.6 16.05072 20 16 1.211709 15.215
44.65 16.04491 20 16 1.202962 15.19
44.7 15.87487 20 16 1.168067 15.165
44.75 15.90273 20 16 1.160996 15.14
44.8 16.0555 20 16 1.210859 15.115
44.85 16.13002 20 16 1.214474 15.09
44.9 15.91796 20 16 1.167728 15.065
44.95 15.9374 20 16 1.184826 15.04
45 15.9867 20 16 1.179026 15.015
45.05 15.96777 20 16 1.166362 15.01
45.1 15.99479 20 16 1.170685 15.035
45.15 15.8418 20 16 1.146768 15.06
45.2 15.99214 20 16 1.192097 15.085
45.25 15.90708 20 16 1.181044 15.11
45.3 16.08946 20 16 1.199079 15.135
45.35 15.9556 20 16 1.189548 15.16
45.4 15.91812 20 16 1.170852 15.185
45.45 15.89203 20 16 1.175266 15.21
45.5 15.96856 20 16 1.161578 15.235
45.55 16.07867 20 16 1.20257 15.26
45.6 16.01149 20 16 1.146398 15.285
45.65 15.99101 20 16 1.157663 15.31
45.7 15.9182 20 16 1.142196 15.335
45.75 15.97928 20 16 1.180629 15.36
45.8 16.03503 20 16 1.183528 15.385
45.85 16.0749 20 16 1.205657 15.41
45.9 15.99128 20 16 1.189691 15.435
45.95 16.03758 20 16 1.200433 15.46
46 16.02292 20 16 1.195862 15.485
46.05 16.03485 20 16 1.167347 15.51
46.1 15.98433 20 16 1.187122 15.535
46.15 15.92182 20 16 1.13541 15.56
46.2 16.00218 20 16 1.187117 15.585
46.25 16.04439 20 16 1.186994 15.61
46.3 16.016 20 16 1.203479 15.635
46.35 16.00582 20 16 1.194024 15.66
46.4 16.06119 20 16 1.171757 15.685
46.45 15.97376 20 16 1.142912 15.71
46.5 15.95126 20 16 1.173695 15.735
46.55 16.13685 20 16 1.21517 15.76
46.6 15.97375 20 16 1.19074 15.785
46.65 16.00683 20 16 1.172773 15.81
46.7 15.93552 20 16 1.178814 15.835
46.75 16.07253 20 16 1.22433 15.86
46.8 16.02511 20 16 1.167471 15.885
46.85 15.95062 20 16 1.161008 15.91
46.9 15.92837 20 16 1.160974 15.935
46.95 15.81385 20 16 1.13792 15.96
47 15.86039 20 16 1.143702 15.985
47.05 16.0848 20 16 1.19882 16.01
47.1 15.99516 20 16 1.189079 16.035
47.15 16.03065 20 16 1.172056 16.06
47.2 16.09192 20 16 1.212984 16.085
47.25 16.06905 20 16 1.172185 16.11
47.3 16.17162 20 16 1.195641 16.135
47.35 16.10941 20 16 1.182287 16.16
47.4 16.16363 20 16 1.164187 16.185
47.45 16.22573 20 16 1.20456 16.21
47.5 16.1517 20 16 1.155344 16.235
47.55 16.26258 20 16 1.204157 16.26
47.6 16.39883 20 16 1.214483 16.285
47.65 16.28299 20 16 1.176756 16.31
47.7 16.35139 20 16 1.182793 16.335
47.75 16.33071 20 16 1.152558 16.36
47.8 16.26946 20 16 1.182513 16.385
47.85 16.41786 20 16 1.214087 16.41
47.9 16.28159 20 16 1.173154 16.435
47.95 16.4697 20 16 1.18777 16.46
48 16.5442 20 16 1.237903 16.485
48.05 16.52254 20 16 1.223926 16.505
48.1 16.53704 20 16 1.180803 16.53
48.15 16.49944 20 16 1.178084 16.555
48.2 16.60872 20 16 1.202572 16.58
48.25 16.62401 20 16 1.214959 16.605
48.3 16.75048 20 16 1.188008 16.63
48.35 16.49009 20 16 1.159228 16.655
48.4 16.66496 20 16 1.201902 16.68
48.45 16.78491 20 16 1.230094 16.705
48.5 16.72997 20 16 1.214525 16.73
48.55 16.72054 20 16 1.193847 16.755
48.6 16.83093 20 16 1.207119 16.78
48.65 16.694 20 16 1.177889 16.805
48.7 16.87141 20 16 1.22387 16.83
48.75 16.80856 20 16 1.172632 16.855
48.8 16.85085 20 16 1.221319 16.88
48.85 16.83408 20 16 1.175744 16.905
48.9 16.86975 20 16 1.176037 16.93
48.95 16.88804 20 16 1.164477 16.955
49 16.86452 20 16 1.176224 16.98
49.05 16.9748 20 16 1.1867 17.005
49.1 16.97462 20 16 1.180882 17.03
49.15 17.01145 20 16 1.199695 17.055
49.2 17.11746 20 16 1.238748 17.08
49.25 17.1771 20 16 1.191642 17.105
49.3 17.07448 20 16 1.189666 17.13
49.35 17.16516 20 16 1.167089 17.155
49.4 17.12581 20 16 1.199976 17.18
49.45 17.13136 20 16 1.205773 17.205
49.5 17.26547 20 16 1.204631 17.23
49.55 17.18795 20 16 1.143656 17.255
49.6 17.35556 20 16 1.200768 17.28
49.65 17.36366 20 16 1.215335 17.305
49.7 17.48018 20 16 1.238788 17.33
49.75 17.42944 20 16 1.249934 17.355
49.8 17.4195 20 16 1.213191 17.38
49.85 17.4115 20 16 1.192026 17.405
49.9 17.46052 20 16 1.21235 17.43
49.95 17.4992 20 16 1.19913 17.455
50 17.42719 20 16 1.183633 17.48
50.05 17.3529 20 16 1.144471 17.505
50.1 17.5364 20 16 1.182077 17.53
50.15 17.5811 20 16 1.22547 17.555
50.2 17.46449 20 16 1.200316 17.58
50.25 17.65464 20 16 1.185542 17.605
50.3 17.71447 20 16 1.224991 17.63
50.35 17.66652 20 16 1.213831 17.655
50.4 17.75111 20 16 1.22557 17.68
50.45 17.65924 20 16 1.205573 17.705
50.5 17.86917 20 16 1.220644 17.73
50.55 17.89958 20 16 1.235019 17.755
50.6 17.81934 20 16 1.221213 17.78
50.65 17.75219 20 16 1.176539 17.805
50.7 17.77155 20 16 1.193151 17.83
50.75 17.9306 20 16 1.225936 17.855
50.8 18.01942 20 16 1.247041 17.88
50.85 17.89726 20 16 1.199525 17.905
50.9 18.02435 20 16 1.204801 17.93
50.95 17.90572 20 16 1.205027 17.955
51 17.98914 20 16 1.198604 17.98
51.05 17.90175 20 16 1.185836 17.995
51.1 17.99045 20 16 1.170738 17.97
51.15 17.9368 20 16 1.171707 17.945
51.2 17.92127 20 16 1.214231 17.92
51.25 17.93233 20 16 1.205212 17.895
51.3 17.97687 20 16 1.198837 17.87
51.35 17.88041 20 16 1.223189 17.845
51.4 17.85276 20 16 1.198152 17.82
51.45 17.72973 20 16 1.187745 17.795
51.5 17.68132 20 16 1.171444 17.77
51.55 17.81583 20 16 1.202289 17.745
51.6 17.5565 20 16 1.151552 17.72
51.65 17.6366 20 16 1.168557 17.695
51.7 17.63016 20 16 1.167245 17.67
51.75 17.58715 20 16 1.180701 17.645
51.8 17.79122 20 16 1.231581 17.62
51.85 17.56065 20 16 1.182408 17.595
51.9 17.54876 20 16 1.175242 17.57
51.95 17.547 20 16 1.206254 17.545
52 17.50009 20 16 1.190059 17.52
52.05 17.4701 20 16 1.182396 17.495
52.1 17.55943 20 16 1.209585 17.47
52.15 17.63085 20 16 1.212183 17.445
52.2 17.41833 20 16 1.170117 17.42
52.25 17.37258 20 16 1.163483 17.395
52.3 17.26192 20 16 1.171509 17.37
52.35 17.37507 20 16 1.194349 17.345
52.4 17.42588 20 16 1.221825 17.32
52.45 17.35162 20 16 1.199999 17.295
52.5 17.27607 20 16 1.191781 17.27
52.55 17.34363 20 16 1.190383 17.245
52.6 17.26412 20 16 1.183154 17.22
52.65 17.20357 20 16 1.188394 17.195
52.7 17.21596 20 16 1.151989 17.17
52.75 17.23378 20 16 1.183084 17.145
52.8 17.15815 20 16 1.162973 17.12
52.85 17.04431 20 16 1.190134 17.095
52.9 17.04999 20 16 1.161503 17.07
52.95 17.05416 20 16 1.186957 17.045
53 16.93495 20 16 1.183759 17.02
53.05 17.00668 20 16 1.192773 16.995
53.1 16.91811 20 16 1.19002 16.97
53.15 17.04425 20 16 1.199601 16.945
53.2 16.9489 20 16 1.189527 16.92
53.25 16.81977 20 16 1.164817 16.895
53.3 16.9552 20 16 1.187722 16.87
53.35 16.82355 20 16 1.161987 16.845
53.4 16.8639 20 16 1.193039 16.82
53.45 16.90083 20 16 1.223272 16.795
53.5 16.76741 20 16 1.169938 16.77
53.55 16.7797 20 16 1.179368 16.745
53.6 16.80427 20 16 1.205618 16.72
53.65 16.72967 20 16 1.202868 16.695
53.7 16.69519 20 16 1.176419 16.67
53.75 16.64805 20 16 1.181298 16.645
53.8 16.6357 20 16 1.182339 16.62
53.85 16.54273 20 16 1.18351 16.595
53.9 16.70508 20 16 1.181909 16.57
53.95 16.61219 20 16 1.167151 16.545
54 16.51424 20 16 1.179147 16.52
54.05 16.49264 20 16 1.165559 16.495
54.1 16.51121 20 16 1.175392 16.47
54.15 16.56537 20 16 1.203749 16.445
54.2 16.37791 20 16 1.162134 16.42
54.25 16.28018 20 16 1.149707 16.395
54.3 16.31338 20 16 1.173476 16.37
54.35 16.27135 20 16 1.146859 16.345
54.4 16.34919 20 16 1.186271 16.32
54.45 16.28745 20 16 1.193096 16.295
54.5 16.2714 20 16 1.187 16.27
54.55 16.27038 20 16 1.160234 16.245
54.6 16.25807 20 16 1.214891 16.22
54.65 16.17086 20 16 1.151047 16.195
54.7 16.21533 20 16 1.184262 16.17
54.75 16.18835 20 16 1.179469 16.145
54.8 16.11676 20 16 1.156657 16.12
54.85 16.09752 20 16 1.147865 16.095
54.9 16.07878 20 16 1.155577 16.07
54.95 15.83886 20 16 1.140451 16.045
55 16.05629 20 16 1.1837 16.02
55.05 15.94744 20 16 1.161465 15.995
55.1 15.94646 20 16 1.169263 15.97
55.15 15.96967 20 16 1.174484 15.945
55.2 16.17792 20 16 1.250222 15.92
55.25 15.98733 20 16 1.206746 15.895
55.3 15.96436 20 16 1.178411 15.87
55.35 16.00575 20 16 1.18104 15.845
55.4 15.91169 20 16 1.200053 15.82
55.45 16.0444 20 16 1.172544 15.795
55.5 16.00943 20 16 1.197405 15.77
55.55 15.98648 20 16 1.164231 15.745
55.6 16.1316 20 16 1.203675 15.72
55.65 15.97583 20 16 1.176694 15.695
55.7 15.96371 20 16 1.16805 15.67
55.75 16.06576 20 16 1.194794 15.645
55.8 16.06264 20 16 1.211125 15.62
55.85 15.96182 20 16 1.188493 15.595
55.9 16.05951 20 16 1.190973 15.57
55.95 15.98914 20 16 1.200977 15.545
56 16.0087 20 16 1.167719 15.52
56.05 16.15192 20 16 1.245963 15.495
56.1 15.9014 20 16 1.168576 15.47
56.15 15.91896 20 16 1.169355 15.445
56.2 15.94612 20 16 1.162343 15.42
56.25 16.03749 20 16 1.186273 15.395
56.3 16.03248 20 16 1.217741 15.37
56.35 15.90019 20 16 1.155637 15.345
56.4 15.93875 20 16 1.157023 15.32
56.45 15.99833 20 16 1.17653 15.295
56.5 15.98768 20 16 1.195214 15.27
56.55 16.05141 20 16 1.180447 15.245
56.6 16.00658 20 16 1.164358 15.22
56.65 15.92968 20 16 1.145564 15.195
56.7 16.08261 20 16 1.199685 15.17
56.75 16.00103 20 16 1.160985 15.145
56.8 16.02658 20 16 1.187437 15.12
56.85 16.10281 20 16 1.202812 15.095
56.9 16.03578 20 16 1.209629 15.07
56.95 16.01347 20 16 1.21086 15.045
57 15.94748 20 16 1.166527 15.02
57.05 15.95947 20 16 1.16644 15.005
57.1 15.91685 20 16 1.160907 15.03
57.15 15.97768 20 16 1.19844 15.055
57.2 16.11174 20 16 1.165751 15.08
57.25 16.12678 20 16 1.190345 15.105
57.3 15.91112 20 16 1.157671 15.13
57.35 16.11933 20 16 1.214881 15.155
57.4 15.97039 20 16 1.172824 15.18
57.45 16.22394 20 16 1.216295 15.205
57.5 15.95463 20 16 1.163229 15.23
57.55 16.03594 20 16 1.193602 15.255
57.6 16.01918 20 16 1.209781 15.28
57.65 15.98839 20 16 1.185608 15.305
57.7 15.9159 20 16 1.160757 15.33
57.75 15.95505 20 16 1.162067 15.355
57.8 15.96369 20 16 1.180931 15.38
57.85 15.99763 20 16 1.190133 15.405
57.9 15.98244 20 16 1.16076 15.43
57.95 15.94735 20 16 1.180388 15.455
58 15.98658 20 16 1.164708 15.48
58.05 16.00408 20 16 1.199967 15.505
58.1 15.9825 20 16 1.17093 15.53
58.15 15.87045 20 16 1.175346 15.555
58.2 16.08696 20 16 1.187621 15.58
58.25 16.09792 20 16 1.180742 15.605
58.3 16.08454 20 16 1.196354 15.63
58.35 15.91789 20 16 1.184512 15.655
58.4 15.928 20 16 1.190342 15.68
58.45 16.02812 20 16 1.182473 15.705
58.5 15.88296 20 16 1.144417 15.73
58.55 15.91222 20 16 1.202693 15.755
58.6 15.98835 20 16 1.203934 15.78
58.65 15.89469 20 16 1.164989 15.805
58.7 16.02234 20 16 1.165914 15.83
58.75 16.08142 20 16 1.20278 15.855
58.8 16.00531 20 16 1.186477 15.88
58.85 15.94891 20 16 1.154329 15.905
58.9 15.93629 20 16 1.133483 15.93
58.95 16.0384 20 16 1.208101 15.955
59 16.14675 20 16 1.215487 15.98
59.05 16.13116 20 16 1.203377 16.005
59.1 15.97523 20 16 1.175698 16.03
59.15 16.1015 20 16 1.200836 16.055
59.2 16.16955 20 16 1.201476 16.08
59.25 16.27103 20 16 1.189822 16.105
59.3 16.11808 20 16 1.169088 16.13
59.35 16.07852 20 16 1.183469 16.155
59.4 16.06932 20 16 1.168204 16.18
59.45 16.247 20 16 1.198352 16.205
59.5 16.28155 20 16 1.166926 16.23
59.55 16.22599 20 16 1.198924 16.255
59.6 16.19288 20 16 1.151592 16.28
59.65 16.44931 20 16 1.201136 16.305
59.7 16.32532 20 16 1.186649 16.33
59.75 16.30065 20 16 1.185748 16.355
59.8 16.48098 20 16 1.197143 16.38
59.85 16.38137 20 16 1.218014 16.405
59.9 16.5179 20 16 1.212822 16.43
59.95 16.44573 20 16 1.189038 16.455
60 16.41571 20 16 1.181794 16.48
60.05 16.44096 20 16 1.187441 16.5
60.1 16.53506 20 16 1.202766 16.525
60.15 16.53785 20 16 1.207162 16.55
60.2 16.61322 20 16 1.202659 16.575
60.25 16.58713 20 16 1.196914 16.6
60.3 16.57064 20 16 1.195271 16.625
60.35 16.61971 20 16 1.226146 16.65
60.4 16.65301 20 16 1.173577 16.675
60.45 16.75476 20 16 1.212955 16.7
60.5 16.63312 20 16 1.172523 16.725
60.55 16.64067 20 16 1.165431 16.75
60.6 16.7842 20 16 1.225852 16.775
60.65 16.76304 20 16 1.184219 16.8
60.7 16.8591 20 16 1.187787 16.825
60.75 16.83169 20 16 1.194955 16.85
60.8 16.81853 20 16 1.17991 16.875
60.85 16.85526 20 16 1.17944 16.9
60.9 16.90097 20 16 1.179398 16.925
60.95 16.92098 20 16 1.208074 16.95
61 16.92388 20 16 1.209825 16.975
61.05 17.09041 20 16 1.218471 17
61.1 17.11572 20 16 1.215299 17.025
61.15 16.99678 20 16 1.212533 17.05
61.2 16.98974 20 16 1.182309 17.075
61.25 17.13317 20 16 1.219616 17.1
61.3 17.27837 20 16 1.256856 17.125
61.35 17.03203 20 16 1.186158 17.15
61.4 17.27601 20 16 1.211436 17.175
61.45 17.17288 20 16 1.197997 17.2
61.5 17.17826 20 16 1.180192 17.225
61.55 17.20743 20 16 1.184211 17.25
61.6 17.13442 20 16 1.171895 17.275
61.65 17.23726 20 16 1.18723 17.3
61.7 17.36114 20 16 1.204418 17.325
61.75 17.40549 20 16 1.196863 17.35
61.8 17.35099 20 16 1.188205 17.375
61.85 17.44849 20 16 1.213304 17.4
61.9 17.30983 20 16 1.202659 17.425
61.95 17.43422 20 16 1.196956 17.45
62 17.49559 20 16 1.183616 17.475
62.05 17.55059 20 16 1.19241 17.5
62.1 17.47958 20 16 1.208633 17.525
62.15 17.53468 20 16 1.227755 17.55
62.2 17.59537 20 16 1.225052 17.575
62.25 17.69999 20 16 1.208664 17.6
62.3 17.67042 20 16 1.242469 17.625
62.35 17.49258 20 16 1.15943 17.65
62.4 17.54582 20 16 1.182231 17.675
62.45 17.68206 20 16 1.212801 17.7
62.5 17.81769 20 16 1.248481 17.725
62.55 17.76379 20 16 1.211625 17.75
62.6 17.81049 20 16 1.21998 17.775
62.65 17.72689 20 16 1.168649 17.8
62.7 17.77252 20 16 1.202307 17.825
62.75 17.76941 20 16 1.205131 17.85
62.8 17.91762 20 16 1.173154 17.875
62.85 17.79715 20 16 1.17959 17.9
62.9 17.95902 20 16 1.220064 17.925
62.95 18.02798 20 16 1.226715 17.95
63 17.90132 20 16 1.182299 17.975
63.05 18.1141 20 16 1.255382 18
63.1 17.94024 20 16 1.189815 17.975
63.15 17.9381 20 16 1.210436 17.95
63.2 18.12498 20 16 1.227783 17.925
63.25 17.92012 20 16 1.207022 17.9
63.3 17.87904 20 16 1.193641 17.875
63.35 17.85564 20 16 1.202607 17.85
63.4 18.00567 20 16 1.268981 17.825
63.45 17.83423 20 16 1.19877 17.8
63.5 17.82577 20 16 1.199072 17.775
63.55 17.82742 20 16 1.19578 17.75
63.6 17.73889 20 16 1.165856 17.725
63.65 17.63813 20 16 1.163089 17.7
63.7 17.60445 20 16 1.173715 17.675
63.75 17.67867 20 16 1.211892 17.65
63.8 17.60825 20 16 1.165597 17.625
63.85 17.70552 20 16 1.17212 17.6
63.9 17.66712 20 16 1.212123 17.575
63.95 17.51972 20 16 1.202568 17.55
64 17.51424 20 16 1.180814 17.525
64.05 17.50071 20 16 1.201037 17.5
64.1 17.44113 20 16 1.197415 17.475
64.15 17.42384 20 16 1.185781 17.45
64.2 17.30697 20 16 1.177261 17.425
64.25 17.37195 20 16 1.18089 17.4
64.3 17.35217 20 16 1.184713 17.375
64.35 17.31489 20 16 1.159772 17.35
64.4 17.42156 20 16 1.213784 17.325
64.45 17.23602 20 16 1.190976 17.3
64.5 17.18032 20 16 1.175641 17.275
64.55 17.31496 20 16 1.205639 17.25
64.6 17.26889 20 16 1.177068 17.225
64.65 17.27064 20 16 1.18201 17.2
64.7 17.20121 20 16 1.140903 17.175
64.75 17.0627 20 16 1.170853 17.15
64.8 17.17034 20 16 1.160732 17.125
64.85 17.18486 20 16 1.18905 17.1
64.9 17.05441 20 16 1.162554 17.075
64.95 17.05752 20 16 1.180313 17.05
65 16.94535 20 16 1.158694 17.025
65.05 17.00984 20 16 1.201784 17
65.1 16.99785 20 16 1.195372 16.975
65.15 16.92541 20 16 1.162699 16.95
65.2 16.82283 20 16 1.145666 16.925
65.25 16.94704 20 16 1.18382 16.9
65.3 16.86978 20 16 1.180569 16.875
65.35 16.88284 20 16 1.153352 16.85
65.4 16.91246 20 16 1.189246 16.825
65.45 16.82539 20 16 1.164785 16.8
65.5 16.70904 20 16 1.1546 16.775
65.55 16.74573 20 16 1.168949 16.75
65.6 16.62295 20 16 1.163741 16.725
65.65 16.72879 20 16 1.187401 16.7
65.7 16.68558 20 16 1.18205 16.675
65.75 16.67047 20 16 1.209092 16.65
65.8 16.673 20 16 1.191592 16.625
65.85 16.66359 20 16 1.173127 16.6
65.9 16.60856 20 16 1.189919 16.575
65.95 16.46263 20 16 1.164546 16.55
66 16.65512 20 16 1.184511 16.525
66.05 16.42255 20 16 1.151864 16.5
66.1 16.50616 20 16 1.195735 16.475
66.15 16.44947 20 16 1.173815 16.45
66.2 16.47905 20 16 1.175402 16.425
66.25 16.4759 20 16 1.180157 16.4
66.3 16.4046 20 16 1.167127 16.375
66.35 16.44429 20 16 1.209755 16.35
66.4 16.36589 20 16 1.190858 16.325
66.45 16.3421 20 16 1.177603 16.3
66.5 16.25427 20 16 1.150354 16.275
66.55 16.2463 20 16 1.183192 16.25
66.6 16.35477 20 16 1.188538 16.225
66.65 16.30794 20 16 1.208808 16.2
66.7 16.21027 20 16 1.176669 16.175
66.75 16.18133 20 16 1.207875 16.15
66.8 16.19836 20 16 1.177169 16.125
66.85 16.17068 20 16 1.159252 16.1
66.9 16.13649 20 16 1.186925 16.075
66.95 16.08254 20 16 1.172099 16.05
67 16.05424 20 16 1.187338 16.025


==> data/motor_ref_test1.dat <==
t ref
0.00999999999976353 100.1333
0.1099999999999 100.8
0.209999999999809 101.4667
0.309999999999945 102.1333
0.409999999999854 102.8
0.509999999999764 103.4667
0.6099999999999 104.1333
0.709999999999809 104.8
0.809999999999945 105.4667
0.909999999999854 106.1333
1.00999999999976 106.8
1.1099999999999 107.4667
1.20999999999981 108.1333
1.30999999999995 108.8
1.40999999999985 109.4667
1.50999999999976 110.1333
1.6099999999999 110.8
1.70999999999981 111.4667
1.80999999999995 112.1333
1.90999999999985 112.8
2.00999999999976 113.4667
2.1099999999999 114.1333
2.20999999999981 114.8
2.30999999999995 115.4667
2.40999999999985 116.1333
2.50999999999976 116.8
2.6099999999999 117.4667
2.70999999999981 118.1333
2.80999999999995 118.8
2.90999999999985 119.4667
3.00999999999976 120.1333
3.1099999999999 120.8
3.20999999999981 121.4667
3.30999999999995 122.1333
3.40999999999985 122.8
3.50999999999976 123.4667
3.6099999999999 124.1333
3.70999999999981 124.8
3.80999999999995 125.4667
3.90999999999985 126.1333
4.00999999999976 126.8
4.1099999999999 127.4667
4.20999999999981 128.1333
4.30999999999995 128.8
4.40999999999985 129.4667
4.50999999999976 130.1333
4.6099999999999 130.8
4.70999999999981 131.4667
4.80999999999995 132.1333
4.90999999999985 132.8
5.00999999999976 133.4667
5.1099999999999 134.1333
5.20999999999981 134.8
5.30999999999995 135.4667
5.40999999999985 136.1333
5.50999999999976 136.8
5.6099999999999 137.4667
5.70999999999981 138.1333
5.80999999999995 138.8
5.90999999999985 139.4667
6.00999999999976 139.8667
6.1099999999999 139.2
6.20999999999981 138.5333
6.30999999999995 137.8667
6.40999999999985 137.2
6.50999999999976 136.5333
6.6099999999999 135.8667
6.70999999999981 135.2
6.80999999999995 134.5333
6.90999999999985 133.8667
7.00999999999976 133.2
7.1099999999999 132.5333
7.20999999999981 131.8667
7.30999999999995 131.2
7.40999999999985 130.5333
7.50999999999976 129.8667
7.6099999999999 129.2
7.70999999999981 128.5333
7.80999999999995 127.8667
7.90999999999985 127.2
8.00999999999976 126.5333
8.1099999999999 125.8667
8.20999999999981 125.2
8.30999999999995 124.5333
8.40999999999985 123.8667
8.50999999999976 123.2
8.6099999999999 122.5333
8.70999999999981 121.8667
8.80999999999995 121.2
8.90999999999985 120.5333
9.00999999999976 119.9333
9.1099999999999 119.2667
9.20999999999981 118.6
9.30999999999995 117.9333
9.40999999999985 117.2667
9.50999999999976 116.6
9.6099999999999 115.9333
9.70999999999981 115.2667
9.80999999999995 114.6
9.90999999999985 113.9333
10.0099999999998 113.2667
10.1099999999999 112.6
10.2099999999998 111.9333
10.3099999999999 111.2667
10.4099999999999 110.6
10.5099999999998 109.9333
10.6099999999999 109.2667
10.7099999999998 108.6
10.8099999999999 107.9333
10.9099999999999 107.2667
11.0099999999998 106.6
11.1099999999999 105.9333
11.2099999999998 105.2667
11.3099999999999 104.6
11.4099999999999 103.9333
11.5099999999998 103.2667
11.6099999999999 102.6
11.7099999999998 101.9333
11.8099999999999 101.2667
11.9099999999999 100.6
12.0099999999998 100.0667
12.1099999999999 100.7333
12.2099999999998 101.4
12.3099999999999 102.0667
12.4099999999999 102.7333
12.5099999999998 103.4
12.6099999999999 104.0667
12.7099999999998 104.7333
12.8099999999999 105.4
12.9099999999999 106.0667
13.0099999999998 106.7333
13.1099999999999 107.4
13.2099999999998 108.0667
13.3099999999999 108.7333
13.4099999999999 109.4
13.5099999999998 110.0667
13.6099999999999 110.7333
13.7099999999998 111.4
13.8099999999999 112.0667
13.9099999999999 112.7333
14.0099999999998 113.4
14.1099999999999 114.0667
14.2099999999998 114.7333
14.3099999999999 115.4
14.4099999999999 116.0667
14.5099999999998 116.7333
14.6099999999999 117.4
14.7099999999998 118.0667
14.8099999999999 118.7333
14.9099999999999 119.4
15.0099999999998 120.0667
15.1099999999999 120.7333
15.2099999999998 121.4
15.3099999999999 122.0667
15.4099999999999 122.7333
15.5099999999998 123.4
15.6099999999999 124.0667
15.7099999999998 124.7333
15.8099999999999 125.4
15.9099999999999 126.0667
16.0099999999998 126.7333
16.1099999999999 127.4
16.2099999999998 128.0667
16.3099999999999 128.7333
16.4099999999999 129.4
16.5099999999998 130.0667
16.6099999999999 130.7333
16.7099999999998 131.4
16.8099999999999 132.0667
16.9099999999999 132.7333
17.0099999999998 133.4
17.1099999999999 134.0667
17.2099999999998 134.7333
17.3099999999999 135.4
17.4099999999999 136.0667
17.5099999999998 136.7333
17.6099999999999 137.4
17.7099999999998 138.0667
17.8099999999999 138.7333
17.9099999999999 139.4
18.0099999999998 139.9333
18.1099999999999 139.2667
18.2099999999998 138.6
18.3099999999999 137.9333
18.4099999999999 137.2667
18.5099999999998 136.6
18.6099999999999 135.9333
18.7099999999998 135.2667
18.8099999999999 134.6
18.9099999999999 133.9333
19.0099999999998 133.2667
19.1099999999999 132.6
19.2099999999998 131.9333
19.3099999999999 131.2667
19.4099999999999 130.6
19.5099999999998 129.9333
19.6099999999999 129.2667
19.7099999999998 128.6
19.8099999999999 127.9333
19.9099999999999 127.2667
20.0099999999998 126.6
20.1099999999999 125.9333
20.2099999999998 125.2667
20.3099999999999 124.6
20.4099999999999 123.9333
20.5099999999998 123.2667
20.6099999999999 122.6
20.7099999999998 121.9333
20.8099999999999 121.2667
20.9099999999999 120.6
21.0099999999998 120
21.1099999999999 119.3333
21.2099999999998 118.6667
21.3099999999999 118
21.4099999999999 117.3333
21.5099999999998 116.6667
21.6099999999999 116
21.7099999999998 115.3333
21.8099999999999 114.6667
21.9099999999999 114
22.0099999999998 113.3333
22.1099999999999 112.6667
22.2099999999998 112
22.3099999999999 111.3333
22.4099999999999 110.6667
22.5099999999998 110
22.6099999999999 109.3333
22.7099999999998 108.6667
22.8099999999999 108
22.9099999999999 107.3333
23.0099999999998 106.6667
23.1099999999999 106
23.2099999999998 105.3333
23.3099999999999 104.6667
23.4099999999999 104
23.5099999999998 103.3333
23.6099999999999 102.6667
23.7099999999998 102
23.8099999999999 101.3333
23.9099999999999 100.6667
24.0099999999998 100
24.1099999999999 100.6667
24.2099999999998 101.3333
24.3099999999999 102
24.4099999999999 102.6667
24.5099999999998 103.3333
24.6099999999999 104
24.7099999999998 104.6667
24.8099999999999 105.3333
24.9099999999999 106
25.0099999999998 106.6667
25.1099999999999 107.3333
25.2099999999998 108
25.3099999999999 108.6667
25.4099999999999 109.3333
25.5099999999998 110
25.6099999999999 110.6667
25.7099999999998 111.3333
25.8099999999999 112
25.9099999999999 112.6667
26.0099999999998 113.3333
26.1099999999999 114
26.2099999999998 114.6667
26.3099999999999 115.3333
26.4099999999999 116
26.5099999999998 116.6667
26.6099999999999 117.3333
26.7099999999998 118
26.8099999999999 118.6667
26.9099999999999 119.3333
27.0099999999998 120
27.1099999999999 120.6667
27.2099999999998 121.3333
27.3099999999999 122
27.4099999999999 122.6667
27.5099999999998 123.3333
27.6099999999999 124
27.7099999999998 124.6667
27.8099999999999 125.3333
27.9099999999999 126
28.0099999999998 126.6667
28.1099999999999 127.3333
28.2099999999998 128
28.3099999999999 128.6667
28.4099999999999 129.3333
28.5099999999998 130
28.6099999999999 130.6667
28.7099999999998 131.3333
28.8099999999999 132
28.9099999999999 132.6667
29.0099999999998 133.3333
29.1099999999999 134
29.2099999999998 134.6667
29.3099999999999 135.3333
29.4099999999999 136
29.5099999999998 136.6667
29.6099999999999 137.3333
29.7099999999998 138
29.8099999999999 138.6667
29.9099999999999 139.3333
30.0099999999998 140
30.1099999999999 139.3333
30.2099999999998 138.6667
30.3099999999999 138
30.4099999999999 137.3333
30.5099999999998 136.6667
30.6099999999999 136
30.7099999999998 135.3333
30.8099999999999 134.6667
30.9099999999999 134
31.0099999999998 133.3333
31.1099999999999 132.6667
31.2099999999998 132
31.3099999999999 131.3333
31.4099999999999 130.6667
31.5099999999998 130
31.6099999999999 129.3333
31.7099999999998 128.6667
31.8099999999999 128
31.9099999999999 127.3333
32.0099999999998 126.6667
32.1099999999999 126
32.2099999999998 125.3333
32.3099999999999 124.6667
32.4099999999999 124
32.5099999999998 123.3333
32.6099999999999 122.6667
32.7099999999998 122
32.8099999999999 121.3333
32.9099999999999 120.6667
33.0099999999998 120
33.1099999999999 119.4
33.2099999999998 118.7333
33.3099999999999 118.0667
33.4099999999999 117.4
33.5099999999998 116.7333
33.6099999999999 116.0667
33.7099999999998 115.4
33.8099999999999 114.7333
33.9099999999999 114.0667
34.0099999999998 113.4
34.1099999999999 112.7333
34.2099999999998 112.0667
34.3099999999999 111.4
34.4099999999999 110.7333
34.5099999999998 110.0667
34.6099999999999 109.4
34.7099999999998 108.7333
34.8099999999999 108.0667
34.9099999999999 107.4
35.0099999999998 106.7333
35.1099999999999 106.0667
35.2099999999998 105.4
35.3099999999999 104.7333
35.4099999999999 104.0667
35.5099999999998 103.4
35.6099999999999 102.7333
35.7099999999998 102.0667
35.8099999999999 101.4
35.9099999999999 100.7333
36.0099999999998 100.0667
36.1099999999999 100.6
36.2099999999998 101.2667
36.3099999999999 101.9333
36.4099999999999 102.6
36.5099999999998 103.2667
36.6099999999999 103.9333
36.7099999999998 104.6
36.8099999999999 105.2667
36.9099999999999 105.9333
37.0099999999998 106.6
37.1099999999999 107.2667
37.2099999999998 107.9333
37.3099999999999 108.6
37.4099999999999 109.2667
37.5099999999998 109.9333
37.6099999999999 110.6
37.7099999999998 111.2667
37.8099999999999 111.9333
37.9099999999999 112.6
38.0099999999998 113.2667
38.1099999999999 113.9333
38.2099999999998 114.6
38.3099999999999 115.2667
38.4099999999999 115.9333
38.5099999999998 116.6
38.6099999999999 117.2667
38.7099999999998 117.9333
38.8099999999999 118.6
38.9099999999999 119.2667
39.0099999999998 119.9333
39.1099999999999 120.6
39.2099999999998 121.2667
39.3099999999999 121.9333
39.4099999999999 122.6
39.5099999999998 123.2667
39.6099999999999 123.9333
39.7099999999998 124.6
39.8099999999999 125.2667
39.9099999999999 125.9333
40.0099999999998 126.6
40.1099999999999 127.2667
40.2099999999998 127.9333
40.3099999999999 128.6
40.4099999999999 129.2667
40.5099999999998 129.9333
40.6099999999999 130.6
40.7099999999998 131.2667
40.8099999999999 131.9333
40.9099999999999 132.6
41.0099999999998 133.2667
41.1099999999999 133.9333
41.2099999999998 134.6
41.3099999999999 135.2667
41.4099999999999 135.9333
41.5099999999998 136.6
41.6099999999999 137.2667
41.7099999999998 137.9333
41.8099999999999 138.6
41.9099999999999 139.2667
42.0099999999998 139.9333
42.1099999999999 139.4
42.2099999999998 138.7333
42.3099999999999 138.0667
42.4099999999999 137.4
42.5099999999998 136.7333
42.6099999999999 136.0667
42.7099999999998 135.4
42.8099999999999 134.7333
42.9099999999999 134.0667
43.0099999999998 133.4
43.1099999999999 132.7333
43.2099999999998 132.0667
43.3099999999999 131.4
43.4099999999999 130.7333
43.5099999999998 130.0667
43.6099999999999 129.4
43.7099999999998 128.7333
43.8099999999999 128.0667
43.9099999999999 127.4
44.0099999999998 126.7333
44.1099999999999 126.0667
44.2099999999998 125.4
44.3099999999999 124.7333
44.4099999999999 124.0667
44.5099999999998 123.4
44.6099999999999 122.7333
44.7099999999998 122.0667
44.8099999999999 121.4
44.9099999999999 120.7333
45.0099999999998 120.0667
45.1099999999999 119.4667
45.2099999999998 118.8
45.3099999999999 118.1333
45.4099999999999 117.4667
45.5099999999998 116.8
45.6099999999999 116.1333
45.7099999999998 115.4667
45.8099999999999 114.8
45.9099999999999 114.1333
46.0099999999998 113.4667
46.1099999999999 112.8
46.2099999999998 112.1333
46.3099999999999 111.4667
46.4099999999999 110.8
46.5099999999998 110.1333
46.6099999999999 109.4667
46.7099999999998 108.8
46.8099999999999 108.1333
46.9099999999999 107.4667
47.0099999999998 106.8
47.1099999999999 106.1333
47.2099999999998 105.4667
47.3099999999999 104.8
47.4099999999999 104.1333
47.5099999999998 103.4667
47.6099999999999 102.8
47.7099999999998 102.1333
47.8099999999999 101.4667
47.9099999999999 100.8
48.0099999999998 100.1333
48.1099999999999 100.5333
48.2099999999998 101.2
48.3099999999999 101.8667
48.4099999999999 102.5333
48.5099999999998 103.2
48.6099999999999 103.8667
48.7099999999998 104.5333
48.8099999999999 105.2
48.9099999999999 105.8667
49.0099999999998 106.5333
49.1099999999999 107.2
49.2099999999998 107.8667
49.3099999999999 108.5333
49.4099999999999 109.2
49.5099999999998 109.8667
49.6099999999999 110.5333
49.7099999999998 111.2
49.8099999999999 111.8667
49.9099999999999 112.5333
50.0099999999998 113.2
50.1099999999999 113.8667
50.2099999999998 114.5333
50.3099999999999 115.2
50.4099999999999 115.8667
50.5099999999998 116.5333
50.6099999999999 117.2
50.7099999999998 117.8667
50.8099999999999 118.5333
50.9099999999999 119.2
51.0099999999998 119.8667
51.1099999999999 120.5333
51.2099999999998 121.2
51.3099999999999 121.8667
51.4099999999999 122.5333
51.5099999999998 123.2
51.6099999999999 123.8667
51.7099999999998 124.5333
51.8099999999999 125.2
51.9099999999999 125.8667
52.0099999999998 126.5333
52.1099999999999 127.2
52.2099999999998 127.8667
52.3099999999999 128.5333
52.4099999999999 129.2
52.5099999999998 129.8667
52.6099999999999 130.5333
52.7099999999998 131.2
52.8099999999999 131.8667
52.9099999999999 132.5333
53.0099999999998 133.2
53.1099999999999 133.8667
53.2099999999998 134.5333
53.3099999999999 135.2
53.4099999999999 135.8667
53.5099999999998 136.5333
53.6099999999999 137.2
53.7099999999998 137.8667
53.8099999999999 138.5333
53.9099999999999 139.2
54.0099999999998 139.8667
54.1099999999999 139.4667
54.2099999999998 138.8
54.3099999999999 138.1333
54.4099999999999 137.4667
54.5099999999998 136.8
54.6099999999999 136.1333
54.7099999999998 135.4667
54.8099999999999 134.8
54.9099999999999 134.1333
55.0099999999998 133.4667
55.1099999999999 132.8
55.2099999999998 132.1333
55.3099999999999 131.4667
55.4099999999999 130.8
55.5099999999998 130.1333
55.6099999999999 129.4667
55.7099999999998 128.8
55.8099999999999 128.1333
55.9099999999999 127.4667
56.0099999999998 126.8
56.1099999999999 126.1333
56.2099999999998 125.4667
56.3099999999999 124.8
56.4099999999999 124.1333
56.5099999999998 123.4667
56.6099999999999 122.8
56.7099999999998 122.1333
56.8099999999999 121.4667
56.9099999999999 120.8
57.0099999999998 120.1333
57.1099999999999 119.5333
57.2099999999998 118.8667
57.3099999999999 118.2
57.4099999999999 117.5333
57.5099999999998 116.8667
57.6099999999999 116.2
57.7099999999998 115.5333
57.8099999999999 114.8667
57.9099999999999 114.2
58.0099999999998 113.5333
58.1099999999999 112.8667
58.2099999999998 112.2
58.3099999999999 111.5333
58.4099999999999 110.8667
58.5099999999998 110.2
58.6099999999999 109.5333
58.7099999999998 108.8667
58.8099999999999 108.2
58.9099999999999 107.5333
59.0099999999998 106.8667
59.1099999999999 106.2
59.2099999999998 105.5333
59.3099999999999 104.8667
59.4099999999999 104.2
59.5099999999998 103.5333
59.6099999999999 102.8667
59.7099999999998 102.2
59.8099999999999 101.5333
59.9099999999999 100.8667
60.0099999999998 100.2


==> data/motor_ref_test2.dat <==
t ref
0 100.6
0.0999999999999943 101.2667
0.200000000000003 101.9333
0.299999999999997 102.6
0.399999999999991 103.2667
0.5 103.9333
0.599999999999994 104.6
0.700000000000003 105.2667
0.799999999999997 105.9333
0.899999999999991 106.6
1 107.2667
1.09999999999999 107.9333
1.2 108.6
1.3 109.2667
1.39999999999999 109.9333
1.5 110.6
1.59999999999999 111.2667
1.7 111.9333
1.8 112.6
1.89999999999999 113.2667
2 113.9333
2.09999999999999 114.6
2.2 115.2667
2.3 115.9333
2.39999999999999 116.6
2.5 117.2667
2.59999999999999 117.9333
2.7 118.6
2.8 119.2667
2.89999999999999 119.9333
3 120.6
3.09999999999999 121.2667
3.2 121.9333
3.3 122.6
3.39999999999999 123.2667
3.5 123.9333
3.59999999999999 124.6
3.7 125.2667
3.8 125.9333
3.89999999999999 126.6
4 127.2667
4.09999999999999 127.9333
4.2 128.6
4.3 129.2667
4.39999999999999 129.9333
4.5 130.6
4.59999999999999 131.2667
4.7 131.9333
4.8 132.6
4.89999999999999 133.2667
5 133.9333
5.09999999999999 134.6
5.2 135.2667
5.3 135.9333
5.39999999999999 136.6
5.5 137.2667
5.59999999999999 137.9333
5.7 138.6
5.8 139.2667
5.89999999999999 139.9333
6 139.4
6.09999999999999 138.7333
6.2 138.0667
6.3 137.4
6.39999999999999 136.7333
6.5 136.0667
6.59999999999999 135.4
6.7 134.7333
6.8 134.0667
6.89999999999999 133.4
7 132.7333
7.09999999999999 132.0667
7.2 131.4
7.3 130.7333
7.39999999999999 130.0667
7.5 129.4
7.59999999999999 128.7333
7.7 128.0667
7.8 127.4
7.89999999999999 126.7333
8 126.0667
8.09999999999999 125.4
8.2 124.7333
8.3 124.0667
8.39999999999999 123.4
8.5 122.7333
8.59999999999999 122.0667
8.7 121.4
8.8 120.7333
8.89999999999999 120.0667
9 119.4667
9.09999999999999 118.8
9.2 118.1333
9.3 117.4667
9.39999999999999 116.8
9.5 116.1333
9.59999999999999 115.4667
9.7 114.8
9.8 114.1333
9.89999999999999 113.4667
10 112.8
10.1 112.1333
10.2 111.4667
10.3 110.8
10.4 110.1333
10.5 109.4667
10.6 108.8
10.7 108.1333
10.8 107.4667
10.9 106.8
11 106.1333
11.1 105.4667
11.2 104.8
11.3 104.1333
11.4 103.4667
11.5 102.8
11.6 102.1333
11.7 101.4667
11.8 100.8
11.9 100.1333
12 100.5333
12.1 101.2
12.2 101.8667
12.3 102.5333
12.4 103.2
12.5 103.8667
12.6 104.5333
12.7 105.2
12.8 105.8667
12.9 106.5333
13 107.2
13.1 107.8667
13.2 108.5333
13.3 109.2
13.4 109.8667
13.5 110.5333
13.6 111.2
13.7 111.8667
13.8 112.5333
13.9 113.2
14 113.8667
14.1 114.5333
14.2 115.2
14.3 115.8667
14.4 116.5333
14.5 117.2
14.6 117.8667
14.7 118.5333
14.8 119.2
14.9 119.8667
15 120.5333
15.1 121.2
15.2 121.8667
15.3 122.5333
15.4 123.2
15.5 123.8667
15.6 124.5333
15.7 125.2
15.8 125.8667
15.9 126.5333
16 127.2
16.1 127.8667
16.2 128.5333
16.3 129.2
16.4 129.8667
16.5 130.5333
16.6 131.2
16.7 131.8667
16.8 132.5333
16.9 133.2
17 133.8667
17.1 134.5333
17.2 135.2
17.3 135.8667
17.4 136.5333
17.5 137.2
17.6 137.8667
17.7 138.5333
17.8 139.2
17.9 139.8667
18 139.4667
18.1 138.8
18.2 138.1333
18.3 137.4667
18.4 136.8
18.5 136.1333
18.6 135.4667
18.7 134.8
18.8 134.1333
18.9 133.4667
19 132.8
19.1 132.1333
19.2 131.4667
19.3 130.8
19.4 130.1333
19.5 129.4667
19.6 128.8
19.7 128.1333
19.8 127.4667
19.9 126.8
20 126.1333
20.1 125.4667
20.2 124.8
20.3 124.1333
20.4 123.4667
20.5 122.8
20.6 122.1333
20.7 121.4667
20.8 120.8
20.9 120.1333
21 119.5333
21.1 118.8667
21.2 118.2
21.3 117.5333
21.4 116.8667
21.5 116.2
21.6 115.5333
21.7 114.8667
21.8 114.2
21.9 113.5333
22 112.8667
22.1 112.2
22.2 111.5333
22.3 110.8667
22.4 110.2
22.5 109.5333
22.6 108.8667
22.7 108.2
22.8 107.5333
22.9 106.8667
23 106.2
23.1 105.5333
23.2 104.8667
23.3 104.2
23.4 103.5333
23.5 102.8667
23.6 102.2
23.7 101.5333
23.8 100.8667
23.9 100.2
24 100.4667
24.1 101.1333
24.2 101.8
24.3 102.4667
24.4 103.1333
24.5 103.8
24.6 104.4667
24.7 105.1333
24.8 105.8
24.9 106.4667
25 107.1333
25.1 107.8
25.2 108.4667
25.3 109.1333
25.4 109.8
25.5 110.4667
25.6 111.1333
25.7 111.8
25.8 112.4667
25.9 113.1333
26 113.8
26.1 114.4667
26.2 115.1333
26.3 115.8
26.4 116.4667
26.5 117.1333
26.6 117.8
26.7 118.4667
26.8 119.1333
26.9 119.8
27 120.4667
27.1 121.1333
27.2 121.8
27.3 122.4667
27.4 123.1333
27.5 123.8
27.6 124.4667
27.7 125.1333
27.8 125.8
27.9 126.4667
28 127.1333
28.1 127.8
28.2 128.4667
28.3 129.1333
28.4 129.8
28.5 130.4667
28.6 131.1333
28.7 131.8
28.8 132.4667
28.9 133.1333
29 133.8
29.1 134.4667
29.2 135.1333
29.3 135.8
29.4 136.4667
29.5 137.1333
29.6 137.8
29.7 138.4667
29.8 139.1333
29.9 139.8
30 139.5333
30.1 138.8667
30.2 138.2
30.3 137.5333
30.4 136.8667
30.5 136.2
30.6 135.5333
30.7 134.8667
30.8 134.2
30.9 133.5333
31 132.8667
31.1 132.2
31.2 131.5333
31.3 130.8667
31.4 130.2
31.5 129.5333
31.6 128.8667
31.7 128.2
31.8 127.5333
31.9 126.8667
32 126.2
32.1 125.5333
32.2 124.8667
32.3 124.2
32.4 123.5333
32.5 122.8667
32.6 122.2
32.7 121.5333
32.8 120.8667
32.9 120.2
33 119.6
33.1 118.9333
33.2 118.2667
33.3 117.6
33.4 116.9333
33.5 116.2667
33.6 115.6
33.7 114.9333
33.8 114.2667
33.9 113.6
34 112.9333
34.1 112.2667
34.2 111.6
34.3 110.9333
34.4 110.2667
34.5 109.6
34.6 108.9333
34.7 108.2667
34.8 107.6
34.9 106.9333
35 106.2667
35.1 105.6
35.2 104.9333
35.3 104.2667
35.4 103.6
35.5 102.9333
35.6 102.2667
35.7 101.6
35.8 100.9333
35.9 100.2667
36 100.4
36.1 101.0667
36.2 101.7333
36.3 102.4
36.4 103.0667
36.5 103.7333
36.6 104.4
36.7 105.0667
36.8 105.7333
36.9 106.4
37 107.0667
37.1 107.7333
37.2 108.4
37.3 109.0667
37.4 109.7333
37.5 110.4
37.6 111.0667
37.7 111.7333
37.8 112.4
37.9 113.0667
38 113.7333
38.1 114.4
38.2 115.0667
38.3 115.7333
38.4 116.4
38.5 117.0667
38.6 117.7333
38.7 118.4
38.8 119.0667
38.9 119.7333
39 120.4
39.1 121.0667
39.2 121.7333
39.3 122.4
39.4 123.0667
39.5 123.7333
39.6 124.4
39.7 125.0667
39.8 125.7333
39.9 126.4
40 127.0667
40.1 127.7333
40.2 128.4
40.3 129.0667
40.4 129.7333
40.5 130.4
40.6 131.0667
40.7 131.7333
40.8 132.4
40.9 133.0667
41 133.7333
41.1 134.4
41.2 135.0667
41.3 135.7333
41.4 136.4
41.5 137.0667
41.6 137.7333
41.7 138.4
41.8 139.0667
41.9 139.7333
42 139.6
42.1 138.9333
42.2 138.2667
42.3 137.6
42.4 136.9333
42.5 136.2667
42.6 135.6
42.7 134.9333
42.8 134.2667
42.9 133.6
43 132.9333
43.1 132.2667
43.2 131.6
43.3 130.9333
43.4 130.2667
43.5 129.6
43.6 128.9333
43.7 128.2667
43.8 127.6
43.9 126.9333
44 126.2667
44.1 125.6
44.2 124.9333
44.3 124.2667
44.4 123.6
44.5 122.9333
44.6 122.2667
44.7 121.6
44.8 120.9333
44.9 120.2667
45 119.6667
45.1 119
45.2 118.3333
45.3 117.6667
45.4 117
45.5 116.3333
45.6 115.6667
45.7 115
45.8 114.3333
45.9 113.6667
46 113
46.1 112.3333
46.2 111.6667
46.3 111
46.4 110.3333
46.5 109.6667
46.6 109
46.7 108.3333
46.8 107.6667
46.9 107
47 106.3333
47.1 105.6667
47.2 105
47.3 104.3333
47.4 103.6667
47.5 103
47.6 102.3333
47.7 101.6667
47.8 101
47.9 100.3333
48 100.3333
48.1 101
48.2 101.6667
48.3 102.3333
48.4 103
48.5 103.6667
48.6 104.3333
48.7 105
48.8 105.6667
48.9 106.3333
49 107
49.1 107.6667
49.2 108.3333
49.3 109
49.4 109.6667
49.5 110.3333
49.6 111
49.7 111.6667
49.8 112.3333
49.9 113
50 113.6667
50.1 114.3333
50.2 115
50.3 115.6667
50.4 116.3333
50.5 117
50.6 117.6667
50.7 118.3333
50.8 119
50.9 119.6667
51 120.3333
51.1 121
51.2 121.6667
51.3 122.3333
51.4 123
51.5 123.6667
51.6 124.3333
51.7 125
51.8 125.6667
51.9 126.3333
52 127
52.1 127.6667
52.2 128.3333
52.3 129
52.4 129.6667
52.5 130.3333
52.6 131
52.7 131.6667
52.8 132.3333
52.9 133
53 133.6667
53.1 134.3333
53.2 135
53.3 135.6667
53.4 136.3333
53.5 137
53.6 137.6667
53.7 138.3333
53.8 139
53.9 139.6667
54 139.6667
54.1 139
54.2 138.3333
54.3 137.6667
54.4 137
54.5 136.3333
54.6 135.6667
54.7 135
54.8 134.3333
54.9 133.6667
55 133
55.1 132.3333
55.2 131.6667
55.3 131
55.4 130.3333
55.5 129.6667
55.6 129
55.7 128.3333
55.8 127.6667
55.9 127
56 126.3333
56.1 125.6667
56.2 125
56.3 124.3333
56.4 123.6667
56.5 123
56.6 122.3333
56.7 121.6667
56.8 121
56.9 120.3333
57 119.7333
57.1 119.0667
57.2 118.4
57.3 117.7333
57.4 117.0667
57.5 116.4
57.6 115.7333
57.7 115.0667
57.8 114.4
57.9 113.7333
58 113.0667
58.1 112.4
58.2 111.7333
58.3 111.0667
58.4 110.4
58.5 109.7333
58.6 109.0667
58.7 108.4
58.8 107.7333
58.9 107.0667
59 106.4
59.1 105.7333
59.2 105.0667
59.3 104.4
59.4 103.7333
59.5 103.0667
59.6 102.4
59.7 101.7333
59.8 101.0667
59.9 100.4
60 100.2667


==> data/motor_sim.dat <==
t ref Iarm w Ifield wmin
0 100.1333 0.3180723 102.416 2.409793 110
0.300000000000001 101.8667 0.4733548 101.502 2.375853 110
0.6 103.8667 0.0361325 102.5147 2.348571 110
0.9 105.8667 0.9785083 103.6818 2.263989 110
1.2 107.8667 0.8757498 105.429 2.22063 110
1.5 109.8667 0.7858409 107.3874 2.176075 110
1.8 111.8667 0.3685707 109.2773 2.141471 110
2.1 113.8667 0.5842558 111.0212 2.091355 110
2.4 115.8667 0.5836861 112.9491 2.047669 110
2.7 117.8667 0.8685578 114.7329 1.998504 110
3 119.8667 0.8948463 116.6428 1.956808 110
3.3 121.8667 0.7316349 118.5696 1.920819 110
3.6 123.8667 0.7492273 120.5266 1.881413 110
3.9 125.8667 0.7492354 122.3985 1.843581 110
4.2 127.8667 0.9253108 124.2512 1.802844 110
4.5 129.8667 0.3648691 126.2645 1.777882 110
4.8 131.8667 1.297718 127.7908 1.724025 110
5.1 133.8667 0.5347974 129.7989 1.704905 110
5.4 135.8667 0.9006607 131.5493 1.664963 110
5.7 137.8667 0.8924755 133.4106 1.63227 110
6 139.8667 0.8873553 135.2815 1.600155 110
6.3 138.1333 0.3762766 136.4676 1.643649 110
6.6 136.1333 0.9279949 136.3534 1.63219 110
6.9 134.1333 0.5248047 136.106 1.679412 110
7.2 132.1333 0.5407486 134.785 1.70747 110
7.5 130.1333 0.8033353 133.4723 1.72776 110
7.8 128.1333 0.9621794 131.8946 1.757018 110
8.1 126.1333 0.9604866 129.8361 1.793833 110
8.4 124.1333 0.425914 127.9186 1.851677 110
8.7 122.1333 1.086907 125.5566 1.865904 110
9 120.1333 0.6765457 123.5765 1.920637 110
9.3 118.2 0.6738289 121.572 1.960315 110
9.6 116.2 0.616994 119.4377 2.004713 110
9.9 114.2 -0.3474834 117.511 2.089425 110
10.2 112.2 0.2183656 115.1662 2.110169 110
10.5 110.2 0.3970263 112.9094 2.148801 110
10.8 108.2 0.3322814 110.9212 2.199091 110
11.1 106.2 0.08204009 108.8775 2.260192 110
11.4 104.2 -0.3410568 106.8609 2.331724 110
11.7 102.2 0.2899015 104.5251 2.354707 110
12 100.2 0.5803078 102.408 2.396524 110
12.3 101.8 0.5572339 101.0892 2.374937 110
12.6 103.8 0.9177595 101.899 2.316412 110
12.9 105.8 0.113781 103.7973 2.294189 110
13.2 107.8 0.7397854 105.3039 2.227468 110
13.5 109.8 0.7318607 107.229 2.179873 110
13.8 111.8 0.2961488 109.1435 2.14456 110
14.1 113.8 0.313431 111.1973 2.099109 110
14.4 115.8 0.5540724 112.7955 2.049897 110
14.7 117.8 0.5455822 114.7908 2.007533 110
15 119.8 0.401368 116.7271 1.9693 110
15.3 121.8 0.2966906 118.6123 1.931054 110
15.6 123.8 0.6599742 120.4276 1.884724 110
15.9 125.8 0.4654422 122.3701 1.8506 110
16.2 127.8 0.8819065 124.1346 1.805169 110
16.5 129.8 1.111407 125.9148 1.764335 110
16.8 131.8 0.642684 127.8902 1.738701 110
17.1 133.8 0.6775796 129.7628 1.703615 110
17.4 135.8 0.6728009 131.6199 1.669993 110
17.7 137.8 0.8923693 133.4378 1.633262 110
18 139.8 0.7514836 135.3884 1.603408 110
18.3 138.2 1.304314 136.5226 1.599236 110
18.6 136.2 1.184093 136.7994 1.607029 110
18.9 134.2 0.7380751 136.5708 1.663873 110
19.2 132.2 0.8790596 135.2882 1.689136 110
19.5 130.2 0.07801285 133.8541 1.756895 110
19.8 128.2 0.7724453 131.8298 1.763008 110
20.1 126.2 1.0017 129.7557 1.791124 110
20.4 124.2 0.8477777 127.7678 1.834399 110
20.7 122.2 0.2802219 125.8212 1.895498 110
21 120.2 1.133802 123.5243 1.902843 110
21.3 118.2667 0.6209266 121.4444 1.961266 110
21.6 116.2667 0.4528341 119.319 2.010417 110
21.9 114.2667 0.291178 117.3314 2.06056 110
22.2 112.2667 0.2856764 115.1736 2.105805 110
22.5 110.2667 0.9706513 112.9743 2.124463 110
22.8 108.2667 0.2792942 111.0745 2.19958 110
23.1 106.2667 0.1829101 108.9749 2.253415 110
23.4 104.2667 0.5665914 106.632 2.287824 110
23.7 102.2667 0.5192623 104.5896 2.342529 110
24 100.2667 -0.03811138 102.6155 2.423901 110
24.3 101.7333 0.738312 101.4281 2.339802 110
24.6 103.7333 0.5798597 102.1819 2.3312 110
24.9 105.7333 0.3967031 103.6349 2.288319 110
25.2 107.7333 0.6721313 105.2724 2.23108 110
25.5 109.7333 0.5814582 107.1702 2.185811 110
25.8 111.7333 0.273386 109.0673 2.146555 110
26.1 113.7333 0.6635903 111.0104 2.092004 110
26.4 115.7333 0.8856487 112.7864 2.042628 110
26.7 117.7333 0.3119099 114.8067 2.013913 110
27 119.7333 0.5026819 116.6268 1.968555 110
27.3 121.7333 0.5743868 118.5467 1.926838 110
27.6 123.7333 1.130797 120.2381 1.874815 110
27.9 125.7333 0.82243 122.2611 1.844455 110
28.2 127.7333 0.2833997 124.2784 1.818026 110
28.5 129.7333 1.144612 125.8827 1.764536 110
28.8 131.7333 0.756956 127.8748 1.737696 110
29.1 133.7333 0.7879128 129.7457 1.702685 110
29.4 135.7333 1.02704 131.5389 1.664567 110
29.7 137.7333 0.8513788 133.4111 1.635035 110
30 139.7333 1.322123 135.1337 1.594115 110
30.3 138.2667 1.010228 136.4194 1.615118 110
30.6 136.2667 0.6463675 136.6842 1.657693 110
30.9 134.2667 1.058842 136.3477 1.647106 110
31.2 132.2667 1.002372 135.2353 1.682933 110
31.5 130.2667 0.3757228 133.8703 1.742975 110
31.8 128.2667 0.5498406 132.0167 1.77042 110
32.1 126.2667 1.019541 130.0367 1.789268 110
32.4 124.2667 0.8512875 128.0553 1.832876 110
32.7 122.2667 1.124253 125.6871 1.861998 110
33 120.2667 0.3090316 123.8896 1.932348 110
33.3 118.3333 0.9727507 121.52 1.946579 110
33.6 116.3333 0.374082 119.68 2.011497 110
33.9 114.3333 0.1798286 117.4027 2.064234 110
34.2 112.3333 0.4857269 115.0036 2.096023 110
34.5 110.3333 0.7636167 113.1625 2.130489 110
34.8 108.3333 0.5662301 111.0517 2.185825 110
35.1 106.3333 0.4130158 108.9081 2.241632 110
35.4 104.3333 0.5314084 106.7339 2.287546 110
35.7 102.3333 0.2378353 104.7607 2.353239 110
36 100.3333 0.7452501 102.437 2.386189 110
36.3 101.6667 -0.0653339 101.6976 2.435479 110
36.6 103.6667 0.3995229 102.1912 2.340699 110
36.9 105.6667 0.4778754 103.6336 2.287418 110
37.2 107.6667 0.7952648 105.2549 2.228309 110
37.5 109.6667 0.1955637 107.4028 2.1971 110
37.8 111.6667 0.5406021 109.0714 2.141813 110
38.1 113.6667 0.5750945 110.9232 2.09587 110
38.4 115.6667 0.4481534 112.8228 2.05507 110
38.7 117.6667 0.5277162 114.73 2.010687 110
39 119.6667 1.123777 116.4554 1.954203 110
39.3 121.6667 0.5948671 118.4119 1.927762 110
39.6 123.6667 0.4857866 120.2367 1.890834 110
39.9 125.6667 0.5447342 122.1833 1.851573 110
40.2 127.6667 0.9987996 123.9209 1.805215 110
40.5 129.6667 1.12372 125.7581 1.766502 110
40.8 131.6667 1.037007 127.6515 1.733451 110
41.1 133.6667 0.6159765 129.6663 1.706966 110
41.4 135.6667 0.8613974 131.4267 1.668933 110
41.7 137.6667 0.9968667 133.2198 1.633665 110
42 139.6667 0.8329028 135.1336 1.604226 110
42.3 138.3333 0.9532281 136.4627 1.616927 110
42.6 136.3333 0.575266 136.834 1.662041 110
42.9 134.3333 0.9014416 135.9138 1.655378 110
43.2 132.3333 0.292116 135.1962 1.715392 110
43.5 130.3333 1.402855 133.5163 1.701544 110
43.8 128.3333 0.8635859 131.9239 1.757144 110
44.1 126.3333 0.3623272 130.2138 1.812898 110
44.4 124.3333 0.4035308 128.1722 1.848642 110
44.7 122.3333 0.2622767 126.2262 1.892614 110
45 120.3333 0.6016747 123.8325 1.919439 110
45.3 118.4 -0.09876081 121.7797 1.989185 110
45.6 116.4 0.7349312 119.4695 1.996034 110
45.9 114.4 0.695084 117.5039 2.04077 110
46.2 112.4 0.3072057 115.455 2.101254 110
46.5 110.4 0.2854477 113.2617 2.148677 110
46.8 108.4 0.4571126 111.1597 2.18869 110
47.1 106.4 0.3076186 108.8452 2.245288 110
47.4 104.4 0.2721651 106.835 2.29751 110
47.7 102.4 0.5820233 104.6454 2.336378 110
48 100.4 0.5177727 102.63 2.393571 110
48.3 101.6 0.5638625 101.3421 2.367952 110
48.6 103.6 0.5464255 102.114 2.335896 110
48.9 105.6 0.6399825 103.6231 2.2831 110
49.2 107.6 0.4951873 105.3457 2.239104 110
49.5 109.6 0.7352537 107.0626 2.184362 110
49.8 111.6 0.4464029 109.0386 2.145726 110
50.1 113.6 0.888607 110.7232 2.089048 110
50.4 115.6 0.3227814 112.8046 2.059252 110
50.7 117.6 0.4583752 114.6161 2.013645 110
51 119.6 0.830702 116.4373 1.963697 110
51.3 121.6 0.6406453 118.3835 1.92805 110
51.6 123.6 0.8913257 120.2378 1.883235 110
51.9 125.6 0.7295639 122.098 1.849076 110
52.2 127.6 0.7032623 124.0175 1.812519 110
52.5 129.6 0.2893182 125.9098 1.783751 110
52.8 131.6 1.093175 127.6077 1.733322 110
53.1 133.6 0.3488705 129.6171 1.712492 110
53.4 135.6 0.6408685 131.3685 1.673862 110
53.7 137.6 0.9465096 133.1656 1.635652 110
54 139.6 0.9540931 135.071 1.603224 110
54.3 138.4 1.17262 136.3198 1.606853 110
54.6 136.4 1.18336 136.6267 1.602126 110
54.9 134.4 1.100044 136.1836 1.642855 110
55.2 132.4 0.8595228 135.3937 1.686699 110
55.5 130.4 0.6470833 134.036 1.728906 110
55.8 128.4 0.5307806 132.1336 1.768857 110
56.1 126.4 0.7016898 130.1119 1.79848 110
56.4 124.4 0.9643281 128.0449 1.826346 110
56.7 122.4 0.2940463 126.1149 1.890645 110
57 120.4 0.4006904 123.8584 1.926371 110
57.3 118.4667 0.7669177 121.5747 1.951448 110
57.6 116.4667 0.2940011 119.7034 2.012517 110
57.9 114.4667 0.5962837 117.5339 2.043209 110
58.2 112.4667 0.9855557 115.2311 2.073132 110
58.5 110.4667 0.8140883 113.0772 2.125398 110
58.8 108.4667 0.8590288 111.0083 2.171239 110
59.1 106.4667 -0.09357729 109.1357 2.262328 110
59.4 104.4667 0.01594364 107.0939 2.307492 110
59.7 102.4667 0.2010687 104.7704 2.352143 110
60 100.4667 0.5226219 102.6633 2.391549 110


==> data/motor_sim_clipped.dat <==
t ref Iarm w Ifield wmin
0 100.1333 0.4753041 110.0545 2.1645 110
0.300000000000001 101.8667 0.5755452 110.0042 2.1645 110
0.6 103.8667 0.07221401 110.1636 2.1645 110
0.9 105.8667 0.930841 109.8822 2.1645 110
1.2 107.8667 0.8230283 110.0148 2.150433 110
1.5 109.8667 0.7343376 110.4107 2.139795 110
1.8 111.8667 0.2662032 110.8257 2.147459 110
2.1 113.8667 0.5526054 111.6707 2.091103 110
2.4 115.8667 0.5702912 113.2434 2.047595 110
2.7 117.8667 0.8629833 114.868 1.998106 110
3 119.8667 0.8926345 116.7074 1.956614 110
3.3 121.8667 0.7303921 118.6015 1.920787 110
3.6 123.8667 0.7486653 120.5432 1.881395 110
3.9 125.8667 0.7489253 122.4072 1.843574 110
4.2 127.8667 0.9251451 124.256 1.802835 110
4.5 129.8667 0.3647601 126.2671 1.777887 110
4.8 131.8667 1.29767 127.7922 1.72402 110
5.1 133.8667 0.5347655 129.7998 1.704906 110
5.4 135.8667 0.9006442 131.5497 1.664963 110
5.7 137.8667 0.892469 133.4108 1.63227 110
6 139.8667 0.8873511 135.2816 1.600155 110
6.3 138.1333 0.376275 136.4677 1.643649 110
6.6 136.1333 0.9279957 136.3535 1.63219 110
6.9 134.1333 0.5248035 136.106 1.679412 110
7.2 132.1333 0.5407479 134.785 1.70747 110
7.5 130.1333 0.8033353 133.4723 1.72776 110
7.8 128.1333 0.9621794 131.8946 1.757018 110
8.1 126.1333 0.9604866 129.8361 1.793833 110
8.4 124.1333 0.425914 127.9186 1.851677 110
8.7 122.1333 1.086907 125.5566 1.865904 110
9 120.1333 0.6765457 123.5765 1.920637 110
9.3 118.2 0.6738289 121.572 1.960315 110
9.6 116.2 0.616994 119.4377 2.004713 110
9.9 114.2 -0.3474834 117.511 2.089425 110
10.2 112.2 0.2183656 115.1662 2.110169 110
10.5 110.2 0.3970866 112.9099 2.148798 110
10.8 108.2 0.3915696 111.3091 2.1645 110
11.1 106.2 0.2472821 110.598 2.1645 110
11.4 104.2 -0.1614268 110.4239 2.1645 110
11.7 102.2 0.4691442 110.0936 2.1645 110
12 100.2 0.7824127 109.9557 2.1645 110
12.3 101.8 0.5859908 109.9784 2.1645 110
12.6 103.8 0.9073094 109.8685 2.1645 110
12.9 105.8 0.08251759 110.1524 2.1645 110
13.2 107.8 0.6760688 109.9735 2.159883 110
13.5 109.8 0.6499208 110.2335 2.148119 110
13.8 111.8 0.2227528 110.5774 2.150011 110
14.1 113.8 0.2738675 111.9006 2.101236 110
14.4 115.8 0.5376853 113.0885 2.049989 110
14.7 117.8 0.5408264 114.9278 2.007539 110
15 119.8 0.3977982 116.7933 1.969418 110
15.3 121.8 0.2951936 118.6446 1.931131 110
15.6 123.8 0.6592742 120.4441 1.884721 110
15.9 125.8 0.4650667 122.3787 1.850611 110
16.2 127.8 0.8817346 124.1392 1.805162 110
16.5 129.8 1.111322 125.9172 1.764327 110
16.8 131.8 0.6426267 127.8916 1.738701 110
17.1 133.8 0.6775469 129.7636 1.703616 110
17.4 135.8 0.6727843 131.6203 1.669993 110
17.7 137.8 0.89236 133.438 1.633262 110
18 139.8 0.7514779 135.3886 1.603408 110
18.3 138.2 1.304314 136.5228 1.599234 110
18.6 136.2 1.184091 136.7995 1.607029 110
18.9 134.2 0.7380719 136.5708 1.663873 110
19.2 132.2 0.8790561 135.2883 1.689137 110
19.5 130.2 0.0780112 133.8542 1.756895 110
19.8 128.2 0.7724432 131.8298 1.763008 110
20.1 126.2 1.001698 129.7558 1.791124 110
20.4 124.2 0.8477771 127.7678 1.834399 110
20.7 122.2 0.2802213 125.8212 1.895498 110
21 120.2 1.133801 123.5244 1.902843 110
21.3 118.2667 0.6209263 121.4444 1.961266 110
21.6 116.2667 0.4528341 119.319 2.010417 110
21.9 114.2667 0.291178 117.3314 2.06056 110
22.2 112.2667 0.2856764 115.1736 2.105805 110
22.5 110.2667 0.9705356 112.9766 2.12447 110
22.8 108.2667 0.3661689 111.4185 2.1645 110
23.1 106.2667 0.2806102 110.629 2.1645 110
23.4 104.2667 0.7025521 110.1514 2.1645 110
23.7 102.2667 0.6543701 110.047 2.1645 110
24 100.2667 0.171961 110.1487 2.1645 110
24.3 101.7333 0.7540905 109.9438 2.1645 110
24.6 103.7333 0.5609611 110.0013 2.1645 110
24.9 105.7333 0.3830554 110.0438 2.1645 110
25.2 107.7333 0.6057066 110.0087 2.1645 110
25.5 109.7333 0.5004188 110.2583 2.1645 110
25.8 111.7333 0.1916799 110.5521 2.152949 110
26.1 113.7333 0.6299831 111.7194 2.090863 110
26.4 115.7333 0.8714097 113.1026 2.041379 110
26.7 117.7333 0.3043446 114.9522 2.014261 110
27 119.7333 0.4998181 116.6952 1.968605 110
27.3 121.7333 0.5729899 118.5809 1.926848 110
27.6 123.7333 1.130108 120.2554 1.87474 110
27.9 125.7333 0.8220944 122.2703 1.844443 110
28.2 127.7333 0.2831635 124.2834 1.81804 110
28.5 129.7333 1.144512 125.8854 1.764527 110
28.8 131.7333 0.7569003 127.8763 1.737696 110
29.1 133.7333 0.7878826 129.7466 1.702685 110
29.4 135.7333 1.027025 131.5393 1.664567 110
29.7 137.7333 0.8513716 133.4113 1.635035 110
30 139.7333 1.322118 135.1338 1.594114 110
30.3 138.2667 1.010227 136.4194 1.615117 110
30.6 136.2667 0.6463671 136.6842 1.657691 110
30.9 134.2667 1.05884 136.3478 1.647106 110
31.2 132.2667 1.002371 135.2353 1.682933 110
31.5 130.2667 0.3757223 133.8703 1.742975 110
31.8 128.2667 0.5498406 132.0167 1.77042 110
32.1 126.2667 1.019541 130.0367 1.789268 110
32.4 124.2667 0.8512875 128.0553 1.832876 110
32.7 122.2667 1.124253 125.6871 1.861998 110
33 120.2667 0.3090316 123.8896 1.932348 110
33.3 118.3333 0.9727507 121.52 1.946579 110
33.6 116.3333 0.374082 119.68 2.011497 110
33.9 114.3333 0.1798286 117.4027 2.064234 110
34.2 112.3333 0.4857269 115.0036 2.096023 110
34.5 110.3333 0.7636167 113.1625 2.130489 110
34.8 108.3333 0.5929512 111.4135 2.1645 110
35.1 106.3333 0.5014073 110.5748 2.1645 110
35.4 104.3333 0.6930696 110.1689 2.1645 110
35.7 102.3333 0.4467988 110.1217 2.1645 110
36 100.3333 0.9145073 109.9088 2.1645 110
36.3 101.6667 0.0103772 110.1922 2.1645 110
36.6 103.6667 0.4422508 110.0315 2.1645 110
36.9 105.6667 0.4655663 110.0276 2.1645 110
37.2 107.6667 0.7369746 110.013 2.159011 110
37.5 109.6667 0.1609746 110.6009 2.1645 110
37.8 111.6667 0.4193492 110.93 2.144173 110
38.1 113.6667 0.5314449 111.7742 2.095674 110
38.4 115.6667 0.4293235 113.2041 2.055528 110
38.7 117.6667 0.5185062 114.9114 2.010794 110
39 119.6667 1.120919 116.543 1.953711 110
39.3 121.6667 0.5933969 118.4539 1.927762 110
39.6 123.6667 0.4847521 120.2571 1.890859 110
39.9 125.6667 0.5443169 122.1939 1.85158 110
40.2 127.6667 0.9986387 123.9264 1.805201 110
40.5 129.6667 1.123616 125.761 1.766492 110
40.8 131.6667 1.036942 127.653 1.733448 110
41.1 133.6667 0.6159337 129.6673 1.706967 110
41.4 135.6667 0.8613825 131.4272 1.668933 110
41.7 137.6667 0.9968579 133.2201 1.633665 110
42 139.6667 0.8328986 135.1337 1.604226 110
42.3 138.3333 0.9532251 136.4627 1.616927 110
42.6 136.3333 0.5752659 136.834 1.66204 110
42.9 134.3333 0.90144 135.9139 1.655378 110
43.2 132.3333 0.2921155 135.1962 1.715392 110
43.5 130.3333 1.402854 133.5164 1.701544 110
43.8 128.3333 0.8635859 131.9239 1.757144 110
44.1 126.3333 0.3623272 130.2138 1.812898 110
44.4 124.3333 0.4035308 128.1722 1.848642 110
44.7 122.3333 0.2622767 126.2262 1.892614 110
45 120.3333 0.6016747 123.8325 1.919439 110
45.3 118.4 -0.09876081 121.7797 1.989185 110
45.6 116.4 0.7349312 119.4695 1.996034 110
45.9 114.4 0.695084 117.5039 2.04077 110
46.2 112.4 0.3072057 115.455 2.101254 110
46.5 110.4 0.2857117 113.2633 2.148659 110
46.8 108.4 0.5083191 111.4729 2.1645 110
47.1 106.4 0.4339553 110.5888 2.1645 110
47.4 104.4 0.4456994 110.2481 2.1645 110
47.7 102.4 0.7380525 110.0165 2.1645 110
48 100.4 0.6969867 109.9874 2.1645 110
48.3 101.6 0.6006648 109.9912 2.1645 110
48.6 103.6 0.553713 109.9998 2.1645 110
48.9 105.6 0.5973399 110.0006 2.1645 110
49.2 107.6 0.4389762 110.0954 2.1645 110
49.5 109.6 0.7006871 110.3079 2.144529 110
49.8 111.6 0.3936659 110.8511 2.147382 110
50.1 113.6 0.864831 111.5225 2.084512 110
50.4 115.6 0.3056206 113.1726 2.060095 110
50.7 117.6 0.4504043 114.7855 2.013829 110
51 119.6 0.8271754 116.5196 1.963513 110
51.3 121.6 0.638854 118.424 1.928043 110
51.6 123.6 0.8905063 120.2588 1.883188 110
51.9 125.6 0.7291093 122.1087 1.84907 110
52.2 127.6 0.7030694 124.0233 1.812517 110
52.5 129.6 0.289171 125.9129 1.783759 110
52.8 131.6 1.093112 127.6094 1.733318 110
53.1 133.6 0.3488301 129.618 1.712494 110
53.4 135.6 0.6408477 131.369 1.673862 110
53.7 137.6 0.9464976 133.1659 1.635651 110
54 139.6 0.9540872 135.0712 1.603224 110
54.3 138.4 1.172617 136.32 1.606852 110
54.6 136.4 1.18335 136.6268 1.602126 110
54.9 134.4 1.100041 136.1837 1.642855 110
55.2 132.4 0.8595226 135.3937 1.686699 110
55.5 130.4 0.6470833 134.036 1.728906 110
55.8 128.4 0.5307806 132.1336 1.768857 110
56.1 126.4 0.7016898 130.1119 1.79848 110
56.4 124.4 0.9643281 128.0449 1.826346 110
56.7 122.4 0.2940463 126.1149 1.890645 110
57 120.4 0.4006904 123.8584 1.926371 110
57.3 118.4667 0.7669177 121.5747 1.951448 110
57.6 116.4667 0.2940011 119.7034 2.012517 110
57.9 114.4667 0.5962837 117.5339 2.043209 110
58.2 112.4667 0.9855557 115.2311 2.073132 110
58.5 110.4667 0.8187612 113.0831 2.125223 110
58.8 108.4667 0.8944098 111.2902 2.157968 110
59.1 106.4667 0.0387308 110.7228 2.1645 110
59.4 104.4667 0.1997285 110.3399 2.1645 110
59.7 102.4667 0.3958869 110.1199 2.1645 110
60 100.4667 0.7324691 109.9688 2.1645 110


==> data/motor_test1.dat <==
t Iarm Ifield Icmd w
0.000999999999748979 0.562292422429142 2.85846411858463 2.47083950042725 99.56251
0.0309999999997217 0.575180190451256 2.86666187685978 2.50816297531128 99.2403
0.0609999999999218 0.616979154739771 2.90787254321405 2.50086641311646 99.56251
0.0909999999998945 0.618281195650165 2.93309478322837 2.52086639404297 100.3358
0.120999999999867 0.563145663633892 2.94205499626733 2.55794715881348 100.0136
0.15099999999984 0.542886732193894 2.915654724222 2.47742462158203 99.62695
0.180999999999813 0.558006947007569 2.88681109967154 2.51416254043579 99.36918
0.211000000000013 0.569928651393658 2.88875643399268 2.44938158988953 99.30474
0.240999999999758 0.611035914995281 2.90044658352626 2.50353097915649 99.04697
0.270999999999731 0.635072333298691 2.89505164232373 2.46324157714844 100.3358
0.300999999999931 0.610754668513954 2.85724323150345 2.47939252853394 99.69139
0.330999999999904 0.608123674739058 2.80364143670176 2.42084074020386 100.0136
0.360999999999876 0.606135407183915 2.79406881606654 2.37906050682068 100.2069
0.390999999999849 0.571493768477083 2.83610702099493 2.44026255607605 101.4958
0.420999999999822 0.558776677902872 2.85672568895241 2.4031093120575 100.5291
0.451000000000022 0.575272119292394 2.81784614020274 2.40486073493958 100.1425
0.480999999999767 0.579745671422201 2.78329146384559 2.36794519424438 100.658
0.51099999999974 0.602886065342051 2.80779101901925 2.3535361289978 100.8513
0.54099999999994 0.666131049026619 2.81750455080553 2.37365317344666 101.818
0.570999999999913 0.663687729423393 2.78121261751035 2.34122538566589 101.7535
0.600999999999658 0.586160082018576 2.78447049448897 2.34108996391296 101.3669
0.630999999999858 0.560017809816318 2.7881333581844 2.33187961578369 101.818
0.660999999999831 0.574102986026564 2.73759844001804 2.33231139183044 101.0447
0.691000000000031 0.570874211787845 2.70449461229962 2.31932687759399 101.7535
0.720999999999776 0.583063016400938 2.7242170676563 2.31709456443787 101.9468
0.750999999999749 0.623397802557226 2.75750031414265 2.31386017799377 102.5913
0.780999999999949 0.637823697914876 2.74998890969196 2.31113600730896 102.3979
0.810999999999922 0.602247769995503 2.70274594234419 2.30094838142395 102.0757
0.840999999999667 0.566732477453183 2.683920175076 2.29591250419617 102.5268
0.870999999999867 0.563999134677732 2.70685558419758 2.29166388511658 102.5268
0.90099999999984 0.583690329903795 2.70168085180718 2.28703498840332 102.3979
0.93100000000004 0.581112087704878 2.66942633192975 2.28032469749451 103.3646
0.960999999999785 0.544512322302941 2.66348786678939 2.27625346183777 102.5913
0.990999999999758 0.562134386927089 2.66466103759461 2.27253985404968 103.3001
1.02099999999996 0.643446314494521 2.64504129865658 2.26256847381592 103.6223
1.05099999999993 0.650367879042098 2.61886842564873 2.26126623153687 103.4935
1.08099999999968 0.586453981505266 2.61169780291557 2.25561952590942 102.9135
1.11099999999988 0.569739443244103 2.65370105472027 2.25335240364075 96.92039
1.14099999999985 0.584254531029692 2.70751601315802 2.24606275558472 103.0424
1.17100000000005 0.574565031815559 2.68302278044172 2.24139142036438 103.1068
1.20099999999979 0.548690693153606 2.62955184307905 2.23659563064575 103.9445
1.23099999999977 0.541246695524103 2.62975715086646 2.23046708106995 104.3956
1.26099999999997 0.558165461816443 2.63758818083066 2.22668719291687 103.2357
1.29099999999994 0.559463833855863 2.63638240615498 2.22092270851135 104.7823
1.32099999999969 0.544581471006 2.64129455978281 2.21581482887268 103.7512
1.35099999999989 0.560416960724637 2.61448613972498 2.21295642852783 104.3956
1.38099999999986 0.613554119479375 2.58390923718583 2.20564818382263 104.3312
1.41100000000006 0.653348454655142 2.59799808338876 2.20132899284363 103.8801
1.4409999999998 0.639871648107067 2.60134055855272 2.19627857208252 103.9445
1.47099999999978 0.615118409286393 2.56310391273929 2.1914439201355 104.4601
1.50099999999998 0.634828807884109 2.54522034029689 2.18729138374329 104.1379
1.53099999999995 0.658036047063285 2.56383685863139 2.17426061630249 105.62
1.56099999999969 0.626563858261992 2.57060695961996 2.17791748046875 104.6534
1.59099999999989 0.590462436617617 2.54785266716158 2.1732451915741 104.5245
1.62099999999987 0.602352151541387 2.51399378308945 2.16923499107361 105.8778
1.65099999999984 0.620529036806402 2.48899038131734 2.16362547874451 104.7178
1.68099999999981 0.609837062241488 2.47706826119033 2.15880131721497 104.2668
1.71099999999979 0.592535574143853 2.47840341499837 2.15449094772339 105.4911
1.74099999999976 0.570671773192223 2.47391731495812 2.15010952949524 104.9112
1.77099999999996 0.553755070983147 2.46746177409193 2.14519619941711 105.1045
1.8009999999997 0.569072213777894 2.50078301673894 2.14034867286682 105.2978
1.8309999999999 0.608551171471946 2.54275853569519 2.13581895828247 105.1689
1.86099999999988 0.630091108522588 2.53959099932753 2.13117957115173 104.4601
1.89099999999985 0.615709661683915 2.53189182572326 2.12501192092896 105.5556
1.92099999999982 0.590716380813844 2.53253106699405 2.12203812599182 105.3623
1.95099999999979 0.588589204316903 2.49766178275457 2.11693143844604 106.2
1.98099999999977 0.623160239032948 2.44881852281909 2.1129777431488 105.4267
2.01099999999997 0.657485587446771 2.43931758513002 2.10844254493713 105.6845
2.04099999999971 0.651078744104949 2.47252002746958 2.1039924621582 105.62
2.07099999999991 0.62498495424494 2.47515317015072 2.09944248199463 107.6177
2.10099999999989 0.615901173813772 2.40153243170681 2.09530830383301 106.3289
2.13099999999986 0.638555454271759 2.33611055957372 2.0904712677002 106.0067
2.16099999999983 0.656105553471763 2.35708008089247 2.08540987968445 106.0067
2.1909999999998 0.627144264111085 2.39526224449035 2.08186030387878 106.9733
2.22099999999978 0.600435550251631 2.40574623041352 2.0769374370575 107.8111
2.25099999999998 0.617737810914025 2.42087997505621 2.07275414466858 106.7155
2.28099999999972 0.629882475164707 2.41035669347826 2.06839346885681 102.2691
2.31099999999992 0.639300859552004 2.38776546044358 2.06372952461243 106.78
2.34099999999989 0.721345139662512 2.42969156759815 2.05972909927368 107.5533
2.37099999999987 0.787757780968364 2.47916526166628 2.04652333259583 106.2645
2.40099999999984 0.701981734251096 2.4368747557358 2.05081915855408 107.6177
2.43099999999981 0.599085958765378 2.36657980071694 2.04650664329529 107.4888
2.46099999999979 0.608934547682693 2.35952890986258 2.04207038879395 107.8755
2.49099999999999 0.633257927011271 2.39545853035303 2.0379912853241 108.7132
2.52099999999973 0.626919167303127 2.41489477173327 2.03307795524597 106.8444
2.5509999999997 0.646452764841928 2.37800824517856 2.02921223640442 107.1022
2.5809999999999 0.673984489802805 2.3253687201442 2.02508068084717 108.0688
2.61099999999988 0.657079919027799 2.33270536066184 2.02014017105103 107.2311
2.64099999999985 0.61575802969133 2.37172938968336 2.01645255088806 108.9066
2.67099999999982 0.616296835566959 2.37810722683306 2.01200532913208 107.5533
2.70099999999979 0.675940376538757 2.35538245666143 2.00794196128845 108.1977
2.73099999999999 0.705019740400352 2.32399191845461 2.003497838974 107.8111
2.76099999999974 0.643086448257735 2.27464217609949 1.99921011924744 107.4888
2.79099999999971 0.606937978725195 2.21871151923952 1.99549412727356 109.1643
2.82099999999991 0.688317291798426 2.2141211479108 1.99127876758575 108.7777
2.85099999999989 0.753330712119747 2.28212717308902 1.98729300498962 109.4221
2.88099999999986 0.699580593154252 2.33416154855065 1.98277914524078 109.6154
2.91099999999983 0.640172652245456 2.31126622073167 1.97840011119843 108.391
2.9409999999998 0.652958891734833 2.29476216892746 1.97450292110443 109.2288
2.971 0.672284619493187 2.34915923405852 1.96946668624878 108.7132
3.00099999999975 0.653836267091161 2.38071170710289 1.96622204780579 108.8421
3.03099999999972 0.653776985854826 2.32476288545189 1.96198725700378 109.2288
3.06099999999992 0.678434816391072 2.28370340687305 1.95770215988159 109.2932
3.09099999999989 0.656745714713096 2.28419780897458 1.95430064201355 109.6154
3.12099999999987 0.616792708990423 2.27460359674978 1.95012593269348 110.131
3.15099999999984 0.635064761198963 2.27456822067639 1.94588935375214 110.5821
3.18099999999981 0.692876221955525 2.2844778067281 1.94157099723816 109.7443
3.21100000000001 0.700740410603283 2.28701673071655 1.93759679794312 110.0665
3.24099999999976 0.641918845370696 2.28262586417862 1.93359541893005 109.0999
3.27099999999973 0.58724570715239 2.25721742497973 1.92928731441498 110.131
3.30099999999993 0.583650741733506 2.23264745338338 1.92552101612091 110.131
3.3309999999999 0.622850615284301 2.2284700616106 1.92197060585022 111.0976
3.36099999999988 0.666070852994671 2.22343809101302 1.91788184642792 110.9043
3.39099999999985 0.69541764572702 2.24834897948307 1.91309857368469 110.7754
3.42099999999982 0.698774546660195 2.28871056657795 1.90996944904327 110.3243
3.45100000000002 0.668394832787421 2.26329822044531 1.90671491622925 110.5821
3.48099999999977 0.649389120077816 2.24266276070036 1.901611328125 111.6131
3.51099999999974 0.656501015917498 2.31069442345161 1.89969789981842 110.7109
3.54099999999994 0.646297729985611 2.33791608048858 1.89365494251251 110.4532
3.57099999999991 0.640114361675765 2.25545078883673 1.8902645111084 111.8064
3.60099999999966 0.650258201019286 2.17671405867178 1.88592553138733 113.0953
3.63099999999986 0.638435319903977 2.17752362092215 1.88238036632538 112.5797
3.66099999999983 0.635666682633007 2.19917537266195 1.87810361385345 110.7109
3.69100000000003 0.663585105401949 2.16728996359055 1.87439012527466 111.2909
3.72099999999978 0.664359261758383 2.14445764673843 1.87029898166656 111.2265
3.75099999999975 0.649196326738518 2.21162777568744 1.86702942848206 112.0642
3.78099999999995 0.675590216899288 2.24663181471001 1.86264383792877 111.8064
3.81099999999992 0.695819483150469 2.18336396284561 1.85903060436249 111.5487
3.84099999999967 0.670268247794344 2.14646812857172 1.85523581504822 112.5153
3.87099999999987 0.649202294701831 2.16137505265934 1.85153961181641 113.1597
3.90099999999984 0.649789082629964 2.16205987749855 1.84792935848236 113.6108
3.93100000000004 0.657188816926671 2.15336663738242 1.84369719028473 112.1931
3.96099999999979 0.661441590003493 2.15546642840529 1.84018242359161 112.0642
3.99099999999976 0.651945334745425 2.15826520626153 1.83592081069946 112.9664
4.02099999999996 0.651991470492961 2.14856928743417 1.83244979381561 113.1597
4.05099999999993 0.675255919762655 2.12545907986328 1.82886528968811 112.6442
4.08099999999968 0.69112859792073 2.12934173856095 1.82522308826447 113.0308
4.11099999999988 0.690438848716404 2.18615815105473 1.82118797302246 112.9664
4.14099999999985 0.692366110145074 2.22998960232367 1.8174432516098 113.4819
4.17100000000005 0.692577959475224 2.16977924268145 1.81381595134735 113.4819
4.20099999999979 0.667874784330855 2.06715252915966 1.81048238277435 113.8041
4.23099999999977 0.651724501461935 2.05341248078883 1.80535542964935 113.8686
4.26099999999997 0.674655296486843 2.10761128630182 1.80078709125519 113.8686
4.29099999999994 0.696336470865681 2.13657541326927 1.80163407325745 113.7397
4.32099999999969 0.699989796121217 2.1275030171566 1.79567968845367 113.7397
4.35099999999989 0.696517927292957 2.11408979348147 1.79211449623108 114.2552
4.38099999999986 0.691717071118495 2.11193025736154 1.78796994686127 114.1264
4.41100000000006 0.692297378605982 2.10982879864108 1.78464031219482 114.4486
4.4409999999998 0.708598207340158 2.08645354851174 1.78051912784576 114.2552
4.47099999999978 0.739493797650559 2.06348309220352 1.77731049060822 114.513
4.50099999999998 0.752471735067023 2.06921257641179 1.77330040931702 114.2552
4.53099999999995 0.721827269564091 2.0818712909728 1.77000594139099 114.8996
4.56099999999969 0.681479853818599 2.07046557474334 1.7661544084549 114.1264
4.59099999999989 0.675220951019322 2.04758289499463 1.76293814182281 115.0285
4.62099999999987 0.682174654211722 2.03874867911729 1.76213014125824 115.0285
4.65099999999984 0.680785948622641 2.03598841687517 1.75593781471252 114.5774
4.68099999999981 0.691947878317307 2.03777870509048 1.75310242176056 114.7708
4.71099999999979 0.709910554872859 2.05314775767824 1.75007736682892 116.124
4.74099999999976 0.718131806206933 2.06424088754791 1.74200892448425 114.3841
4.77099999999996 0.703466361682802 2.06531111067394 1.74078607559204 116.1885
4.8009999999997 0.672212679923933 2.08541592596217 1.73726379871368 115.1574
4.8309999999999 0.670110620608548 2.10117188694184 1.73434352874756 116.9618
4.86099999999988 0.710331297376765 2.06837871831659 1.73078608512878 115.4152
4.89099999999985 0.758976555020012 2.00594732292965 1.73051810264587 116.3818
4.92099999999982 0.777063031013726 1.96565735094167 1.72536301612854 115.6729
4.95099999999979 0.739966133005602 1.97901568870514 1.72037267684937 116.6396
4.98099999999977 0.690869669735918 2.01471858803759 1.71648406982422 116.3174
5.01099999999997 0.679924959907692 2.02393758250777 1.71335279941559 116.7685
5.04099999999971 0.690481196673147 2.00863399782669 1.70976388454437 116.0596
5.07099999999991 0.722650306463124 1.98973477671097 1.70632445812225 116.2529
5.10099999999989 0.741819752029554 1.96640530862716 1.70293629169464 116.6396
5.13099999999986 0.718672241764497 1.96245128725242 1.69934785366058 117.0262
5.16099999999983 0.713283280861351 1.98926243182616 1.69636392593384 116.6396
5.1909999999998 0.717592084499199 1.994389380409 1.69283223152161 117.9929
5.22099999999978 0.689304411303481 1.9648805347744 1.68878269195557 117.4773
5.25099999999998 0.677265372529731 1.94616446959215 1.68556618690491 118.0573
5.28099999999972 0.699410269646239 1.95241165856288 1.68327879905701 117.1551
5.31099999999992 0.697848514661107 1.96815707553811 1.67834270000458 117.6062
5.34099999999989 0.69516552158693 1.98113899495349 1.67584729194641 116.5751
5.37099999999987 0.746828446096201 1.9833854528384 1.67210781574249 117.7995
5.40099999999984 0.77973110083127 1.97905136235964 1.66879212856293 117.9284
5.43099999999981 0.74145622128035 1.97917934703129 1.66496860980988 117.0262
5.46099999999979 0.71449747753631 1.97932142484624 1.66246926784515 117.7995
5.49099999999999 0.716176198433708 1.96567946133096 1.65863585472107 117.7995
5.52099999999973 0.692192324102111 1.9370829201575 1.65568614006042 118.0573
5.5509999999997 0.682548987835144 1.92430698443184 1.65169167518616 118.3151
5.5809999999999 0.725837037664958 1.95437793682829 1.64784598350525 118.7662
5.61099999999988 0.745014963558469 1.95244430751108 1.64560353755951 117.3484
5.64099999999985 0.728248373147974 1.87783596716361 1.64232194423676 119.5394
5.67099999999982 0.745617092451312 1.84931982287222 1.63860309123993 118.6373
5.70099999999979 0.753066648152381 1.90372803356992 1.63557314872742 119.1528
5.73099999999999 0.705790460073022 1.93946016452491 1.63208413124084 119.4106
5.76099999999974 0.689728874776728 1.91894413005183 1.62874579429626 118.7662
5.79099999999971 0.753884383540105 1.89473255538258 1.6261397600174 119.3461
5.82099999999991 0.797571536845501 1.90031988468418 1.62409269809723 119.2817
5.85099999999989 0.779786557003346 1.90259090148241 1.61950922012329 119.475
5.88099999999986 0.785219894082217 1.87587401261173 1.61573338508606 119.1528
5.91099999999983 0.791750646478216 1.85678512127776 1.61305916309357 119.9905
5.9409999999998 0.756830471249007 1.88299875965589 1.60822355747223 119.475
5.971 0.724291357862406 1.91872021985436 1.60566639900208 120.9572
6.00099999999975 0.71762463428863 1.89871531445875 1.60465574264526 119.9905
6.03099999999972 0.720619089430366 1.8525558123252 1.60785984992981 120.2483
6.06099999999992 0.723759309944363 1.85655316135244 1.61162841320038 120.055
6.09099999999989 0.733039579476333 1.89245780863522 1.61492013931274 119.8617
6.12099999999987 0.730202482501661 1.90918883328225 1.61802458763123 121.9238
6.15099999999984 0.706751568400596 1.90200462309844 1.62115669250488 119.2817
6.18099999999981 0.695797466368202 1.88704141124705 1.62595152854919 120.3772
6.21100000000001 0.700594344386512 1.8960847986032 1.62736356258392 120.055
6.24099999999976 0.687949128924529 1.91827274539665 1.63125228881836 119.9261
6.27099999999973 0.697744580925196 1.91672755571111 1.63331305980682 121.2149
6.30099999999993 0.752097226264654 1.92581893165315 1.63779187202454 119.5394
6.3309999999999 0.754360285209969 1.94845361061472 1.64122951030731 119.9261
6.36099999999988 0.698187510561094 1.92732496110289 1.64442110061646 119.0884
6.39099999999985 0.694602748454319 1.90526853584907 1.64738011360168 119.0239
6.42099999999982 0.7510777847594 1.92173324071333 1.65151166915894 118.895
6.45100000000002 0.762913545292755 1.89700461776146 1.65484666824341 120.1194
6.48099999999977 0.704791089872116 1.84659077665039 1.65753090381622 119.0884
6.51099999999974 0.686575861150535 1.90214924994011 1.66154813766479 119.4106
6.54099999999994 0.715076324644301 1.98177989226523 1.66951930522919 119.9261
6.57099999999991 0.684467745172267 1.95503122607277 1.66780233383179 119.9261
6.60099999999966 0.654707639257479 1.93776079212311 1.67128956317902 119.4106
6.63099999999986 0.705998533452879 1.98272299550612 1.67481923103333 119.4106
6.66099999999983 0.728062459730432 1.99445093302515 1.67793548107147 118.9595
6.69100000000003 0.672357333808553 1.96361446662674 1.68232679367065 118.3151
6.72099999999978 0.650672057967975 1.97395752897707 1.68507981300354 118.3151
6.75099999999975 0.699872534016074 2.0258795311291 1.68797969818115 118.1217
6.78099999999995 0.741897983920187 2.02609024714672 1.69202208518982 118.895
6.81099999999992 0.71924650086656 1.99224705113399 1.69548273086548 118.1217
6.84099999999967 0.69290010792819 1.99989880313795 1.6992552280426 119.0239
6.87099999999987 0.727747429656543 2.01015515424493 1.70122241973877 117.864
6.90099999999984 0.741191645246965 1.96768715932765 1.70614469051361 118.7017
6.93100000000004 0.682961409942977 1.93746253973652 1.70882093906403 118.1862
6.96099999999979 0.650135018910287 1.97513893335782 1.71255302429199 119.1528
6.99099999999976 0.677609132349204 2.06210271352408 1.71573376655579 118.1862
7.02099999999996 0.700932574723698 2.12162939644701 1.71975815296173 117.7351
7.05099999999993 0.730190371202067 2.05370240993838 1.72326850891113 117.9929
7.08099999999968 0.772234059985325 1.94115927313541 1.72656512260437 117.0907
7.11099999999988 0.745826788885913 1.93738125002769 1.73014271259308 118.0573
7.14099999999985 0.681956735295006 2.01124978974845 1.73350787162781 116.9618
7.17100000000005 0.680790614694987 2.05945083048551 1.73728799819946 118.0573
7.20099999999979 0.70371878248601 2.07369007612662 1.74036681652069 117.1551
7.23099999999977 0.684670661144527 2.07965625429448 1.74485909938812 119.6039
7.26099999999997 0.68598809759908 2.0664024154501 1.74772131443024 116.5751
7.29099999999994 0.737745856764517 2.03300458563492 1.75164031982422 118.1217
7.32099999999969 0.74526096106682 2.02098991231288 1.75442659854889 116.6396
7.35099999999989 0.685656120789704 2.07309960555475 1.75828754901886 117.3484
7.38099999999986 0.653122656116417 2.1473646523746 1.76211285591125 116.6396
7.41100000000006 0.674316370048357 2.14266813326987 1.76601564884186 117.1551
7.4409999999998 0.677678667641556 2.07055006949803 1.76879918575287 116.8329
7.47099999999978 0.641840212446979 2.03151337286179 1.77317774295807 116.3818
7.50099999999998 0.622201959635718 2.05552976538244 1.77653133869171 116.704
7.53099999999995 0.655828709184649 2.09062200369722 1.77981531620026 116.7685
7.56099999999969 0.694519848001939 2.08986311253037 1.78394246101379 116.3174
7.59099999999989 0.680757830495403 2.08702482061864 1.78758668899536 117.0262
7.62099999999987 0.660250130600593 2.10981995450556 1.79130566120148 116.0596
7.65099999999984 0.673730588639987 2.11971395677017 1.7956417798996 116.704
7.68099999999981 0.688920956393141 2.11596726435041 1.79864466190338 115.2863
7.71099999999979 0.685420465766427 2.12175331146112 1.80251395702362 117.0907
7.74099999999976 0.669892607047854 2.11483942565576 1.80524158477783 115.6085
7.77099999999996 0.649511950529567 2.1071495441539 1.81038248538971 115.9951
7.8009999999997 0.641550725844749 2.1198457455852 1.81337428092957 114.7708
7.8309999999999 0.649397216481137 2.12927437081983 1.81723439693451 115.7374
7.86099999999988 0.65014775134556 2.12113076919969 1.82093834877014 115.3507
7.89099999999985 0.652893605441492 2.09439693214531 1.82444787025452 115.6085
7.92099999999982 0.676653544267118 2.07017500221512 1.82825458049774 115.1574
7.95099999999979 0.681860379519167 2.09460429865278 1.83213019371033 115.093
7.98099999999977 0.668140378610229 2.16208346371587 1.83584260940552 115.093
8.01099999999997 0.662038656783563 2.19919220086837 1.83972275257111 115.4796
8.04099999999971 0.64113345369306 2.16763313403569 1.84290683269501 115.2219
8.07099999999991 0.624370501163262 2.11573828007734 1.84742224216461 113.8686
8.10099999999989 0.636885314660247 2.11034416792915 1.85095643997192 114.513
8.13099999999986 0.640894451323089 2.15669546127946 1.85512852668762 114.9641
8.16099999999983 0.633634454320767 2.20334732233299 1.85889685153961 114.1264
8.1909999999998 0.660081616937967 2.20331063288227 1.8627827167511 114.4486
8.22099999999978 0.694241046027804 2.17496478437625 1.86647629737854 114.3197
8.25099999999998 0.688254704851771 2.16896132574955 1.87070178985596 115.0285
8.28099999999972 0.67464100181496 2.17952897241228 1.87394368648529 113.8686
8.31099999999992 0.665248093975346 2.17388345911803 1.8781543970108 114.1264
8.34099999999989 0.639410651062459 2.15598873948629 1.8819043636322 114.0619
8.37099999999987 0.624257548151143 2.15809371485239 1.88628327846527 114.4486
8.40099999999984 0.641289957506198 2.18925843611497 1.88946712017059 113.7397
8.43099999999981 0.67786745895191 2.22033899995723 1.89405453205109 114.5774
8.46099999999979 0.701955765006769 2.23066370918719 1.89747393131256 113.6108
8.49099999999999 0.675048366479165 2.21491416468755 1.90169155597687 113.933
8.52099999999973 0.627585694626232 2.18837444704693 1.90527963638306 113.4175
8.5509999999997 0.613806531549732 2.20576281310458 1.90949630737305 113.6108
8.5809999999999 0.633388772577789 2.25887405716786 1.91332387924194 113.2886
8.61099999999988 0.653715050364475 2.25959632420853 1.91751432418823 113.5464
8.64099999999985 0.652818879354763 2.2246415210316 1.92138290405273 112.902
8.67099999999982 0.650430880320522 2.23422701041982 1.92516207695007 113.353
8.70099999999979 0.646804220306458 2.26335346006254 1.92980873584747 113.1597
8.73099999999999 0.622800662834199 2.24489866845078 1.93337106704712 113.2886
8.76099999999974 0.629050852758913 2.2147432590494 1.93751001358032 113.1597
8.79099999999971 0.66935296777968 2.23337439674575 1.94001567363739 112.902
8.82099999999991 0.654796523344125 2.26079278466584 1.94631826877594 112.6442
8.85099999999989 0.611778450600864 2.2784543988519 1.94972467422485 112.322
8.88099999999986 0.603285229136682 2.31287232146592 1.95393848419189 113.0953
8.91099999999983 0.610225578090249 2.3225044243056 1.95780837535858 112.322
8.9409999999998 0.617147592342319 2.29675193975708 1.9618843793869 112.7731
8.971 0.623102616334459 2.2935009234453 1.96559369564056 111.742
9.00099999999975 0.631637042952064 2.32383685074723 1.96851062774658 111.6131
9.03099999999972 0.645558977397249 2.34571486173509 1.97249019145966 111.4842
9.06099999999992 0.639221721053096 2.34212789262721 1.97654807567596 111.8064
9.09099999999989 0.616789120828862 2.32116873187661 1.98146080970764 111.8709
9.12099999999987 0.616627181699163 2.29109648600531 1.98495900630951 111.5487
9.15099999999984 0.628053558169267 2.2931637603899 1.9896354675293 112.0642
9.18099999999981 0.610154781115397 2.33615596773994 1.9936249256134 111.9353
9.21100000000001 0.594713959193444 2.30336031364958 1.99787628650665 112.1286
9.24099999999976 0.649556649259245 2.16777765971813 2.00141215324402 110.7109
9.27099999999973 0.711087424707844 2.15379800201616 2.00536489486694 110.7109
9.30099999999993 0.682204779534187 2.31063781617042 2.01033878326416 110.6465
9.3309999999999 0.633774636529227 2.39898858915486 2.01502990722656 111.162
9.36099999999988 0.643585504745537 2.37698274271391 2.01871943473816 110.5176
9.39099999999985 0.651339295863803 2.38387560122296 2.02310061454773 110.4532
9.42099999999982 0.616546725932669 2.4059389465088 2.02789068222046 110.9687
9.45100000000002 0.605306373873791 2.36891513639367 2.0314085483551 110.9687
9.48099999999977 0.673401766190109 2.33459897192057 2.03649854660034 112.2575
9.51099999999974 0.729859924649036 2.36791306300502 2.03292179107666 108.0044
9.54099999999994 0.671902947982555 2.39893922374422 2.04474401473999 110.1954
9.57099999999991 0.58584364397233 2.34879191556308 2.04909157752991 109.8732
9.60099999999966 0.571457956476518 2.31779255643564 2.05326271057129 109.9376
9.63099999999986 0.596116658262682 2.38982854786683 2.05721664428711 109.551
9.66099999999983 0.608930012459672 2.44721067524765 2.06232643127441 109.4865
9.69100000000003 0.618185871559084 2.44333192832034 2.06692361831665 110.131
9.72099999999978 0.638941757380857 2.44877988903518 2.0714259147644 108.8421
9.75099999999975 0.635933591415582 2.45461450030913 2.07633090019226 109.0354
9.78099999999995 0.597993230376289 2.43449694441993 2.07936787605286 109.7443
9.81099999999992 0.575232045938612 2.42182028154498 2.08258533477783 109.4221
9.84099999999967 0.577087116913431 2.42605444964553 2.092942237854 109.3577
9.87099999999987 0.586586684720143 2.42744096794443 2.09305882453918 109.1643
9.90099999999984 0.607492767339906 2.4444031570876 2.09839391708374 108.5844
9.93100000000004 0.630271246337857 2.47407952134628 2.10198736190796 108.4555
9.96099999999979 0.633147636291912 2.47291045377916 2.10973906517029 109.1643
9.99099999999976 0.624414326636086 2.45220932195511 2.11131048202515 108.6488
10.021 0.625125889675898 2.44023052299645 2.11481285095215 107.7466
10.0509999999999 0.625175676112 2.44259235061567 2.12054085731506 109.0354
10.0809999999997 0.609072142306882 2.4681676892919 2.12430143356323 107.6822
10.1109999999999 0.603495233602909 2.49817546526185 2.12856841087341 109.551
10.1409999999998 0.623171915929012 2.51679635988431 2.13435673713684 107.8111
10.171 0.630981871351566 2.52306601296001 2.1387300491333 107.7466
10.2009999999998 0.597568714200967 2.51340506034857 2.14925909042358 108.0044
10.2309999999998 0.552821958949188 2.50708115912484 2.14906811714172 107.4244
10.261 0.539484117758996 2.51644796348237 2.1524760723114 106.8444
10.2909999999999 0.565848192319272 2.51418343604184 2.1568820476532 107.1666
10.3209999999997 0.59227385960843 2.49413812215317 2.16196322441101 106.9733
10.3509999999999 0.591582872366268 2.5105186434872 2.15586352348328 108.4555
10.3809999999999 0.619814936717702 2.57774831486266 2.17051124572754 106.9089
10.4110000000001 0.684774837200477 2.60322565847197 2.17014694213867 107.6822
10.4409999999998 0.672425580842808 2.56609356779573 2.18056201934814 107.36
10.4709999999998 0.588642932265224 2.55412597253726 2.18781924247742 107.2955
10.501 0.551649065120128 2.57205569322263 2.18995451927185 107.2955
10.5309999999999 0.571199377542017 2.58202614310119 2.19550132751465 106.2
10.5609999999997 0.582973065665071 2.58934509651347 2.20073747634888 106.78
10.5909999999999 0.556397750849493 2.58557733807748 2.20683884620667 106.0711
10.6209999999999 0.532960175443846 2.55260279134256 2.2109808921814 105.9422
10.6509999999998 0.570428556599226 2.53273805029472 2.21526956558228 106.2
10.6809999999998 0.600622519355852 2.56390490070776 2.21994638442993 105.7489
10.7109999999998 0.564006636405861 2.5938834391778 2.22534132003784 105.8778
10.7409999999998 0.563127739382799 2.5878295153285 2.228928565979 107.4888
10.771 0.612080142454268 2.60198700393468 2.23380279541016 104.589
10.8009999999997 0.61829926626872 2.64585973427918 2.23794913291931 105.9422
10.8309999999999 0.612214682397732 2.64019076328476 2.2481701374054 105.7489
10.8609999999999 0.619304494811129 2.60758965128117 2.25061249732971 103.1712
10.8909999999998 0.594580816942516 2.62431196459179 2.25625848770142 105.2334
10.9209999999998 0.576739142011394 2.64991306017589 2.26038980484009 105.3623
10.9509999999998 0.611935822660717 2.64113924797432 2.26375889778137 105.3623
10.9809999999998 0.643864002775048 2.63636971560787 2.26555919647217 107.0378
11.011 0.626268298083427 2.66131471221409 2.23602294921875 104.589
11.0409999999997 0.596468065164611 2.67794116648216 2.27916979789734 104.8467
11.0709999999999 0.56951787578359 2.65501456314153 2.2539074420929 105.2978
11.1009999999999 0.546130516923941 2.61982141406083 2.2692494392395 104.3956
11.1309999999999 0.573045854179632 2.61257370037005 2.26238369941711 105.2334
11.1609999999998 0.624063799007174 2.6406001728315 2.26238489151001 104.2668
11.1909999999998 0.618278278856026 2.68295993406381 2.25625205039978 105.4267
11.2209999999998 0.593637307212409 2.71291625007949 2.27485036849976 104.7823
11.251 0.592167304896824 2.69248553473843 2.29805469512939 104.2023
11.2809999999997 0.574169191117036 2.65088806203691 2.27470874786377 104.1379
11.3109999999999 0.574353206278394 2.69734851163304 2.28152918815613 105.5556
11.3409999999999 0.610877628696083 2.78630236461809 2.30870914459229 103.5579
11.3709999999999 0.605447705191464 2.75221025129548 2.27842164039612 104.3312
11.4009999999998 0.562815702647588 2.65395641061492 2.29782438278198 105.3623
11.4309999999998 0.548594984766378 2.66971439292526 2.29843616485596 103.8801
11.4609999999998 0.57103698263431 2.75195583449846 2.31538105010986 104.0734
11.491 0.60289834968273 2.73596587398902 2.31265544891357 104.4601
11.5209999999997 0.592151299881866 2.6823040257245 2.31209588050842 106.7155
11.5509999999997 0.538745636405334 2.72189766256632 2.3237726688385 103.7512
11.5809999999999 0.512386416918049 2.73810874983169 2.3286669254303 103.6223
11.6109999999999 0.534034963625909 2.6684563677791 2.34511709213257 102.849
11.6409999999998 0.55995312767334 2.67194089233715 2.34798216819763 103.8801
11.6709999999998 0.562411766984821 2.75398549388371 2.32369899749756 103.7512
11.7009999999998 0.55226763911554 2.76636394472584 2.33292317390442 103.429
11.731 0.538405862674667 2.71994223855535 2.34256410598755 103.3646
11.7609999999997 0.538741472620486 2.72442524053262 2.35601758956909 103.429
11.7909999999997 0.568197320642535 2.76771484495933 2.35627055168152 102.849
11.8209999999999 0.580691795213405 2.77454487109259 2.36200523376465 102.7846
11.8509999999999 0.555024996953982 2.76441366247583 2.37527441978455 102.9135
11.8809999999999 0.546576100655257 2.77406657814122 2.3772132396698 102.9135
11.9109999999998 0.541176203936157 2.78291500560639 2.37998056411743 102.5268
11.9409999999998 0.501620941628413 2.79600761307689 2.40097689628601 102.849
11.971 0.490801384124317 2.8308963475375 2.40260648727417 102.0113
12.0009999999997 0.558206049877752 2.84843332966904 2.40759897232056 101.9468
12.0309999999997 0.63531148013611 2.8282539884486 2.41441226005554 102.3979
12.0609999999999 0.624570578779332 2.80822238347272 2.37442874908447 102.2691
12.0909999999999 0.573583246750479 2.78790853094977 2.3662486076355 100.5291
12.1209999999999 0.582040256426976 2.76884014796631 2.37676477432251 101.9468
12.1509999999998 0.601091019339181 2.78025432110976 2.36272883415222 102.0113
12.1809999999998 0.572286286996574 2.78730768913356 2.360107421875 102.0113
12.211 0.564738970981778 2.77243189467007 2.34238290786743 102.3335
12.2409999999998 0.622511289996553 2.76604381193638 2.36391592025757 102.5913
12.2709999999997 0.656287990852523 2.75362378043458 2.38042712211609 102.0757
12.3009999999999 0.594045791162522 2.73887687743577 2.3607804775238 101.3669
12.3309999999999 0.522655099920863 2.7515234044079 2.36209464073181 102.3979
12.3609999999999 0.533741356914477 2.7713632357881 2.37746787071228 102.4624
12.3909999999998 0.589554806322515 2.76262962992367 2.35746788978577 102.5268
12.4209999999998 0.607827943992569 2.74305408802522 2.34924840927124 102.3979
12.451 0.594647510698357 2.73473037959325 2.34638071060181 101.9468
12.4809999999998 0.623650478154905 2.70685568751333 2.3474485874176 102.4624
12.5109999999997 0.652475658385767 2.66286655151027 2.32491230964661 102.6557
12.5409999999999 0.601888249892791 2.66111685913816 2.32758617401123 102.849
12.5709999999999 0.553151932719575 2.69149058045513 2.31216073036194 103.2357
12.6009999999997 0.572428910927408 2.68976983519534 2.30867743492126 103.3646
12.6309999999999 0.592429566686831 2.67858867107538 2.28130602836609 102.5913
12.6609999999998 0.579787048666624 2.69811958209555 2.29850435256958 104.009
12.691 0.581537430306938 2.68867288854844 2.29366636276245 103.1712
12.7209999999998 0.600745844165852 2.64817233321764 2.27754664421082 103.6223
12.7509999999997 0.589285065043635 2.67505093956397 2.28900384902954 103.1712
12.7809999999999 0.549322762978643 2.73455527479462 2.28031039237976 103.6223
12.8109999999999 0.535186021236117 2.72860903202565 2.30501651763916 102.6557
12.8409999999997 0.561807787959197 2.69038509972615 2.29844689369202 103.429
12.8709999999999 0.582858131521944 2.67238323991793 2.29287075996399 103.1712
12.9009999999998 0.5801668194695 2.65781356377557 2.28710269927979 103.8801
12.931 0.585389467869192 2.64667848974509 2.28657984733582 103.3001
12.9609999999998 0.606256610308639 2.65027615577337 2.27498555183411 103.0424
12.9909999999998 0.601221253911529 2.64646424089148 2.27291464805603 104.3312
13.021 0.569950865763088 2.64158065908167 2.26678657531738 102.849
13.0509999999999 0.561481376655628 2.65181027353863 2.26353001594543 103.7512
13.0809999999997 0.577407710759844 2.63879325780892 2.25565123558044 104.3956
13.1109999999999 0.57978371069931 2.60127465324225 2.25266623497009 103.6868
13.1409999999998 0.562769979535262 2.60521557281557 2.24774670600891 103.8801
13.171 0.563032501395815 2.62208631534627 2.23595690727234 104.8467
13.2009999999998 0.6078278216909 2.58334459731983 2.23688435554504 104.0734
13.2309999999998 0.635924370088999 2.55886373709768 2.23353052139282 104.3312
13.261 0.582296332280861 2.59489143316698 2.22778177261353 103.8157
13.2909999999999 0.54046380126502 2.61780587082853 2.22305417060852 106.78
13.3209999999997 0.5766489897251 2.61586424272872 2.21510028839111 104.3956
13.3509999999999 0.593628782769586 2.59492376560414 2.21412944793701 106.0711
13.3809999999999 0.573869619694364 2.53181865403728 2.20797896385193 103.1712
13.4110000000001 0.581850660871718 2.49958612735807 2.20384168624878 105.62
13.4409999999998 0.586115302345823 2.54138330855202 2.19947290420532 103.1068
13.4709999999998 0.569144133800028 2.56984702062965 2.19430446624756 103.8157
13.501 0.565674917660224 2.5602150133816 2.18981456756592 105.8778
13.5309999999999 0.575405888180389 2.56058265847852 2.18447327613831 104.6534
13.5609999999997 0.596207966057216 2.53937229566664 2.17966389656067 105.1045
13.5909999999999 0.607238796405659 2.47949409861696 2.17523455619812 105.7489
13.6209999999999 0.579104873008526 2.45257089256431 2.16954183578491 105.0401
13.6509999999998 0.558393645798337 2.48899678678271 2.16574597358704 105.2978
13.6809999999998 0.584759004160513 2.52852429883271 2.16207504272461 105.1689
13.7109999999998 0.599631373786666 2.52088095044918 2.15633010864258 105.8134
13.7409999999998 0.573999267316713 2.50027147923281 2.15149283409119 106.2645
13.771 0.566288506742583 2.50581514012176 2.14716386795044 105.7489
13.8009999999997 0.596218375345107 2.49943769875132 2.14158463478088 105.0401
13.8309999999999 0.605883558868783 2.46351812909511 2.13961219787598 106.3289
13.8609999999999 0.576088520804586 2.44631336582738 2.1330783367157 105.8134
13.8909999999998 0.569035769101962 2.46440072574341 2.12966704368591 106.0711
13.9209999999998 0.607700693286621 2.48943808135683 2.12425184249878 106.8444
13.9509999999998 0.618383915079827 2.4912823294088 2.1192262172699 105.9422
13.9809999999998 0.588375234627093 2.47408576038105 2.11474132537842 107.2311
14.011 0.587838666037202 2.4627334505875 2.11009407043457 105.6845
14.0409999999997 0.628839894120233 2.45342430282238 2.10558891296387 106.9089
14.0709999999999 0.657157996588991 2.44133724645769 2.10117697715759 106.3933
14.1009999999999 0.654562468677478 2.45396460810331 2.09643244743347 106.5222
14.1309999999999 0.659733903417828 2.47127978191079 2.09332919120789 107.0378
14.1609999999998 0.653932749738642 2.44776679646264 2.08784532546997 107.36
14.1909999999998 0.620550206797591 2.41096256978354 2.08312153816223 106.5867
14.2209999999998 0.599835669397085 2.40711873503455 2.07910585403442 107.8111
14.251 0.596763701228371 2.42586107106061 2.07426571846008 105.2334
14.2809999999997 0.618226965597591 2.43006211907179 2.07005429267883 105.7489
14.3109999999999 0.658356758510067 2.4110692067204 2.06579113006592 107.4244
14.3409999999999 0.658423409111442 2.39119307773359 2.06114530563354 110.3887
14.3709999999999 0.606066509376154 2.38785374999773 2.05755400657654 107.8755
14.4009999999998 0.567086060691269 2.39522891183379 2.05229616165161 107.2955
14.4309999999998 0.591548495254776 2.39111634388106 2.04803705215454 107.7466
14.4609999999998 0.63724365816139 2.3759167581152 2.04373621940613 107.8111
14.491 0.639103687646809 2.38020920829884 2.03918480873108 107.6177
14.5209999999997 0.625846427619497 2.40228777670274 2.03534889221191 108.9066
14.5509999999997 0.633165683256717 2.39534095783427 2.0306670665741 108.1333
14.5809999999999 0.621986059375086 2.35991313213734 2.02662253379822 108.6488
14.6109999999999 0.587580554208391 2.33879920665829 2.02215623855591 108.5844
14.6409999999998 0.573142147330847 2.351424219592 2.01790332794189 108.0688
14.6709999999998 0.593018859650298 2.38422241256704 2.01393580436707 109.2288
14.7009999999998 0.632778250244999 2.38671022483191 2.00858163833618 108.6488
14.731 0.660307867451682 2.33846972822818 2.00507545471191 109.3577
14.7609999999997 0.646493270650831 2.31539033834675 2.00097966194153 108.3266
14.7909999999997 0.631785743769675 2.35574700331663 1.99639344215393 108.391
14.8209999999999 0.648992705485354 2.37587777841515 1.99261438846588 109.0999
14.8509999999999 0.647881968604842 2.34820685675746 1.98850798606873 108.4555
14.8809999999999 0.626855558890612 2.32380018574792 1.98430812358856 110.131
14.9109999999998 0.636745645013726 2.31956583856582 1.97982573509216 108.8421
14.9409999999998 0.655636963221539 2.31841435132289 1.97587430477142 109.0999
14.971 0.634143272418529 2.32017787146425 1.97160649299622 108.8421
15.0009999999997 0.599205873517972 2.31675681174508 1.96787142753601 109.4221
15.0309999999997 0.611348241120452 2.29331630402441 1.96330165863037 110.131
15.0609999999999 0.641719318093131 2.27577386836704 1.95952367782593 110.0665
15.0909999999999 0.641158020685951 2.27474710250737 1.95535743236542 110.3887
15.1209999999999 0.65311620959091 2.25851490775175 1.95122861862183 109.2932
15.1509999999998 0.669937689872265 2.23184022302442 1.94654893875122 109.6154
15.1809999999998 0.637430100722731 2.22321593556656 1.94290208816528 110.131
15.211 0.623103682283783 2.22581400538665 1.93891072273254 110.5176
15.2409999999998 0.686204328047435 2.23769350616803 1.93521797657013 111.4198
15.2709999999997 0.73865408697309 2.26823632771173 1.93093001842499 110.7754
15.3009999999999 0.706957297322171 2.2814963609851 1.92693698406219 110.9043
15.3309999999999 0.641600403502129 2.24771181663153 1.9228618144989 110.0021
15.3609999999999 0.621005490438004 2.21895875829533 1.91900706291199 110.1954
15.3909999999998 0.635051442340139 2.24099999936172 1.91492080688477 110.5821
15.4209999999998 0.635741506772685 2.25150177113814 1.91115498542786 110.7754
15.451 0.642758468140274 2.2061845478708 1.90742313861847 110.3887
15.4809999999998 0.672752595508747 2.18873760795679 1.90204477310181 110.9687
15.5109999999997 0.687983958984573 2.22389013255772 1.89957404136658 111.8709
15.5409999999999 0.672029646666889 2.2316551845815 1.89517450332642 110.7109
15.5709999999999 0.646758436561583 2.21482771737729 1.89122259616852 111.9353
15.6009999999997 0.636370106238545 2.20698785527805 1.88749146461487 110.9043
15.6309999999999 0.644537845139021 2.20157168209394 1.88370394706726 111.5487
15.6609999999998 0.655241848720669 2.20883665134946 1.87982738018036 111.162
15.691 0.658033580808043 2.20327879088275 1.87607288360596 111.3553
15.7209999999998 0.656516522020135 2.17826773037048 1.87239527702332 111.9353
15.7509999999997 0.653328477585486 2.18208125151126 1.86679637432098 112.322
15.7809999999999 0.651512561841281 2.2013040707088 1.86440455913544 112.5797
15.8109999999999 0.657213029954267 2.19106871681003 1.86117386817932 112.8375
15.8409999999997 0.663181084258465 2.16406300765206 1.85685777664185 113.0953
15.8709999999999 0.664135681245989 2.14709709712976 1.85250198841095 112.1286
15.9009999999998 0.653613510262784 2.13242310402373 1.84912240505219 113.0953
15.931 0.632329974866562 2.12280941279183 1.84173786640167 112.5797
15.9609999999998 0.627373684442544 2.1229783809579 1.8416223526001 113.0308
15.9909999999998 0.662065068597455 2.11681947239595 1.83746957778931 112.7731
16.021 0.717507383265 2.11387170015236 1.83389854431152 113.0953
16.0509999999999 0.721250989364635 2.12275217941922 1.82983434200287 112.8375
16.0809999999997 0.674616432681685 2.13012633256924 1.82643866539001 113.4819
16.1109999999999 0.659527831867314 2.12508283824836 1.82264566421509 113.5464
16.1409999999998 0.658313811846559 2.11288713793949 1.81897401809692 113.4175
16.171 0.644074226742916 2.11281937728777 1.81500434875488 113.4819
16.2009999999998 0.706214310609001 2.1242230705659 1.81136298179626 113.6108
16.2309999999998 0.798746458501934 2.11528365628926 1.80770087242126 114.513
16.261 0.749054573480396 2.09768466821429 1.80343949794769 113.6752
16.2909999999999 0.657536788467599 2.10008510491691 1.80101656913757 114.1908
16.3209999999997 0.668612870326758 2.09266029480277 1.79642534255981 113.6752
16.3509999999999 0.686900184589315 2.08939068066112 1.79326283931732 115.0285
16.3809999999999 0.647913298879407 2.10879033983251 1.78937077522278 114.1264
16.4110000000001 0.636775464600206 2.06942673361897 1.78567695617676 114.8996
16.4409999999998 0.700654002900597 2.00168288136376 1.78213787078857 115.0285
16.4709999999998 0.751121279764053 2.03455254892588 1.77877855300903 115.2863
16.501 0.714330035115849 2.08890811263751 1.77711474895477 115.4796
16.5309999999999 0.674739989442186 2.06784347838834 1.77146780490875 115.2863
16.5609999999997 0.701696495502652 2.04514908699323 1.76682984828949 114.7063
16.5909999999999 0.71735706058325 2.04879032486124 1.76403164863586 115.5441
16.6209999999999 0.66437869229399 2.03339415059355 1.76021695137024 114.5774
16.6509999999998 0.633785889652121 2.03141358634042 1.75716722011566 115.6729
16.6809999999998 0.698857929425473 2.06314296639974 1.75368523597717 114.8996
16.7109999999998 0.756727111837194 2.0622869809594 1.74872982501984 116.0596
16.7409999999998 0.725743746537456 2.03494217957987 1.74588298797607 114.8996
16.771 0.676286506144727 2.0382228306931 1.7426609992981 115.8663
16.8009999999997 0.656639422824979 2.05314202679263 1.73896729946136 115.6729
16.8309999999999 0.678698148522201 2.02779913974972 1.73570191860199 116.3818
16.8609999999999 0.716156713088441 1.99242994350168 1.73683476448059 115.7374
16.8909999999998 0.696615016341964 2.00435664660629 1.72861814498901 116.6396
16.9209999999998 0.658176708758653 2.03117344187299 1.72463631629944 115.5441
16.9509999999998 0.676161223748383 2.01695648709451 1.72193837165833 116.7685
16.9809999999998 0.694837821445405 1.97708010129051 1.7177414894104 115.3507
17.011 0.686993404496092 1.95993676535451 1.71450865268707 116.7685
17.0409999999997 0.699707909268676 1.97181884016077 1.7112432718277 116.124
17.0709999999999 0.705314387995671 1.97650674478793 1.70790183544159 117.3484
17.1009999999999 0.683662948259625 1.98437017975061 1.70371341705322 116.124
17.1309999999999 0.693304814458345 2.02274233473879 1.70076513290405 117.6062
17.1609999999998 0.722898336329561 2.03716144969141 1.69688200950623 116.6396
17.1909999999998 0.701992213068133 1.99388317100827 1.69316232204437 116.2529
17.2209999999998 0.674629776989577 1.95724287145721 1.69023942947388 117.6062
17.251 0.689165910650873 1.94812086568103 1.68692016601562 117.6706
17.2809999999997 0.706861574415468 1.94859882729894 1.68432676792145 117.864
17.3109999999999 0.703341388519703 1.96752427844022 1.6802054643631 117.284
17.3409999999999 0.691217138630082 1.98443379441083 1.67662870883942 117.9929
17.3709999999999 0.675859359202169 1.97898978391031 1.67287194728851 117.5418
17.4009999999998 0.661503320108447 1.9793351728969 1.66968059539795 117.7351
17.4309999999998 0.673555072158387 1.98938394101466 1.66654074192047 117.7995
17.4609999999998 0.71112853612265 1.97033787074842 1.66353356838226 117.9929
17.491 0.720528583910618 1.93897571665662 1.6591203212738 117.4773
17.5209999999997 0.697640938591764 1.93271914443939 1.65663909912109 118.4439
17.5509999999997 0.6986059402462 1.93182256464348 1.65308928489685 118.1217
17.5809999999999 0.71122700603843 1.92146880264522 1.64994156360626 118.5728
17.6109999999999 0.687985432045665 1.91733193678626 1.64610576629639 118.3795
17.6409999999998 0.670012747719841 1.91346132222559 1.64247739315033 119.2172
17.6709999999998 0.702001112205983 1.90298554453851 1.63942182064056 118.7662
17.7009999999998 0.724696848418593 1.89546021566634 1.63653171062469 119.6039
17.731 0.711047576717169 1.89342577720987 1.63328862190247 119.5394
17.7609999999997 0.70643695925379 1.89883635370371 1.6299045085907 118.6373
17.7909999999997 0.718111239755273 1.90767371925564 1.62670195102692 119.2172
17.8209999999999 0.712102909834502 1.90245175699543 1.62321865558624 118.9595
17.8509999999999 0.698200911985435 1.87966567502222 1.61977803707123 119.9905
17.8809999999999 0.703736740688052 1.87000414851785 1.61618483066559 118.5084
17.9109999999998 0.703702145275515 1.88692674539929 1.61312758922577 120.4416
17.9409999999998 0.699616709936233 1.86577656909314 1.61045873165131 117.6062
17.971 0.719453106509751 1.78190101342387 1.60682821273804 119.8617
18.0009999999997 0.724543280638565 1.75528929107838 1.60388350486755 120.3772
18.0309999999997 0.696193101173518 1.82572342581956 1.60687208175659 119.4106
18.0609999999999 0.680528011797891 1.88988410977038 1.60997831821442 119.4106
18.0909999999999 0.707083387385539 1.89849621429423 1.61351120471954 119.9261
18.1209999999999 0.744654264015533 1.88160895000216 1.61653399467468 120.7638
18.1509999999998 0.730363044485004 1.8928505700565 1.61990833282471 119.7328
18.1809999999998 0.694249836177992 1.91813140690333 1.62327432632446 120.5061
18.211 0.693405088661585 1.90020839944448 1.62631618976593 120.055
18.2409999999998 0.697682754749059 1.88398155424778 1.63008046150208 120.1194
18.2709999999997 0.693216292564684 1.89793336552462 1.63337445259094 119.5394
18.3009999999999 0.695664867298808 1.88995247812271 1.63720798492432 119.7972
18.3309999999999 0.693712470747639 1.87948741751995 1.64028429985046 119.6039
18.3609999999999 0.702499547011809 1.90349409987225 1.64334714412689 119.5394
18.3909999999998 0.718438063490983 1.92102784151356 1.64793348312378 120.055
18.4209999999998 0.704035077055434 1.90989765175418 1.64958214759827 119.2172
18.451 0.693839298166534 1.91130222958923 1.65343332290649 119.9261
18.4809999999998 0.716400285656406 1.93721606862195 1.65627551078796 119.0239
18.5109999999997 0.705739174682723 1.95602167589844 1.6601322889328 119.0884
18.5409999999999 0.679911345711767 1.96896395894217 1.6634886264801 119.6683
18.5709999999999 0.718658573755916 1.98193566037459 1.66682410240173 119.2172
18.6009999999997 0.734578509966192 1.96203676837324 1.6703439950943 119.0884
18.6309999999999 0.651200900525683 1.94697220928878 1.67283236980438 118.2506
18.6609999999998 0.638881055341384 2.00323060376476 1.67687141895294 118.7662
18.691 0.779228937752072 2.03543899885126 1.68021428585052 118.5084
18.7209999999998 0.82767028880461 1.98001701091046 1.68405067920685 119.0239
18.7509999999997 0.701792738779962 1.95113026407594 1.68669533729553 118.2506
18.7809999999999 0.639350709962119 1.97952115064487 1.69075131416321 119.475
18.8109999999999 0.693636353811378 1.98335628422972 1.69386863708496 118.5728
18.8409999999997 0.696940338323752 1.96499602280689 1.69816672801971 116.8329
18.8709999999999 0.634226967451518 1.99682386574861 1.70106160640717 117.9929
18.9009999999998 0.656900509894833 2.06524562961573 1.70220708847046 118.9595
18.931 0.739312369379997 2.06664103574025 1.70835614204407 117.6706
18.9609999999998 0.708417427177073 1.99862514634073 1.71198105812073 117.9929
18.9909999999998 0.633968584456794 1.97197830361639 1.71573328971863 118.3151
19.021 0.663785783019099 1.99936318138971 1.71839928627014 117.3484
19.0509999999999 0.721255883349898 2.01392026489153 1.72186410427094 118.3795
19.0809999999997 0.686289059133636 2.01387035950359 1.72500455379486 117.284
19.1109999999999 0.62978742558402 2.02654967666636 1.7289457321167 118.3795
19.1409999999998 0.668078956408854 2.04839411828011 1.73242175579071 117.4129
19.171 0.724391894787214 2.06142888345668 1.73624658584595 117.0262
19.2009999999998 0.695401761803126 2.04353799190974 1.73971366882324 116.9618
19.2309999999998 0.653340325892826 2.01954010871722 1.74334692955017 118.7662
19.261 0.650453354019688 2.03464324076632 1.74683475494385 117.1551
19.2909999999999 0.660928533037918 2.05013182939317 1.75074625015259 117.7351
19.3209999999997 0.672461719047499 2.0302610811022 1.75356733798981 117.864
19.3509999999999 0.660946136032837 2.03182417076392 1.75838077068329 117.4129
19.3809999999999 0.641756821432077 2.06568412189015 1.76040291786194 117.3484
19.4110000000001 0.659362380539202 2.08019881367194 1.76487135887146 118.1217
19.4409999999998 0.676678884523853 2.08307134455941 1.76820039749146 117.1551
19.4709999999998 0.657138022192193 2.07953429633526 1.77176487445831 116.5107
19.501 0.640873698808507 2.07188107901804 1.7755880355835 116.8329
19.5309999999999 0.649344982481667 2.07658893703069 1.77916502952576 116.6396
19.5609999999997 0.652388911066857 2.06949955255576 1.78289437294006 116.6396
19.5909999999999 0.639269750941616 2.0605707329723 1.78623902797699 116.4463
19.6209999999999 0.648342267368046 2.08207263639474 1.78927075862885 116.4463
19.6509999999998 0.676356542515116 2.10007186001612 1.79379296302795 116.4463
19.6809999999998 0.667097512165145 2.10221107353445 1.79738521575928 115.9951
19.7109999999998 0.643642373373743 2.11350911010537 1.8013482093811 115.6729
19.7409999999998 0.647040923090692 2.12943134522692 1.80483603477478 116.1885
19.771 0.643653489310831 2.12004799255881 1.80851793289185 115.6085
19.8009999999997 0.631509350315708 2.08208979678169 1.81218385696411 115.7374
19.8309999999999 0.659591629512493 2.06112452600665 1.81581664085388 114.9641
19.8609999999999 0.703378857108243 2.08854200901605 1.82186150550842 115.6085
19.8909999999998 0.710202937261104 2.12473526884935 1.82529175281525 115.4796
19.9209999999998 0.691677623692119 2.12704655532359 1.82796585559845 115.1574
19.9509999999998 0.674614036154234 2.12459705148192 1.83064115047455 114.2552
19.9809999999998 0.65590256444519 2.14685910015371 1.83452773094177 115.093
20.011 0.645843360015406 2.15961801295004 1.83834302425385 115.0285
20.0409999999997 0.681544948622678 2.14473181109979 1.84196662902832 115.3507
20.0709999999999 0.718145864867189 2.14345030450048 1.84591484069824 115.0285
20.1009999999999 0.673600297902452 2.16394370453043 1.84998416900635 114.7708
20.1309999999999 0.614341522725331 2.16595395532909 1.85361206531525 114.7708
20.1609999999998 0.6251710500876 2.15260622541329 1.85743153095245 114.513
20.1909999999998 0.651606433752751 2.18520882540348 1.86115574836731 114.9641
20.2209999999998 0.633994750222873 2.25032373821793 1.8650416135788 113.8686
20.251 0.626835314208616 2.217021017191 1.86883127689362 115.1574
20.2809999999997 0.679348724990039 2.12573320496758 1.87306129932404 114.2552
20.3109999999999 0.714033248251671 2.14849797502255 1.8766622543335 114.1908
20.3409999999999 0.680469027939978 2.21101851950273 1.88040578365326 113.9975
20.3709999999999 0.643068750984222 2.19647438146857 1.8847770690918 114.3197
20.4009999999998 0.634189930490076 2.1923250717903 1.88834834098816 113.4819
20.4309999999998 0.641168996461083 2.24051197920394 1.89249610900879 113.9975
20.4609999999998 0.641844209389246 2.22141930308128 1.89612424373627 113.4819
20.491 0.628419045115737 2.10598818983624 1.9004944562912 114.1908
20.5209999999997 0.652887298445992 2.08103766365465 1.90405189990997 113.6752
20.5509999999997 0.699619629249877 2.18909631685831 1.90808010101318 114.0619
20.5809999999999 0.676257418952919 2.24001980201528 1.91184210777283 113.6752
20.6109999999999 0.623103953842902 2.2221114593834 1.91599941253662 113.6752
20.6409999999998 0.623478602189736 2.25960466024181 1.91997444629669 112.9664
20.6709999999998 0.649155520507758 2.31336811753242 1.92399823665619 113.4819
20.7009999999998 0.645822174153566 2.29761630800848 1.92796158790588 112.3864
20.731 0.627488119326563 2.29156768417045 1.93141734600067 112.9664
20.7609999999997 0.64801709419623 2.33484896753416 1.93609547615051 113.0308
20.7909999999997 0.686955337292869 2.32465431643426 1.94013583660126 112.3864
20.8209999999999 0.68027479665815 2.26563574624073 1.94430589675903 112.6442
20.8509999999999 0.646304586603222 2.25557598145797 1.94818508625031 112.7086
20.8809999999999 0.633158940728736 2.28385620418607 1.9523993730545 112.6442
20.9109999999998 0.627077679832146 2.29129630908283 1.95710551738739 112.7086
20.9409999999998 0.613215685103759 2.27415427947141 1.96073293685913 112.8375
20.971 0.643408408220947 2.25340905043598 1.96475994586945 112.5797
21.0009999999997 0.697642230864468 2.26553549287108 1.96858429908752 111.5487
21.0309999999997 0.675083191811378 2.31132747949052 1.97113263607025 111.2265
21.0609999999999 0.611500857642933 2.33060396676502 1.97543621063232 112.1286
21.0909999999999 0.606943126308982 2.30461271918496 1.97980952262878 111.162
21.1209999999999 0.63925837366011 2.29278780407061 1.98373591899872 111.162
21.1509999999998 0.635058309966233 2.33650426855391 1.98806476593018 111.2265
21.1809999999998 0.603833779839583 2.38355610616601 1.9914562702179 111.3553
21.211 0.606020308488609 2.3648022510346 1.99748122692108 111.4842
21.2409999999998 0.613267390753667 2.32371031854389 2.00030422210693 109.9376
21.2709999999997 0.600887682185365 2.33125774893218 2.00729060173035 111.8064
21.3009999999999 0.605208259318098 2.35707437832018 2.00900936126709 110.4532
21.3309999999999 0.614052153800637 2.35893290220824 2.01367902755737 111.3553
21.3609999999999 0.616977107454759 2.36921952161 2.01734781265259 110.5821
21.3909999999998 0.625365791791302 2.41787265530259 2.02161407470703 110.7109
21.4209999999998 0.635707460035174 2.45396412461806 2.02554368972778 110.6465
21.451 0.646547116299468 2.42505693075475 2.03006148338318 110.1954
21.4809999999998 0.658302311599978 2.37793234686526 2.03592967987061 110.7754
21.5109999999997 0.656066176616771 2.37617609201941 2.03875637054443 110.6465
21.5409999999999 0.626264824797036 2.39252157631378 2.04303550720215 110.5176
21.5709999999999 0.61822429131711 2.39798379704603 2.04755830764771 109.6799
21.6009999999997 0.64286809772872 2.40585279332464 2.05138301849365 109.9376
21.6309999999999 0.644890903641567 2.39988033538393 2.05633282661438 109.9376
21.6609999999998 0.623738872705994 2.36951146377579 2.06130838394165 110.8398
21.691 0.605145165447102 2.36128964537392 2.06712293624878 109.9376
21.7209999999998 0.586720367357621 2.38443713729772 2.06934428215027 109.8732
21.7509999999997 0.576230299084805 2.40897893333736 2.0740909576416 109.0999
21.7809999999999 0.593806938730778 2.42542201213822 2.07818746566772 108.7777
21.8109999999999 0.601585585762217 2.42629785925368 2.08258199691772 109.7443
21.8409999999997 0.568823919206211 2.45159198696633 2.08684825897217 108.2621
21.8709999999999 0.561795494406798 2.51890371539462 2.09120726585388 108.5844
21.9009999999998 0.623364137169083 2.53543783983827 2.09936618804932 109.4221
21.931 0.671832373328599 2.48709360004279 2.10084128379822 108.391
21.9609999999998 0.643887909875747 2.4560014114054 2.10497260093689 109.0999
21.9909999999998 0.59939507742984 2.46140220754169 2.10998964309692 108.5844
22.021 0.585130866511865 2.47257160486782 2.11455130577087 107.4888
22.0509999999999 0.568308056018016 2.4605207290048 2.11954569816589 108.6488
22.0809999999997 0.552394539865303 2.4329038039295 2.12482762336731 107.8111
22.1109999999999 0.580460878217105 2.46912193147834 2.12800574302673 108.5199
22.1409999999998 0.628613951935727 2.56407601149214 2.13231039047241 108.0044
22.171 0.628299734726522 2.58281721676463 2.13991165161133 107.6822
22.2009999999998 0.584415125578884 2.53358320962587 2.14105439186096 107.7466
22.2309999999998 0.564851164853481 2.5084032468164 2.14668774604797 107.4888
22.261 0.583081585643437 2.50476153929206 2.15112113952637 107.6177
22.2909999999999 0.597874060395751 2.52608412597911 2.15588855743408 107.2311
22.3209999999997 0.590176193613683 2.5979575786036 2.1608738899231 107.8755
22.3509999999999 0.595610680141228 2.63688226885747 2.16422271728516 107.5533
22.3809999999999 0.616024432003422 2.58321747749408 2.17267775535583 107.2955
22.4110000000001 0.590869836125738 2.53361369022124 2.17556691169739 107.4244
22.4409999999998 0.562830481827844 2.54729363212864 2.17984557151794 106.5867
22.4709999999998 0.592044408901813 2.58581969299203 2.18369507789612 105.8778
22.501 0.598606197719128 2.59541555390401 2.19009065628052 106.0067
22.5309999999999 0.557563123717812 2.58044757903266 2.19355225563049 107.1022
22.5609999999997 0.572751720766299 2.58840199502849 2.19872951507568 106.3933
22.5909999999999 0.640168864616954 2.59321145421592 2.20726943016052 110.4532
22.6209999999999 0.633172783698034 2.57980728499882 2.20684051513672 106.0067
22.6509999999998 0.564467540836802 2.58657887042073 2.21436762809753 107.4244
22.6809999999998 0.543905254609114 2.59128211975004 2.2182252407074 104.7178
22.7109999999998 0.584025660016484 2.5797788770654 2.22279119491577 106.2
22.7409999999998 0.60159539196667 2.58989014328348 2.23576664924622 106.0067
22.771 0.548615863853954 2.59102072835844 2.23273134231567 105.8778
22.8009999999997 0.517289084357628 2.5575149826542 2.23729658126831 106.3289
22.8309999999999 0.577380338218752 2.56635463627057 2.2483696937561 105.4267
22.8609999999999 0.623653460239769 2.6186357777674 2.25194883346558 104.9112
22.8909999999998 0.590797699432194 2.64390787982552 2.25572299957275 105.7489
22.9209999999998 0.549374552315604 2.65010534665389 2.28586053848267 101.6246
22.9509999999998 0.526825951853184 2.6719962208837 2.26300287246704 104.7823
22.9809999999998 0.533424782917254 2.69632338148226 2.27152466773987 104.9756
23.011 0.610515291892384 2.69954532624515 2.27006721496582 104.6534
23.0409999999997 0.669943563737445 2.69981846462643 2.2880437374115 105.2334
23.0709999999999 0.605733040565419 2.7104026252628 2.33935809135437 104.7823
23.1009999999999 0.533307404389543 2.69699388501097 2.34506034851074 104.2023
23.1309999999999 0.549964350753552 2.68056140517074 2.2911479473114 104.3956
23.1609999999998 0.567511854427883 2.72869128337169 2.30415487289429 104.2668
23.1909999999998 0.545833317099246 2.78560645848969 2.3687002658844 102.7202
23.2209999999998 0.550636952513325 2.79716253442645 2.38311290740967 104.589
23.251 0.587294758181303 2.8064156250567 2.40162897109985 103.1712
23.2809999999997 0.576621973202988 2.8155045463774 2.35666227340698 102.1402
23.3109999999999 0.516366680525884 2.80950943038028 2.38263607025146 103.429
23.3409999999999 0.495150270439488 2.79397011792564 2.39823269844055 102.3335
23.3709999999999 0.523932759429775 2.77905706110164 2.38666391372681 102.1402
23.4009999999998 0.532641264801872 2.80495037742856 2.389976978302 102.5268
23.4309999999998 0.519659014066684 2.85247851841184 2.41253757476807 101.6891
23.4609999999998 0.51021785944947 2.82676938810776 2.41931748390198 101.8824
23.491 0.480038670718237 2.74936555756751 2.41749668121338 101.9468
23.5209999999997 0.463168024216078 2.75540939006052 2.44251298904419 100.4003
23.5509999999997 0.509316508764442 2.84019305676067 2.44404196739197 101.3024
23.5809999999999 0.560350863090564 2.8928059266887 2.46162414550781 101.5602
23.6109999999999 0.566368611247385 2.88966111380886 2.4666428565979 99.94916
23.6409999999998 0.552068765540321 2.87484939008899 2.45726823806763 101.1736
23.6709999999998 0.542243006076748 2.876216125913 2.45210123062134 101.1736
23.7009999999998 0.535695440180945 2.89425503224472 2.45784974098206 100.658
23.731 0.524355579078691 2.92309194150875 2.49014544487 100.0136
23.7609999999997 0.520470209315766 2.93824061818274 2.45128774642944 100.658
23.7909999999997 0.52871044740384 2.92265065565187 2.502192735672 99.56251
23.8209999999999 0.534874997671393 2.89311005452953 2.52922654151917 99.75584
23.8509999999999 0.549062404699183 2.87494249975836 2.49504399299622 99.94916
23.8809999999999 0.578014942681296 2.86979596347408 2.47308874130249 100.2069
23.9109999999998 0.582570479135657 2.87224314264799 2.45530080795288 99.82027
23.9409999999998 0.538038029787586 2.88611631155823 2.50700783729553 99.56251
23.971 0.483213865816402 2.89555707031624 2.51403784751892 99.82027
24.0009999999997 0.48302562446462 2.89594995799304 2.5098717212677 99.75584
24.0309999999997 0.535922805798934 2.90332245885147 2.45713424682617 99.75584
24.0609999999999 0.564610520791372 2.8897677569312 2.47926163673401 100.2714
24.0909999999999 0.535302278782861 2.84270290639638 2.48305940628052 102.0757
24.1209999999999 0.521767695461668 2.85517833645693 2.50296306610107 100.2069
24.1509999999998 0.576469558948353 2.94604046035111 2.51678848266602 99.69139
24.1809999999998 0.598674719723832 2.98875671659236 2.51279640197754 100.3358
24.211 0.550075180610587 2.95414609651135 2.49163961410522 99.88472
24.2409999999998 0.529536914054494 2.92348164815072 2.51739883422852 99.49806
24.2709999999997 0.549381925960818 2.89553260955743 2.4424159526825 99.69139
24.3009999999999 0.561680342981083 2.84416002995444 2.49234914779663 99.88472
24.3309999999999 0.560499527344707 2.81056363729931 2.45014142990112 100.1425
24.3609999999999 0.523715564900065 2.83468405245025 2.45670127868652 100.658
24.3909999999998 0.474599877798768 2.87121562726026 2.4536566734314 97.56481
24.4209999999998 0.519874162870562 2.85461528320711 2.41493511199951 100.3358
24.451 0.628718234262402 2.83657256957653 2.36384296417236 100.658
24.4809999999998 0.631367537900336 2.84710090652251 2.40482616424561 101.4958
24.5109999999997 0.560897080487895 2.81421554818188 2.35962319374084 101.1736
24.5409999999999 0.559330371814485 2.74866418233495 2.35230016708374 101.5602
24.5709999999999 0.576888696628612 2.71922995794052 2.34645915031433 102.3335
24.6009999999997 0.534813711682286 2.73387480345726 2.35534167289734 101.9468
24.6309999999999 0.531825050750907 2.75508364903835 2.33724236488342 101.238
24.6609999999998 0.626240990849854 2.75342496011941 2.33596777915955 102.6557
24.691 0.685273663695463 2.72465765777369 2.32654047012329 102.2046
24.7209999999998 0.63365087757331 2.68935101660874 2.33106851577759 102.0113
24.7509999999997 0.559741844619945 2.66918538155932 2.31475877761841 102.5913
24.7809999999999 0.543382089966803 2.66307902582831 2.30851531028748 102.6557
24.8109999999999 0.585951587760904 2.66166404084677 2.30517792701721 102.7202
24.8409999999997 0.607072669015826 2.67171143864486 2.29746913909912 102.9135
24.8709999999999 0.586735547569052 2.69147939896701 2.29453158378601 103.0424
24.9009999999998 0.618624482720052 2.68394587663406 2.2929790019989 103.2357
24.931 0.641198080314998 2.64084098674365 2.28372716903687 103.2357
24.9609999999998 0.58643086350427 2.63214741772389 2.27239942550659 103.1712
24.9909999999998 0.559658652463335 2.67328089811062 2.27543640136719 102.5268
25.021 0.571980427065886 2.66976473403257 2.2697491645813 104.1379
25.0509999999999 0.563157291612478 2.62003480540567 2.26479935646057 103.3646
25.0809999999997 0.555643905087657 2.63517482724006 2.25967741012573 103.6868
25.1109999999999 0.583428627418216 2.67633370701571 2.25493359565735 104.0734
25.1409999999998 0.622896225858067 2.64017583651975 2.25020790100098 103.5579
25.171 0.62738316636975 2.60574916518908 2.24391722679138 103.3001
25.2009999999998 0.587263820101166 2.62870519201381 2.24000930786133 104.6534
25.2309999999998 0.562892425597028 2.62648042802484 2.23471307754517 102.4624
25.261 0.581190700237401 2.60182406701737 2.22938537597656 103.6223
25.2909999999999 0.595365140630111 2.60454455526729 2.22581958770752 105.1689
25.3209999999997 0.569471842143587 2.59469327041902 2.2201452255249 103.6223
25.3509999999999 0.541694802591362 2.56929387175012 2.21491003036499 104.3956
25.3809999999999 0.571421416681015 2.5991764563049 2.21027851104736 104.4601
25.4110000000001 0.624426467407958 2.64110125715868 2.20417761802673 103.8801
25.4409999999998 0.62609634681013 2.59681632416015 2.20002102851868 104.7178
25.4709999999998 0.590654095260731 2.54669529500949 2.19484162330627 104.2668
25.501 0.578247161687288 2.58880104090254 2.19039535522461 104.3312
25.5309999999999 0.587848778749239 2.62351571380185 2.1877589225769 104.4601
25.5609999999997 0.584213478258844 2.55877706907909 2.18325638771057 104.3956
25.5909999999999 0.581869543164101 2.48921528951312 2.17647361755371 98.91809
25.6209999999999 0.616838540046288 2.5048051573225 2.17185592651367 106.0711
25.6509999999998 0.650266268399395 2.56495035871951 2.16675496101379 104.7178
25.6809999999998 0.605381280817067 2.58649948677781 2.16241574287415 104.8467
25.7109999999998 0.544864247201234 2.53887533865458 2.15778088569641 107.2955
25.7409999999998 0.556663446683028 2.47387368861592 2.15285181999207 103.8801
25.771 0.584628975066082 2.4697134927972 2.14817976951599 106.3289
25.8009999999997 0.582143269113333 2.53225217377695 2.14381146430969 105.0401
25.8309999999999 0.593458144767066 2.57213830469354 2.13844752311707 110.9687
25.8609999999999 0.617874720434997 2.54855229053576 2.13457608222961 106.0067
25.8909999999998 0.594638861683135 2.50619554510803 2.12890434265137 105.5556
25.9209999999998 0.544435244027564 2.47352539807929 2.12539339065552 105.1689
25.9509999999998 0.536492064754011 2.46241703582975 2.12309813499451 106.3289
25.9809999999998 0.581774362024369 2.47713482927077 2.1159029006958 106.1356
26.011 0.615600631177114 2.47850039434733 2.11164140701294 106.2
26.0409999999997 0.600035171924574 2.42445108616812 2.10724973678589 106.3289
26.0709999999999 0.580775841923399 2.37298256236582 2.10267186164856 106.0711
26.1009999999999 0.612550357954652 2.37352345256441 2.09832334518433 106.2645
26.1309999999999 0.682759594272363 2.37860686104503 2.09302234649658 106.3289
26.1609999999998 0.698799574749903 2.39503957021199 2.08904695510864 106.4578
26.1909999999998 0.623968120111049 2.44996537077956 2.0847795009613 107.9399
26.2209999999998 0.574737770031686 2.46304764227633 2.08000016212463 107.1666
26.251 0.605195976422676 2.40092205225999 2.0757462978363 106.9733
26.2809999999997 0.630278229015788 2.39142175283809 2.07119607925415 107.2955
26.3109999999999 0.631518542463917 2.46166638762466 2.06707787513733 107.0378
26.3409999999999 0.675833793388464 2.48014823428314 2.0639283657074 107.5533
26.3709999999999 0.728916417961886 2.44081559942349 2.05791974067688 113.0953
26.4009999999998 0.686954500443403 2.41649666673216 2.05420088768005 107.4888
26.4309999999998 0.60924527679301 2.40549951026917 2.04938650131226 107.5533
26.4609999999998 0.596922717397446 2.38808162341644 2.04495978355408 107.8111
26.491 0.612882659046872 2.3670054826415 2.04132318496704 108.4555
26.5209999999997 0.612059289957455 2.36127640527428 2.03635263442993 108.1333
26.5509999999997 0.60203871830695 2.36448814662524 2.0322597026825 108.0044
26.5809999999999 0.594746994510914 2.34641883256072 2.02765035629272 107.8755
26.6109999999999 0.59053140784459 2.33183178006852 2.02306842803955 107.4244
26.6409999999998 0.586434193098712 2.35742903088659 2.01919674873352 107.36
26.6709999999998 0.601238894386093 2.36346162624841 2.01490640640259 108.0044
26.7009999999998 0.629889353041837 2.31749268013686 2.01087832450867 109.2288
26.731 0.634639155287596 2.29600130812636 2.00655031204224 108.2621
26.7609999999997 0.624294451632164 2.32177799812002 2.00234127044678 108.0044
26.7909999999997 0.620085363848933 2.34004438629539 1.998459815979 108.971
26.8209999999999 0.608190340198382 2.33941033393404 1.99371671676636 108.391
26.8509999999999 0.605084161031173 2.33976494894607 1.98964500427246 110.131
26.8809999999999 0.629634307916911 2.33754697459109 1.98543012142181 109.0354
26.9109999999998 0.639768625410832 2.32270464643148 1.98119616508484 108.9066
26.9409999999998 0.608989012248704 2.30760692149476 1.97739744186401 109.2932
26.971 0.605548148406739 2.30606739539943 1.97316753864288 108.971
27.0009999999997 0.679289801302884 2.30969937507603 1.96923434734344 109.9376
27.0309999999997 0.722066010374685 2.30329587983108 1.96486854553223 109.0354
27.0609999999999 0.650750693378506 2.28208728966201 1.96069574356079 109.6154
27.0909999999999 0.587864001976519 2.26670235467402 1.9557284116745 109.6154
27.1209999999999 0.60487232158682 2.27622560187934 1.95243406295776 110.131
27.1509999999998 0.644958733752168 2.2917301728741 1.94885778427124 110.0665
27.1809999999998 0.70036373021335 2.27083043913718 1.94421815872192 109.9376
27.211 0.713739493090622 2.22936675366655 1.94152128696442 110.7109
27.2409999999998 0.639165017332866 2.22909321970004 1.93623650074005 110.4532
27.2709999999997 0.593784818488522 2.23197731506991 1.93233823776245 110.1954
27.3009999999999 0.624953469758469 2.21559465800203 1.9288569688797 108.6488
27.3309999999999 0.639276840265766 2.24782752075892 1.92431819438934 110.131
27.3609999999999 0.618016978055746 2.25811810321775 1.92042422294617 110.5821
27.3909999999998 0.635063903798374 2.16657349458708 1.91581523418427 110.9043
27.4209999999998 0.682931978030779 2.13060708083592 1.91326999664307 111.2265
27.451 0.683886426579118 2.22081852786588 1.90825223922729 110.5176
27.4809999999998 0.649084865145354 2.25237599881925 1.90458607673645 110.3243
27.5109999999997 0.627194894298713 2.18550903052158 1.89851939678192 110.9043
27.5409999999999 0.616819667049936 2.17175535280515 1.89592361450195 111.0976
27.5709999999999 0.619510178535876 2.21553828278188 1.89343190193176 111.0976
27.6009999999997 0.633461062512607 2.21774002649489 1.88864147663116 111.6776
27.6309999999999 0.634383074112108 2.19496979141826 1.88456797599792 111.8064
27.6609999999998 0.628302539140866 2.19680083955659 1.88022744655609 111.9353
27.691 0.633888156802763 2.21028369423326 1.87730991840363 112.902
27.7209999999998 0.646111221208808 2.21166762959203 1.87295818328857 111.4842
27.7509999999997 0.657176388399725 2.1893738054707 1.86961925029755 111.8709
27.7809999999999 0.653205764552514 2.16917221940094 1.86546325683594 111.9353
27.8109999999999 0.626801577687869 2.18561517550548 1.86153674125671 112.0642
27.8409999999997 0.629365924753235 2.20224196846008 1.85747790336609 111.8709
27.8709999999999 0.691127247113727 2.18157416945072 1.85399532318115 112.3864
27.9009999999998 0.712179975506175 2.16625804468353 1.85043776035309 112.6442
27.931 0.654077654381225 2.16534253390191 1.84612309932709 112.8375
27.9609999999998 0.6231012962323 2.14525528143927 1.84281885623932 113.1597
27.9909999999998 0.650639012907826 2.14468962839117 1.83905482292175 112.6442
28.021 0.661386629561361 2.15919104447774 1.83562767505646 113.4819
28.0509999999999 0.646482218462084 2.09121256375147 1.83092749118805 112.6442
28.0809999999997 0.666484535454011 2.01635123080626 1.82785642147064 113.2242
28.1109999999999 0.701034963394838 2.07865461701455 1.82366669178009 112.1286
28.1409999999998 0.680797622037573 2.15582086965967 1.82004129886627 113.9975
28.171 0.633318709304179 2.13556773711955 1.81608843803406 113.6752
28.2009999999998 0.626544170108855 2.11597185849518 1.81230938434601 113.4175
28.2309999999998 0.641213185565292 2.12545224198785 1.80894827842712 114.1264
28.261 0.64715896546526 2.11346006899559 1.80548572540283 113.9975
28.2909999999999 0.667885494418172 2.11613771158277 1.80141496658325 114.3197
28.3209999999997 0.685013692199805 2.15991638470678 1.79558122158051 113.933
28.3509999999999 0.661273702648853 2.15875252001147 1.79466235637665 112.1286
28.3809999999999 0.640190333246662 2.08626107803688 1.79058456420898 114.3197
28.4110000000001 0.662256941038861 2.06847192547858 1.78665018081665 114.6419
28.4409999999998 0.684042742246339 2.1221887061322 1.78336799144745 116.1885
28.4709999999998 0.675260148352254 2.11703374946917 1.77940225601196 113.2886
28.5009999999997 0.683735167808258 2.0556219095532 1.7759655714035 114.513
28.5309999999999 0.711843328366362 2.06209976943575 1.77224290370941 114.8352
28.5609999999997 0.69334407210706 2.11222572643497 1.76603186130524 114.3197
28.5909999999999 0.664521946240437 2.09472649838318 1.7632178068161 114.8352
28.6209999999999 0.698251431375854 2.05160560178493 1.7622367143631 114.8996
28.6509999999998 0.743856201536301 2.0536782762159 1.75821554660797 115.4796
28.6809999999998 0.728985253166332 2.06169879593066 1.7544481754303 114.9641
28.7109999999998 0.689448592165799 2.04656096722708 1.75117135047913 115.9951
28.7409999999998 0.664205521458675 2.03945675179755 1.74697327613831 115.4796
28.771 0.639374750059762 2.05093889489548 1.74675238132477 116.124
28.8009999999997 0.639240927621696 2.05042225933533 1.74016940593719 115.6729
28.8309999999999 0.673056539391919 2.03763908921887 1.73654580116272 115.9951
28.8609999999999 0.684623145715037 2.03450425256008 1.73289942741394 116.0596
28.8909999999998 0.668990313497592 2.04237147104313 1.73001384735107 116.3174
28.9209999999998 0.676568591200931 2.0538371101207 1.72608649730682 116.5751
28.9509999999998 0.702724788919043 2.05791936446074 1.72303831577301 116.1885
28.9809999999998 0.70890843777606 2.0304083237609 1.71930551528931 116.5107
29.011 0.711666670588459 1.9770707345196 1.71483683586121 116.5107
29.0409999999997 0.730942708201801 1.95247221251984 1.71223652362823 116.6396
29.0709999999999 0.734796209107927 1.96112587068724 1.70890235900879 117.0907
29.1009999999999 0.718936169061985 1.96214693217835 1.70561540126801 116.7685
29.1309999999999 0.704554490336049 1.96910851617211 1.70169138908386 116.5107
29.1609999999998 0.710758471287819 1.98954216819648 1.69866991043091 116.5751
29.1909999999998 0.721535535874109 1.99003225259267 1.6946132183075 117.1551
29.2209999999998 0.73057231052181 1.9675399435599 1.69161021709442 117.4129
29.251 0.779310497145616 1.95498199358316 1.68779623508453 117.0262
29.2809999999997 0.793619570539102 1.96185806555295 1.68569135665894 117.3484
29.3109999999999 0.712510499444987 1.96351625765351 1.68075060844421 117.0262
29.3409999999999 0.670131712916531 1.94892916885914 1.67808246612549 117.7995
29.3709999999999 0.703690684980599 1.93410820964807 1.67414891719818 117.2195
29.4009999999998 0.711066055963319 1.93516108966445 1.67114531993866 117.0907
29.4309999999998 0.679082381597047 1.94017156594866 1.66786861419678 117.6706
29.4609999999998 0.653536068718106 1.92150553453475 1.66158139705658 118.7017
29.491 0.685362921627779 1.9144744832509 1.66077268123627 117.0907
29.5209999999997 0.773735670584504 1.94481813117033 1.65766847133636 119.4106
29.5509999999997 0.795916976858945 1.93944318940044 1.65402066707611 117.9929
29.5809999999999 0.721760970813373 1.88513083376844 1.651740193367 118.9595
29.6109999999999 0.685877921981813 1.88436201117169 1.6460667848587 118.0573
29.6409999999998 0.711946376273115 1.92790450897696 1.64423048496246 118.0573
29.6709999999998 0.723018948903104 1.89445508391859 1.64047253131866 119.0239
29.7009999999998 0.736819195275882 1.8224382527977 1.63922369480133 118.8306
29.731 0.762077137698054 1.84254177430898 1.63283514976501 119.7972
29.7609999999997 0.746070269613867 1.91019781601895 1.63140106201172 118.7662
29.7909999999997 0.712637435303095 1.9311872974165 1.62764418125153 119.6683
29.8209999999999 0.712533820135998 1.92711028632847 1.62402200698853 118.6373
29.8509999999999 0.716858997288936 1.92598932579592 1.62092876434326 120.8927
29.8809999999999 0.709320725377758 1.9104425294852 1.61789345741272 119.475
29.9109999999998 0.732938977786442 1.88328610375894 1.61382651329041 120.1194
29.9409999999998 0.77730297712965 1.88167502930675 1.61156058311462 119.5394
29.971 0.773988221462717 1.90019550039528 1.60641777515411 126.1125
30.0009999999997 0.731686348629716 1.89780247450281 1.60498523712158 120.055
30.0309999999997 0.706458315515983 1.87578243456387 1.60563457012177 120.5061
30.0609999999999 0.694755694087579 1.87595776468344 1.61033451557159 120.635
30.0909999999999 0.690829322634045 1.90773127340792 1.61047196388245 119.9261
30.1209999999999 0.716648331112829 1.91829741767839 1.61556303501129 119.8617
30.1509999999998 0.732212563829468 1.87089687127401 1.6191109418869 119.6683
30.1809999999998 0.686507594795248 1.85096739993803 1.62234210968018 120.6994
30.211 0.644306397923801 1.90684429842482 1.62483954429626 120.055
30.2409999999998 0.669530967987249 1.92711372658192 1.62928986549377 120.1839
30.2709999999997 0.710981069446388 1.89494491953691 1.63179230690002 119.9905
30.3009999999999 0.721570174428555 1.90196867483035 1.63510823249817 119.5394
30.3309999999999 0.704556785696315 1.92199172283864 1.63925814628601 120.055
30.3609999999999 0.672394666796266 1.89962692617597 1.64131391048431 119.0239
30.3909999999998 0.675942478505548 1.87923319740233 1.64592480659485 119.9905
30.4209999999998 0.728282689532079 1.90272174901405 1.64908540248871 119.2172
30.451 0.721941897272022 1.93047670026092 1.65325236320496 119.7328
30.4809999999998 0.655876311639036 1.94948374767991 1.65551733970642 119.4106
30.5109999999997 0.677667048181639 1.98661240948531 1.6595778465271 119.2817
30.5409999999999 0.748663688047749 1.99456906917292 1.66277682781219 118.7662
30.5709999999999 0.707623892626463 1.9488829737074 1.6654886007309 118.9595
30.6009999999997 0.620599339773228 1.91941917450795 1.66919207572937 119.5394
30.6309999999999 0.640296023186942 1.93550084705417 1.67272353172302 117.7351
30.6609999999998 0.705745531948214 1.96998302878707 1.67619514465332 119.4106
30.691 0.702636029248444 1.99025861442291 1.67951798439026 118.7662
30.7209999999998 0.67843575754188 1.97322277639079 1.68387711048126 118.7017
30.7509999999997 0.685238175512877 1.95727728295533 1.68577039241791 118.5084
30.7809999999999 0.680836588470686 1.98034392653548 1.68975520133972 118.2506
30.8109999999999 0.659536408757765 1.97910759543822 1.69300365447998 118.6373
30.8409999999997 0.677623858595413 1.92953967174322 1.69604063034058 118.9595
30.8709999999999 0.714651860395219 1.9277265558959 1.70107161998749 118.7017
30.9009999999998 0.697860104428293 1.98151992185208 1.7034467458725 118.3795
30.931 0.662133088583811 2.00969342705436 1.7067289352417 118.3151
30.9609999999998 0.670297331621639 2.00919296332742 1.71000730991364 117.3484
30.9909999999998 0.679322506677581 2.00787203278384 1.71377694606781 118.2506
31.021 0.661488292730656 2.00754463727745 1.71718645095825 117.7351
31.0509999999999 0.673850209235167 2.02143403166195 1.72082960605621 119.7972
31.0809999999997 0.720682610907551 2.02589383374694 1.72409987449646 117.7995
31.1109999999999 0.719916389824902 1.98994564174474 1.7283980846405 118.3795
31.1409999999998 0.668926580297126 1.98558610594081 1.73118627071381 116.3818
31.171 0.651724072303168 2.02869142208269 1.73490381240845 118.0573
31.2009999999998 0.672179299872693 2.03575714896462 1.73760783672333 116.9618
31.2309999999998 0.676363035050605 2.02118608146932 1.74195456504822 118.0573
31.261 0.663248419663711 2.01884781874318 1.74559855461121 117.1551
31.2909999999999 0.664647263840045 2.01602045331047 1.74926769733429 117.2195
31.3209999999997 0.676572424927692 2.04030121821597 1.75317358970642 117.9929
31.3509999999999 0.668645405751728 2.06660584667781 1.75651216506958 117.0907
31.3809999999999 0.643836978718201 2.04329418867766 1.75840938091278 116.704
31.4110000000001 0.639788022628456 2.0320827207364 1.76316845417023 116.5751
31.4409999999998 0.673047920179881 2.07994370735911 1.76715636253357 116.6396
31.4709999999998 0.726075832703071 2.09717864071184 1.77074503898621 117.864
31.5009999999997 0.745433231470568 2.04257635250202 1.77423477172852 116.7685
31.5309999999999 0.687454152138634 2.03163053858697 1.77759921550751 116.5107
31.5609999999997 0.610073796874015 2.08683139878488 1.7797337770462 116.3174
31.5909999999999 0.611259708078156 2.12192203921573 1.78569650650024 116.4463
31.6209999999999 0.666616383370323 2.13991961224966 1.78888022899628 116.4463
31.6509999999998 0.676398453570672 2.14250905725657 1.79269874095917 116.4463
31.6809999999998 0.654825057322831 2.11167167653747 1.79665911197662 116.124
31.7109999999998 0.689509680230857 2.07067630850575 1.79972875118256 114.3197
31.7409999999998 0.73131865615956 2.05618112137448 1.80370986461639 116.0596
31.771 0.689944832886326 2.0928449057768 1.80708920955658 115.093
31.8009999999997 0.659605920865164 2.1083328600586 1.8105925321579 115.9307
31.8309999999999 0.704626242841425 2.07805970825704 1.8146653175354 115.1574
31.8609999999999 0.712965981453356 2.11454024441772 1.81852614879608 116.124
31.8909999999998 0.668932277766726 2.17722141781394 1.82159304618835 114.8996
31.9209999999998 0.643940352331697 2.15872935428733 1.82593965530396 115.6729
31.9509999999998 0.630057838331589 2.13037426996462 1.82976567745209 114.7708
31.9809999999998 0.63438770315034 2.16104232783318 1.83347189426422 114.4486
32.011 0.671570296540985 2.17781499297108 1.83699572086334 113.5464
32.0409999999997 0.675917869017005 2.14710632141204 1.840940117836 115.0285
32.0709999999999 0.637794106232675 2.12654788459077 1.84448671340942 114.6419
32.1009999999999 0.619227741380719 2.15193264961032 1.84840857982635 114.2552
32.1309999999999 0.624279210830347 2.18719083749415 1.85231482982635 113.2886
32.1609999999998 0.632153440211221 2.17468882582395 1.85621762275696 114.8996
32.1909999999998 0.648018645173236 2.14565559910769 1.86002457141876 114.3841
32.2209999999998 0.656761862615269 2.1593054559237 1.86402571201324 114.5774
32.251 0.657969694888051 2.18490053203396 1.86747109889984 113.8041
32.2809999999997 0.678980627425996 2.19397475618353 1.87159979343414 114.4486
32.3109999999999 0.684301691994887 2.20978637756243 1.87564289569855 114.3197
32.3409999999999 0.648178029544731 2.21492703793298 1.8795245885849 114.3197
32.3709999999999 0.624590910065298 2.19376734109377 1.88336646556854 112.9664
32.4009999999998 0.642513120200452 2.20685036652309 1.88717043399811 113.8041
32.4309999999998 0.660829400858686 2.27677779295001 1.89126086235046 114.1908
32.4609999999998 0.637913069447692 2.30260082622191 1.89488399028778 113.7397
32.491 0.596239438434653 2.24600763187892 1.89902973175049 115.093
32.5209999999997 0.586901311837212 2.21250113845518 1.90288841724396 113.6752
32.5509999999997 0.610619777192104 2.23348906310249 1.90685510635376 113.8041
32.5809999999999 0.634170689415876 2.23897777215561 1.91053009033203 113.1597
32.6109999999999 0.639536141091758 2.22836322534509 1.91498744487762 114.1264
32.6409999999998 0.644456128745323 2.26584843523054 1.91845512390137 112.9664
32.6709999999998 0.647795887038377 2.32379919163179 1.92143619060516 113.4175
32.7009999999998 0.644016543545563 2.29951538463111 1.92711365222931 112.7086
32.731 0.652798110141716 2.2333414144271 1.93080925941467 113.4175
32.7609999999997 0.64319025556497 2.2358429855426 1.93513119220734 113.8686
32.7909999999997 0.615117344913426 2.2720363640318 1.93865120410919 112.8375
32.8209999999999 0.630163108542633 2.27790198328554 1.94073569774628 112.902
32.8509999999999 0.672438776319586 2.28113430166816 1.94646155834198 112.5153
32.8809999999999 0.659717799188501 2.29167966109595 1.95101201534271 112.5797
32.9109999999998 0.629665412482574 2.27612904430645 1.95488286018372 111.9353
32.9409999999998 0.678034781931325 2.26407811982744 1.95909190177917 112.8375
32.971 0.713640648078307 2.29608424887523 1.96327257156372 113.2886
33.0009999999997 0.652523868164053 2.32376049814376 1.96716582775116 112.5797
33.0309999999997 0.604053345447613 2.30086504838803 1.96968126296997 111.6131
33.0609999999999 0.608508714818592 2.28952054825206 1.97416853904724 111.9353
33.0909999999999 0.613621505080922 2.33805923317091 1.97818100452423 111.6131
33.1209999999999 0.636590399374546 2.36268410208889 1.98250567913055 111.8064
33.1509999999998 0.65720076689329 2.31137335127667 1.98721373081207 111.0331
33.1809999999998 0.622302356602025 2.25703116550102 1.99100065231323 111.3553
33.211 0.597822993554322 2.2837322431209 1.99503529071808 111.162
33.2409999999998 0.626087790736515 2.38791820197123 1.99917078018188 110.5176
33.2709999999997 0.630874263476769 2.43485831127661 2.00402164459229 111.2265
33.3009999999999 0.591136759683685 2.36098844830921 2.0074896812439 111.162
33.3309999999999 0.577418022233913 2.33078731449684 2.01259589195251 111.5487
33.3609999999999 0.612459161352285 2.40438953380761 2.01625108718872 110.3243
33.3909999999998 0.65742984549149 2.43123331720589 2.02039122581482 110.8398
33.4209999999998 0.648527013232954 2.37150547972678 2.02476596832275 110.4532
33.451 0.600851042338378 2.32953618332429 2.02902936935425 110.2598
33.4809999999998 0.619501858695244 2.34497078105125 2.03325414657593 110.5821
33.5109999999997 0.661789340772384 2.37742876419904 2.03793883323669 110.131
33.5409999999999 0.626270194108858 2.40091145352507 2.04337096214294 110.7754
33.5709999999999 0.596921220660446 2.4249573993194 2.04536128044128 109.6799
33.6009999999997 0.644454886309298 2.43367595044128 2.04989099502563 110.0665
33.6309999999999 0.671769797227785 2.41283516580255 2.05499577522278 110.0665
33.6609999999998 0.613211394697064 2.40638842154299 2.05849695205688 110.131
33.691 0.560673393182679 2.42696479713895 2.06451630592346 109.7443
33.7209999999998 0.623010526078779 2.41473999471891 2.0683741569519 109.4865
33.7509999999997 0.71365544180398 2.37149031665822 2.07192277908325 110.3243
33.7809999999999 0.695707956884953 2.37512664137211 2.07661652565002 108.7777
33.8109999999999 0.640653898837924 2.43107477661518 2.08121943473816 109.2932
33.8409999999997 0.642975190033218 2.47631351980563 2.08536148071289 108.971
33.8709999999999 0.653799935142352 2.47535794548635 2.09095525741577 109.0354
33.9009999999998 0.661206917504588 2.44941210116065 2.09497690200806 108.3266
33.931 0.688937909006764 2.43665000243111 2.09922552108765 109.0999
33.9609999999998 0.657882902797222 2.44246173931416 2.1035635471344 108.971
33.9909999999998 0.587891433134352 2.45460398424473 2.10853719711304 108.1977
34.021 0.582475610386085 2.48696662629753 2.11247301101685 107.8111
34.0509999999999 0.600359067649612 2.53095615216461 2.11753940582275 108.5844
34.0809999999997 0.575119549283708 2.52995303731515 2.12159037590027 107.2955
34.1109999999999 0.559803945647318 2.50383867445527 2.12609553337097 108.7777
34.1409999999998 0.593563480639105 2.50500489752265 2.13364458084106 107.6177
34.171 0.614964421577116 2.51175934143814 2.13537120819092 108.2621
34.2009999999998 0.593009411972447 2.49754394612981 2.1414692401886 107.6822
34.2309999999998 0.567758506749887 2.4823871793372 2.14438843727112 107.4244
34.261 0.573595923849325 2.49522814367493 2.1500825881958 108.4555
34.2909999999999 0.596391712619622 2.52469436412839 2.15452408790588 106.9089
34.3209999999997 0.591985438200275 2.54328630024594 2.15876340866089 107.4888
34.3509999999999 0.573877063864634 2.53918768571235 2.16407227516174 107.4888
34.3809999999999 0.597940350062367 2.52963378214848 2.16817784309387 105.62
34.4110000000001 0.616785199675307 2.53625152122916 2.17287302017212 107.8755
34.4409999999998 0.571328278923181 2.52435215002664 2.17661428451538 107.1022
34.4709999999998 0.541773339377219 2.49756278433669 2.18281364440918 107.1666
34.5009999999997 0.591156437563715 2.51891899751987 2.18735933303833 107.1022
34.5309999999999 0.636861834474383 2.54979241105562 2.18935251235962 107.1666
34.5609999999997 0.60077435170339 2.55010505359808 2.19645810127258 107.0378
34.5909999999999 0.531421895249035 2.59056911034753 2.20260787010193 106.5222
34.6209999999999 0.5243287996935 2.64986181935968 2.20764136314392 106.2
34.6509999999998 0.59773585991916 2.62234631678657 2.21176266670227 106.9089
34.6809999999998 0.641774043366773 2.57495075009058 2.20388960838318 105.4911
34.7109999999998 0.592273554077723 2.59250402271827 2.22255086898804 106.9733
34.7409999999998 0.532359129861814 2.61467856500325 2.22960638999939 106.2
34.771 0.52371506469162 2.611476891174 2.23032712936401 105.7489
34.8009999999997 0.554034324663804 2.61865768970677 2.2362380027771 106.5222
34.8309999999999 0.581796126009503 2.62204086741871 2.24130582809448 105.2978
34.8609999999999 0.563912622373648 2.61717503224133 2.24231433868408 105.4911
34.8909999999998 0.541164306090943 2.64178613101356 2.25246906280518 105.6845
34.9209999999998 0.551428900030544 2.67878807885218 2.25632309913635 104.8467
34.9509999999998 0.548429276248043 2.67507657106379 2.26164317131042 105.3623
34.9809999999998 0.5433744881497 2.63890543261159 2.26503658294678 105.1689
35.011 0.576053923455596 2.63413706407447 2.26815295219421 104.7178
35.0409999999997 0.581449452837136 2.66973659870805 2.27347373962402 104.6534
35.0709999999999 0.550519071521483 2.67759512196971 2.26360511779785 105.8134
35.1009999999999 0.569748830360989 2.64386299365558 2.28121423721313 105.3623
35.1309999999999 0.597935974592054 2.63278489306776 2.23622465133667 104.8467
35.1609999999998 0.577849168358835 2.64809408667106 2.26505327224731 104.2668
35.1909999999998 0.580473165907335 2.64748493919695 2.25631189346313 104.009
35.2209999999998 0.614830173059736 2.63684054764003 2.25143694877625 104.7823
35.251 0.599361859441819 2.63318359954958 2.26386117935181 104.3312
35.2809999999997 0.560087187681054 2.64388509004428 2.28196215629578 104.7178
35.3109999999999 0.571662712095771 2.67634801014408 2.28667426109314 104.1379
35.3409999999999 0.615468136901698 2.70422988364235 2.30616140365601 104.1379
35.3709999999999 0.651260240381556 2.6939050484812 2.28616142272949 104.1379
35.4009999999998 0.665630682132992 2.67438277532751 2.29190254211426 104.1379
35.4309999999998 0.63058275917071 2.69840687662287 2.30289793014526 104.1379
35.4609999999998 0.56191957437276 2.73523126067283 2.32686901092529 103.6868
35.491 0.568529883108633 2.72672165081757 2.28783440589905 103.429
35.5209999999997 0.649600258696464 2.70730019136148 2.29566764831543 103.8801
35.5509999999997 0.652947847767959 2.70015574236759 2.32705402374268 104.589
35.5809999999999 0.556005631868552 2.68301157108574 2.31661868095398 103.6868
35.6109999999999 0.495927961016244 2.69185716183276 2.32156991958618 103.1068
35.6409999999998 0.509626675122982 2.74332203076003 2.33497953414917 103.1068
35.6709999999998 0.531365252770871 2.75379956762597 2.34147047996521 103.2357
35.7009999999998 0.532072746506308 2.71542427209634 2.32083892822266 103.3001
35.731 0.527104827523727 2.71435952422102 2.34161782264709 103.9445
35.7609999999997 0.522217505375206 2.75495094737225 2.34303736686707 103.3001
35.7909999999997 0.516560985105427 2.76557140487842 2.36073994636536 103.3001
35.8209999999999 0.528171022828003 2.73292323937077 2.37708234786987 103.6223
35.8509999999999 0.548211869293739 2.72597934419368 2.36064863204956 102.5913
35.8809999999999 0.541860390806156 2.76196251577421 2.37451457977295 103.2357
35.9109999999998 0.532704987832137 2.78646548994071 2.36970233917236 103.6223
35.9409999999998 0.568427135432144 2.79380335558537 2.38243198394775 102.0757
35.971 0.61074675038719 2.82756303360541 2.39231824874878 103.4935
36.0009999999997 0.592667075214295 2.85794454776992 2.40010333061218 102.849
36.0309999999997 0.567028222305907 2.82388825449946 2.42766857147217 101.3669
36.0609999999999 0.583701124025307 2.78255246651542 2.39739346504211 102.5268
36.0909999999999 0.573257015708821 2.78569348582309 2.3914623260498 102.6557
36.1209999999999 0.537287628204189 2.78358387858856 2.37248921394348 101.6891
36.1509999999998 0.539053234657598 2.75911507968515 2.36099910736084 102.1402
36.1809999999998 0.558907055246525 2.74504964192699 2.36698150634766 102.5268
36.211 0.568797447824301 2.75773554462099 2.3699197769165 102.1402
36.2409999999998 0.579840114469894 2.80085786188198 2.36208748817444 101.8824
36.2709999999997 0.579292325288791 2.83251901112242 2.37075090408325 103.6868
36.3009999999999 0.563890475705883 2.82004524702591 2.35248374938965 101.238
36.3309999999999 0.55065619475035 2.80218643564271 2.36597800254822 101.9468
36.3609999999999 0.545324608052928 2.77779255001872 2.38088893890381 103.9445
36.3909999999998 0.539746943592774 2.73241677851803 2.3460967540741 101.4313
36.4209999999998 0.530313972228045 2.70758157326906 2.372394323349 101.7535
36.451 0.533903396235295 2.72737489512983 2.37395834922791 103.6223
36.4809999999998 0.549888672311925 2.75343971446945 2.35872840881348 101.9468
36.5109999999997 0.546129172905394 2.74844609511189 2.34421896934509 101.8824
36.5409999999999 0.526778669489123 2.68765579758238 2.31494402885437 103.7512
36.5709999999999 0.559293853116448 2.62729122814621 2.33022928237915 103.3001
36.6009999999997 0.648356447695605 2.66688622069375 2.3274621963501 102.7846
36.6309999999999 0.662401038711918 2.71774048708076 2.31589460372925 101.8824
36.6609999999998 0.589321688357916 2.68865689187255 2.29320430755615 102.9135
36.691 0.578328870259881 2.65791725302387 2.29089665412903 103.3001
36.7209999999998 0.615521690883912 2.6574757933082 2.2764253616333 103.9445
36.7509999999997 0.580485004188323 2.66521074432899 2.26465630531311 103.6223
36.7809999999999 0.534324709156235 2.69356599588516 2.29501438140869 103.8801
36.8109999999999 0.587765255471286 2.73156522152949 2.31114721298218 104.6534
36.8409999999997 0.63762944316251 2.72958884025325 2.30335116386414 104.2023
36.8709999999999 0.573444283190352 2.69189511945827 2.29844927787781 103.4935
36.9009999999998 0.52117115460346 2.65644819148976 2.29061985015869 103.3646
36.931 0.584165185935362 2.63239439640337 2.28616428375244 103.2357
36.9609999999998 0.647211214099241 2.63144263389717 2.27909827232361 104.2023
36.9909999999998 0.604606139675105 2.63602583309416 2.27883672714233 103.6223
37.021 0.560158889856715 2.62821470441614 2.27221345901489 104.2668
37.0509999999999 0.625021716676068 2.63670103403639 2.26525259017944 103.7512
37.0809999999997 0.663210996865353 2.64885455412225 2.25728058815002 103.3001
37.1109999999999 0.578930288014617 2.63917351521845 2.26200151443481 104.3956
37.1409999999998 0.532353573678988 2.63086814391698 2.25125098228455 103.7512
37.171 0.568226922201489 2.62493612953083 2.24684572219849 104.0734
37.2009999999998 0.579645583984883 2.59981039561953 2.24230861663818 104.5245
37.2309999999998 0.56514744661957 2.58136539615065 2.23454332351685 104.3312
37.261 0.574601114343806 2.62413736324045 2.23193120956421 104.3956
37.2909999999999 0.59300672891426 2.66786552582126 2.23694348335266 103.9445
37.3209999999997 0.587929814977466 2.62880255560878 2.21746230125427 105.3623
37.3509999999999 0.581091244419818 2.57675467368944 2.21669292449951 104.0734
37.3809999999999 0.580033939014611 2.58371607203141 2.21220183372498 104.7178
37.4110000000001 0.568043380092726 2.5984786327196 2.20742559432983 105.3623
37.4409999999998 0.562221703567165 2.5783757234255 2.20227217674255 104.7178
37.4709999999998 0.575512341101629 2.56844303067028 2.19722175598145 104.6534
37.5009999999997 0.570637216092304 2.55806960428792 2.19245862960815 105.2334
37.5309999999999 0.537303415511925 2.51196140675979 2.18770909309387 105.1045
37.5609999999997 0.537684915863251 2.50221691206949 2.18323636054993 107.4888
37.5909999999999 0.571500736523581 2.54663452139018 2.17913818359375 105.0401
37.6209999999999 0.577586222331111 2.56454865591677 2.17313671112061 104.7823
37.6509999999998 0.561498884938235 2.54622703706022 2.17006731033325 105.9422
37.6809999999998 0.560140707721281 2.52121996173525 2.16430592536926 105.4267
37.7109999999998 0.574126651274972 2.51850200290182 2.15955853462219 105.6845
37.7409999999998 0.579930939666653 2.56185375346156 2.15002536773682 106.1356
37.771 0.563361105280973 2.58674224370035 2.15006709098816 105.6845
37.8009999999997 0.566403416925879 2.54087026343877 2.14640855789185 107.0378
37.8309999999999 0.632378284319582 2.48585626663341 2.1413106918335 106.6511
37.8609999999999 0.660566796955033 2.46671878161614 2.13712859153748 105.5556
37.8909999999998 0.587434552258398 2.47665105415875 2.13109636306763 106.6511
37.9209999999998 0.549168017679825 2.508431666133 2.12701272964478 105.5556
37.9509999999998 0.597860114198695 2.50413514901709 2.1222710609436 106.3933
37.9809999999998 0.631650789782278 2.44107342544722 2.1180374622345 106.5867
38.011 0.608171468777457 2.42114837430084 2.11345171928406 105.1689
38.0409999999997 0.58531186224299 2.46301294356575 2.1085262298584 107.4244
38.0709999999999 0.593217340992658 2.46832674021399 2.10407376289368 106.9089
38.1009999999999 0.597414402570958 2.44623938341751 2.09973192214966 106.4578
38.1309999999999 0.585944219175191 2.4513022786239 2.09558725357056 107.8111
38.1609999999998 0.585650042703302 2.45642954928317 2.09076285362244 106.7155
38.1909999999998 0.625467966021744 2.44205586494016 2.08604383468628 106.8444
38.2209999999998 0.674780939057101 2.43230612585854 2.08194804191589 107.1666
38.251 0.653289273208734 2.42988466544157 2.07726979255676 106.5222
38.2809999999997 0.602323144918911 2.4333546839892 2.07366871833801 107.6177
38.3109999999999 0.618183402649995 2.43756350745288 2.06844878196716 107.1022
38.3409999999999 0.637017751252727 2.42225484715784 2.06363463401794 107.6822
38.3709999999999 0.593963639486279 2.40540253938937 2.05978178977966 107.6822
38.4009999999998 0.576430265682976 2.41457549044731 2.05562567710876 107.6822
38.4309999999998 0.65438047243108 2.4251435268314 2.05163335800171 109.0999
38.4609999999998 0.704601816161422 2.40339699853825 2.04771900177002 108.5199
38.491 0.627564241095432 2.36679253541629 2.04242634773254 107.5533
38.5209999999997 0.574095564406217 2.36215344329897 2.03793978691101 108.7132
38.5509999999997 0.639475982203999 2.37703150305894 2.03347277641296 107.5533
38.5809999999999 0.675108876050402 2.37947610863648 2.0295193195343 108.5199
38.6109999999999 0.604293253574669 2.36744040090174 2.02480626106262 107.4888
38.6409999999998 0.583340519106658 2.35015560228697 2.02075409889221 108.7132
38.6709999999998 0.673271347486686 2.3474615727392 2.01643848419189 112.322
38.7009999999998 0.708964429388181 2.34675345155018 2.01264500617981 108.1977
38.731 0.645795968054162 2.31572237384106 2.00822496414185 109.4221
38.7609999999997 0.609577046181994 2.3019984537217 2.00365042686462 107.6177
38.7909999999997 0.613463480934877 2.33802513929146 1.99883937835693 108.7132
38.8209999999999 0.602885240311465 2.35205913218791 1.99552607536316 109.2932
38.8509999999999 0.61115489055821 2.30660466664901 1.99092507362366 108.5199
38.8809999999999 0.663238168440429 2.27350887389102 1.98716807365417 109.6154
38.9109999999998 0.675806979730769 2.29949904477306 1.98296272754669 109.3577
38.9409999999998 0.621204123134639 2.31887990452716 1.97882473468781 110.7754
38.971 0.602211723408988 2.29584185593169 1.97432541847229 108.971
39.0009999999997 0.653389084996647 2.28368417783824 1.97033333778381 109.4865
39.0309999999997 0.677771198198202 2.30091040712206 1.96622312068939 109.6154
39.0609999999999 0.632967803770069 2.32395179381465 1.96220195293427 109.551
39.0909999999999 0.604721070444826 2.34078236756904 1.95837008953094 110.0021
39.1209999999999 0.649207570198034 2.31244607177101 1.95450603961945 110.2598
39.1509999999998 0.684747224563208 2.24725733358879 1.95044672489166 110.5176
39.1809999999998 0.647192676940029 2.22703207547202 1.94585776329041 109.6799
39.211 0.604449671542622 2.27269395454484 1.94160330295563 110.5176
39.2409999999998 0.601535869093523 2.3116136643205 1.93692493438721 110.1954
39.2709999999997 0.614273850897621 2.29189289676564 1.93364036083221 110.5821
39.3009999999999 0.606829861288535 2.24779727812067 1.92963457107544 110.4532
39.3309999999999 0.601890822870056 2.22145180487221 1.92593622207642 111.162
39.3609999999999 0.648858871776362 2.21306057709106 1.92213678359985 110.5176
39.3909999999998 0.688241655568367 2.20548646933078 1.91749823093414 110.131
39.4209999999998 0.655368231921586 2.21674621408735 1.91370415687561 110.7754
39.451 0.60217882353858 2.24153970190728 1.90969347953796 110.9687
39.4809999999998 0.59492672960208 2.23663491939814 1.90581405162811 111.0331
39.5109999999997 0.626324615163328 2.22866496765966 1.90181791782379 111.162
39.5409999999999 0.644051615811017 2.24153987109979 1.8979150056839 111.3553
39.5709999999999 0.634921448625101 2.22818338676906 1.8945060968399 112.2575
39.6009999999997 0.626361743983376 2.21005064630803 1.89043259620667 111.162
39.6309999999999 0.612736336688219 2.23171044023702 1.88627302646637 112.0642
39.6609999999998 0.608950640793726 2.2199669185964 1.8820720911026 111.4198
39.691 0.642529700881154 2.16913395248827 1.87824821472168 110.9043
39.7209999999998 0.665868296738358 2.17060476197041 1.8744832277298 111.8064
39.7509999999997 0.643172997959918 2.18723535489511 1.86969387531281 111.742
39.7809999999999 0.630364870168044 2.1664288567931 1.86694061756134 111.9998
39.8109999999999 0.654625592692729 2.16372633111088 1.86349284648895 111.2265
39.8409999999997 0.666313024679087 2.19171213221438 1.85825979709625 112.8375
39.8709999999999 0.647993605619234 2.20125880640852 1.85519516468048 113.2886
39.9009999999998 0.636415925207097 2.17936045100198 1.85170018672943 112.0642
39.931 0.637410115111439 2.14414159328197 1.8466317653656 112.322
39.9609999999998 0.61512179195532 2.1296475513035 1.84404861927032 112.0642
39.9909999999998 0.597288751068346 2.15723282617772 1.84008896350861 112.7731
40.021 0.670033543742269 2.18580782049135 1.83636724948883 112.9664
40.0509999999999 0.755323370815974 2.16794401738007 1.83388459682465 112.5797
40.0809999999997 0.709033904101103 2.13878105862012 1.8286749124527 113.2242
40.1109999999999 0.640069585285476 2.14620708286756 1.82490813732147 112.902
40.1409999999998 0.652978724581325 2.14052115252859 1.82147490978241 113.353
40.171 0.66642470478239 2.09700658226633 1.81718862056732 113.4819
40.2009999999998 0.655464050062666 2.08540013989926 1.81410336494446 113.933
40.2309999999998 0.648424369283722 2.10765206164868 1.81034111976624 113.6108
40.261 0.648995297671648 2.12553360808568 1.80692994594574 114.513
40.2909999999999 0.668277801434857 2.13314738298261 1.80308091640472 114.0619
40.3209999999997 0.676487767589646 2.12534442753655 1.79912197589874 113.8041
40.3509999999999 0.654433880671704 2.10279648198021 1.79573822021484 115.5441
40.3809999999999 0.652266418209139 2.0926303828148 1.79171466827393 113.8041
40.4110000000001 0.684581677893684 2.09046822569767 1.78881061077118 114.1908
40.4409999999998 0.695897833734688 2.05737255503362 1.78424429893494 113.5464
40.4709999999998 0.657986647150495 2.04161175724493 1.78108751773834 114.8352
40.5009999999997 0.662427204137193 2.09168944860047 1.77722632884979 114.6419
40.5309999999999 0.741151319187746 2.12855390016398 1.77504825592041 115.2219
40.5609999999997 0.745918214446912 2.09907256149238 1.76962971687317 110.7754
40.5909999999999 0.667310583171027 2.06401986288636 1.76650249958038 116.3174
40.6209999999999 0.629047560912938 2.04197427430297 1.76251626014709 115.0285
40.6509999999998 0.649179266324477 2.00056293307916 1.75936627388 115.6085
40.6809999999998 0.70267695573586 1.99751217193496 1.75531852245331 114.8996
40.7109999999998 0.725590204129003 2.0520830485701 1.75207662582397 115.5441
40.7409999999998 0.656325216887034 2.0616949373024 1.7484837770462 116.8973
40.771 0.591947570562591 2.02102935982328 1.7449916601181 115.6729
40.8009999999997 0.622103689907082 2.01632128995813 1.7407740354538 115.4152
40.8309999999999 0.682014370039007 2.05424023499671 1.73795294761658 114.9641
40.8609999999999 0.697491310974419 2.06321673928408 1.7343647480011 115.8663
40.8909999999998 0.680895199244895 2.02390448548668 1.7309821844101 117.284
40.9209999999998 0.692169105632514 1.99540263163966 1.727086186409 116.1885
40.9509999999998 0.727072416307575 1.99858212361129 1.72337126731873 117.2195
40.9809999999998 0.722616249119706 2.00561174640579 1.71957802772522 117.6706
41.011 0.687778819762381 2.00794416936556 1.71706020832062 116.5751
41.0409999999997 0.680344291935419 2.01674556428918 1.71405553817749 116.8329
41.0709999999999 0.689946340522145 2.03228630712906 1.70935928821564 117.2195
41.1009999999999 0.685141450654741 2.02687422390369 1.70619106292725 116.7685
41.1309999999999 0.673658565946172 1.95840087952401 1.70304441452026 117.9929
41.1609999999998 0.681035850628516 1.89178583350934 1.69997155666351 115.9951
41.1909999999998 0.697502022464013 1.94051800870817 1.69674873352051 117.284
41.2209999999998 0.683278000984555 2.00624669952433 1.69326674938202 116.5107
41.251 0.658480223634643 1.96294663988804 1.68856489658356 116.9618
41.2809999999997 0.666158432480376 1.91399115424779 1.68591451644897 116.9618
41.3109999999999 0.691747055957741 1.94445107187158 1.68226385116577 117.4129
41.3409999999999 0.704354189846723 1.99104822135248 1.67919194698334 117.7351
41.3709999999999 0.691399345418596 2.00241908805746 1.67579960823059 117.3484
41.4009999999998 0.690152256994232 1.98996051561871 1.67266762256622 117.6706
41.4309999999998 0.733620165054207 1.97394437031296 1.6670196056366 117.4129
41.4609999999998 0.775938454696319 1.93725245337017 1.66602456569672 118.5728
41.491 0.782695001196228 1.9045870776039 1.66151213645935 117.4773
41.5209999999997 0.750229776056207 1.9217635915669 1.65874528884888 117.864
41.5509999999997 0.701272873770465 1.95640782776015 1.65536785125732 117.4773
41.5809999999999 0.68208954847614 1.95831912734598 1.65197932720184 119.475
41.6109999999999 0.672801459694821 1.94361110277636 1.64863407611847 118.5084
41.6409999999998 0.655499038295454 1.95479824443083 1.64379727840424 118.6373
41.6709999999998 0.662701847628428 1.95557553639081 1.64211285114288 118.895
41.7009999999998 0.686335468680637 1.91389423875778 1.63851451873779 118.8306
41.731 0.696785843183868 1.88427716097899 1.63526511192322 118.3151
41.7609999999997 0.708071937300436 1.89044872682589 1.63176715373993 118.9595
41.7909999999997 0.702181336707592 1.89183184424672 1.62885665893555 119.8617
41.8209999999999 0.666100412582031 1.89806866554135 1.62134945392609 118.895
41.8509999999999 0.68422488615714 1.94310978101141 1.62188327312469 119.8617
41.8809999999999 0.760271773137097 1.96674280862251 1.61833667755127 118.7662
41.9109999999998 0.772203847463623 1.93414796716948 1.61708724498749 119.6683
41.9409999999998 0.720531404447057 1.91414408242222 1.61182105541229 119.3461
41.971 0.699946982883671 1.91154465543727 1.60935592651367 120.5061
42.0009999999997 0.716224073796399 1.89291326012341 1.60573184490204 120.1839
42.0309999999997 0.728403865433439 1.88932354603252 1.60452604293823 120.1194
42.0609999999999 0.743763042875716 1.91041916138677 1.60826301574707 120.1839
42.0909999999999 0.794227420283412 1.90692924760671 1.61131453514099 119.0884
42.1209999999999 0.808569875263404 1.87377938087262 1.61504912376404 120.6994
42.1509999999998 0.722621601639646 1.8682963553213 1.61645972728729 119.4106
42.1809999999998 0.664103390484234 1.88575568057289 1.62134492397308 120.7638
42.211 0.691545687991257 1.88525384533705 1.62543165683746 120.3128
42.2409999999998 0.709759687499526 1.89103562009539 1.62763726711273 120.6994
42.2709999999997 0.6905243536076 1.93959375041406 1.63135182857513 120.055
42.3009999999999 0.666681665927824 1.96950538655714 1.63417387008667 119.6039
42.3309999999999 0.672654172981278 1.91414834676063 1.63719999790192 120.055
42.3609999999999 0.703500642213608 1.88322333058795 1.64124882221222 119.3461
42.3909999999998 0.689216060855358 1.95191131126994 1.6445277929306 119.9261
42.4209999999998 0.647208309785669 1.97989086776017 1.64734029769897 118.9595
42.451 0.659143651733649 1.92375777180031 1.65120959281921 119.9261
42.4809999999998 0.683098878319472 1.91437070025844 1.65435254573822 120.9572
42.5109999999997 0.662755967886608 1.95777942081669 1.65784442424774 119.6039
42.5409999999999 0.667231394110945 1.94540926253019 1.66124594211578 120.055
42.5709999999999 0.728555690334154 1.89430992160336 1.66500699520111 119.0239
42.6009999999997 0.739329521190656 1.90362122792231 1.66796731948853 118.895
42.6309999999999 0.672896392325481 1.94870724181315 1.6709109544754 118.6373
42.6609999999998 0.637475947574568 1.96630340502553 1.67461204528809 118.8306
42.691 0.653980326781618 1.97166710880281 1.6781393289566 119.0239
42.7209999999998 0.651708895558731 1.97773428626543 1.68178915977478 119.0239
42.7509999999997 0.655935053617798 1.97318586160107 1.6843888759613 118.5728
42.7809999999999 0.726457880493434 1.98180499500278 1.68878448009491 119.5394
42.8109999999999 0.771159263374188 2.00926673221079 1.6919629573822 118.2506
42.8409999999997 0.702480503943259 2.01283880453852 1.69530546665192 118.895
42.8709999999999 0.629381845467759 1.99944236733546 1.69883441925049 118.5728
42.9009999999998 0.642484044110943 1.98891186532096 1.70261430740356 118.2506
42.931 0.675676449169095 1.97275188957496 1.7056097984314 118.3151
42.9609999999998 0.670168931707709 1.97734679263747 1.70917296409607 117.7995
42.9909999999998 0.660419505201586 2.01437866812444 1.71686267852783 118.1217
43.021 0.710240752510973 2.04407465471465 1.71561455726624 116.9618
43.0509999999999 0.793658197019594 2.0456158391005 1.71995902061462 118.2506
43.0809999999997 0.781916984768394 2.02124641253435 1.72292339801788 117.4773
43.1109999999999 0.677340158123566 1.98976314676502 1.7266925573349 117.864
43.1409999999998 0.616695776012797 2.00339068854281 1.72975373268127 117.2195
43.171 0.62960762771737 2.04455398305183 1.73411703109741 117.9929
43.2009999999998 0.663580289226288 2.05650205792234 1.7369339466095 117.7351
43.2309999999998 0.682940363950622 2.04486653933145 1.7409440279007 117.9929
43.261 0.680880324637407 2.04068062825469 1.74454426765442 117.0262
43.2909999999999 0.678573453567855 2.06465248481808 1.74739491939545 117.6062
43.3209999999997 0.685366965954506 2.09601852441606 1.75119876861572 117.3484
43.3509999999999 0.685870884317981 2.08142828554748 1.75355815887451 117.7351
43.3809999999999 0.675164391257022 2.04955521159625 1.75809192657471 117.0907
43.4110000000001 0.668385017646727 2.06438934189159 1.7622936964035 117.0907
43.4409999999998 0.673416267037079 2.07721557728591 1.76595401763916 117.2195
43.4709999999998 0.668443932670682 2.04116291159186 1.76926636695862 116.2529
43.5009999999997 0.644043098395976 2.03921048148041 1.77317047119141 116.704
43.5309999999999 0.655396574429922 2.13434592108807 1.77666127681732 116.124
43.5609999999997 0.707792699384177 2.20425600724546 1.77994155883789 116.0596
43.5909999999999 0.716476853401312 2.1470946419996 1.78256142139435 116.0596
43.6209999999999 0.657199196602529 2.08523318736135 1.78779709339142 116.4463
43.6509999999998 0.622150756365612 2.09865731651201 1.78991150856018 113.933
43.6809999999998 0.64730376513884 2.10868411195018 1.79501032829285 115.5441
43.7109999999998 0.663553389057138 2.08950617908065 1.79897689819336 115.9951
43.7409999999998 0.649756735062378 2.09198462031146 1.80229640007019 117.9929
43.771 0.640490740490588 2.11665255303612 1.80619752407074 115.6085
43.8009999999997 0.650771738853521 2.10852206180636 1.80914688110352 116.6396
43.8309999999999 0.666560666036367 2.08583888715523 1.81363844871521 116.0596
43.8609999999999 0.650484080079683 2.11586784015854 1.817223072052 115.5441
43.8909999999998 0.624109153817608 2.16386390248735 1.8207368850708 115.2863
43.9209999999998 0.638394387995988 2.16334036819892 1.82431387901306 115.7374
43.9509999999998 0.66308396977915 2.1371753810337 1.82834708690643 115.1574
43.9809999999998 0.669426072554234 2.13873461785877 1.83207643032074 115.0285
44.011 0.69954959719375 2.16450776221042 1.83610320091248 114.5774
44.0409999999997 0.735868474935863 2.17230896808149 1.8406662940979 115.2219
44.0709999999999 0.692471559774754 2.15520013414503 1.84343957901001 114.5774
44.1009999999999 0.619974314110205 2.15846267169858 1.84727442264557 114.8352
44.1309999999999 0.635468091724396 2.18475709366408 1.85081124305725 114.6419
44.1609999999998 0.669837445672068 2.18550346210428 1.85498714447021 114.7708
44.1909999999998 0.650406208723531 2.16759429847155 1.85874581336975 114.5774
44.2209999999998 0.664336647563521 2.16176119044898 1.86264955997467 114.513
44.251 0.696458012886045 2.1715347380823 1.86642122268677 115.2219
44.2809999999997 0.654250813032928 2.19351018710737 1.87028884887695 114.1264
44.3109999999999 0.596866790021365 2.20472372807399 1.87395262718201 114.6419
44.3409999999999 0.60854643883913 2.20591452511134 1.87801158428192 113.933
44.3709999999999 0.641450151599698 2.20374521077912 1.88192164897919 113.933
44.4009999999998 0.638248392082941 2.19322362478972 1.88568150997162 112.7731
44.4309999999998 0.616965772279004 2.21904717798237 1.88979458808899 113.8686
44.4609999999998 0.611867266440656 2.27619705434593 1.89331722259521 113.6108
44.491 0.635429430612904 2.26915506915458 1.89752590656281 114.7063
44.5209999999997 0.65079355942493 2.21819921198075 1.90146791934967 113.4819
44.5509999999997 0.638935908069106 2.22246982623171 1.9056122303009 113.933
44.5809999999999 0.634020454098337 2.24287325211636 1.90921521186829 115.0285
44.6109999999999 0.628178050323025 2.22775887587225 1.9133974313736 113.7397
44.6409999999998 0.611686068945171 2.22213475174168 1.91690945625305 113.0308
44.6709999999998 0.633530616926335 2.23488649729986 1.92137622833252 113.2886
44.7009999999998 0.684260632614976 2.23816255736679 1.92512142658234 111.6776
44.731 0.691240939172585 2.25107046436837 1.92937541007996 113.2886
44.7609999999997 0.671540470425781 2.28093817385712 1.93347764015198 112.8375
44.7909999999997 0.644155183808661 2.30128416565995 1.93733823299408 112.6442
44.8209999999999 0.599862589499016 2.30022160124004 1.94131314754486 112.6442
44.8509999999999 0.610084598330344 2.28523570984848 1.94552338123322 112.9664
44.8809999999999 0.666336526386731 2.27758837011814 1.94959688186646 112.3864
44.9109999999998 0.654813974034169 2.28388937722164 1.95356369018555 112.3864
44.9409999999998 0.592860398377004 2.28128878067588 1.95825600624084 112.8375
44.971 0.578626907124421 2.26156646644128 1.96185576915741 112.3864
45.0009999999997 0.608806892353085 2.24748759924005 1.96628749370575 113.0308
45.0309999999997 0.627720954994584 2.24656515094315 1.96834576129913 111.2265
45.0609999999999 0.62680706599619 2.25277110098313 1.97273099422455 111.9353
45.0909999999999 0.633065353283918 2.28308265395867 1.97665858268738 111.162
45.1209999999999 0.638712923315803 2.32231511271771 1.98096323013306 111.9353
45.1509999999998 0.611241203639046 2.32912609166005 1.98504066467285 111.0331
45.1809999999998 0.5763355087764 2.32674140185698 1.98930430412292 110.9687
45.211 0.579612504367775 2.36392954147896 1.99404180049896 111.162
45.2409999999998 0.598700731504994 2.38705920505562 1.997678399086 110.7109
45.2709999999997 0.601788542642042 2.35083292706743 2.0027322769165 111.8709
45.3009999999999 0.600711941297104 2.32760164106081 2.00621700286865 111.162
45.3309999999999 0.616978377731423 2.33827467700064 2.01028513908386 110.0665
45.3609999999999 0.644274932273881 2.344515268461 2.01456475257874 110.7109
45.3909999999998 0.642776637654276 2.34832395278565 2.0189368724823 110.7754
45.4209999999998 0.609238390927658 2.34406307782025 2.02382683753967 110.5176
45.451 0.586727491455945 2.34716788023858 2.02739286422729 110.3887
45.4809999999998 0.587370295782996 2.39201133039145 2.0324981212616 110.3887
45.5109999999997 0.603697140675163 2.45429991907407 2.03556251525879 109.9376
45.5409999999999 0.62561779378631 2.47004462270744 2.03382277488708 110.7754
45.5709999999999 0.625776054653195 2.41944915113984 2.04456329345703 109.4221
45.6009999999997 0.60157432185336 2.37696682289659 2.04906582832336 109.6154
45.6309999999999 0.575574616825037 2.40671147745673 2.05368447303772 109.551
45.6609999999998 0.575186156669059 2.44538525614454 2.05706834793091 113.0308
45.691 0.602099058424285 2.42240858435226 2.06218290328979 109.6154
45.7209999999998 0.608308096255179 2.40409506929499 2.06677627563477 109.7443
45.7509999999997 0.569085649625115 2.44573096982828 2.07130861282349 110.2598
45.7809999999999 0.536350658678255 2.47100881270064 2.07561469078064 108.8421
45.8109999999999 0.558168635323816 2.45132680236829 2.08077239990234 108.4555
45.8409999999997 0.594623467831047 2.44052107789823 2.08494567871094 109.0354
45.8709999999999 0.590266819624289 2.44506100062303 2.08872532844543 108.5199
45.9009999999998 0.576941364669647 2.45300202417844 2.09349870681763 109.1643
45.931 0.576775821400207 2.46806868451461 2.09724164009094 108.5844
45.9609999999998 0.566870827759157 2.46560772090694 2.10246920585632 109.0999
45.9909999999998 0.588703472150896 2.4431494144307 2.10701179504395 108.0688
46.021 0.657501856420097 2.45354794835506 2.11123871803284 108.391
46.0509999999999 0.665054267530973 2.48317004611988 2.10646486282349 108.5844
46.0809999999997 0.603792722619284 2.48161096491127 2.12016630172729 108.6488
46.1109999999999 0.576714469443665 2.46186930530867 2.12501120567322 108.6488
46.1409999999998 0.575561798432025 2.45867659177801 2.13009929656982 107.7466
46.171 0.566372798509368 2.49956935217225 2.13416934013367 107.4888
46.2009999999998 0.582992515375079 2.54561735865533 2.13894844055176 107.9399
46.2309999999998 0.609268700167914 2.51186936432904 2.14407515525818 107.9399
46.261 0.585448572381122 2.46628365828826 2.14873290061951 108.1977
46.2909999999999 0.552368612141454 2.51724876248784 2.15343618392944 107.8111
46.3209999999997 0.565419055930001 2.57725600086536 2.1558210849762 107.5533
46.3509999999999 0.590555639633173 2.55580970611824 2.14965772628784 107.36
46.3809999999999 0.595220510221844 2.51547672953092 2.167649269104 106.9089
46.4110000000001 0.585752452354918 2.52998122994099 2.17307019233704 107.4888
46.4409999999998 0.592962859292985 2.57298049477936 2.17850041389465 107.1022
46.4709999999998 0.609699221415939 2.58174998124648 2.17977833747864 107.0378
46.5009999999997 0.593497529838724 2.56230980449723 2.18566656112671 106.9733
46.5309999999999 0.578187110323804 2.55835227898243 2.1898889541626 106.78
46.5609999999997 0.589012630678045 2.56238262691198 2.19592046737671 106.9733
46.5909999999999 0.572068985393879 2.55103664763608 2.20018887519836 106.2645
46.6209999999999 0.541134853537593 2.528830686095 2.20520949363708 106.1356
46.6509999999998 0.556713339727122 2.53846313903207 2.21408605575562 106.5222
46.6809999999998 0.586841651287991 2.61103100045621 2.21327042579651 105.3623
46.7109999999998 0.573287033217983 2.671583065584 2.21972441673279 106.0067
46.7409999999998 0.546501042409513 2.63929262529639 2.22349309921265 105.62
46.771 0.557326539684326 2.58490232612741 2.23164510726929 105.7489
46.8009999999997 0.588830348442216 2.59197339263951 2.23284149169922 105.4911
46.8309999999999 0.592122593801046 2.62563965173502 2.23901963233948 105.2978
46.8609999999999 0.579482267498522 2.63696332253495 2.25114059448242 105.2978
46.8909999999998 0.593616460863537 2.63314218589469 2.24896359443665 106.2
46.9209999999998 0.625228164837776 2.62099360192914 2.2542359828949 104.589
46.9509999999998 0.633775198584538 2.6215607187765 2.25542593002319 105.0401
46.9809999999998 0.597176063922551 2.64641497070402 2.26196265220642 104.3956
47.011 0.550901791410929 2.64641979001662 2.26900434494019 104.5245
47.0409999999997 0.543170218685981 2.64114213242572 2.27645707130432 104.6534
47.0709999999999 0.555530317263184 2.68216519963837 2.27374601364136 104.7178
47.1009999999999 0.550720156476814 2.68125414166234 2.27759480476379 104.9756
47.1309999999999 0.546153300163741 2.615139719406 2.26730346679688 104.8467
47.1609999999998 0.562882990954358 2.6353960353865 2.27944540977478 104.7823
47.1909999999998 0.572799738690536 2.75444545760622 2.31469464302063 102.849
47.2209999999998 0.55350787607558 2.81132220267855 2.37560772895813 102.9135
47.251 0.54380805057192 2.75420261946934 2.36247587203979 102.9779
47.2809999999997 0.551175346043157 2.69244322760582 2.31319189071655 102.7846
47.3109999999999 0.537501617679416 2.70619776823743 2.33926129341125 103.5579
47.3409999999999 0.515805611214982 2.77299019831542 2.3922975063324 102.4624
47.3709999999999 0.51625116025203 2.83843095278956 2.39371371269226 102.4624
47.4009999999998 0.518703086230682 2.85328335485329 2.36721038818359 102.3979
47.4309999999998 0.50840366633217 2.82532619560567 2.42749309539795 101.8824
47.4609999999998 0.516563025819274 2.8081979289134 2.38787817955017 102.0757
47.491 0.539104328559088 2.81554436839494 2.39902472496033 102.0757
47.5209999999997 0.526271027287435 2.83000428779298 2.44153428077698 98.85365
47.5509999999997 0.494140844594224 2.83103289064011 2.46608018875122 101.3024
47.5809999999999 0.500625047153987 2.81585611300442 2.40676498413086 102.2691
47.6109999999999 0.536551331170163 2.82025018101858 2.42607235908508 101.4958
47.6409999999998 0.554045178397774 2.85637999983532 2.44045209884644 100.7869
47.6709999999998 0.535567972516319 2.87683716261465 2.45172476768494 102.1402
47.7009999999998 0.509132983704989 2.87035529216478 2.46568918228149 101.238
47.731 0.524658751272814 2.86780298863139 2.49772500991821 100.7225
47.7609999999997 0.580486064242129 2.87728652552033 2.48940229415894 100.4003
47.7909999999997 0.593191708920911 2.88859925412619 2.46582770347595 102.2691
47.8209999999999 0.528884258623952 2.8842649251634 2.47104716300964 99.82027
47.8509999999999 0.475364809235028 2.86980027687269 2.47104716300964 100.8513
47.8809999999999 0.495687401086883 2.87350006350977 2.47104716300964 100.2714
47.9109999999998 0.527128397601101 2.88365772020828 2.506840467453 98.01591
47.9409999999998 0.52541855869329 2.88441667470721 2.4728844165802 101.0447
47.971 0.541439245873796 2.89312676517238 2.46428537368774 100.9158
48.0009999999997 0.55912499305104 2.90211482248711 2.44884324073792 100.7225
48.0309999999997 0.515013718638301 2.89445998134142 2.4918749332428 100.3358
48.0609999999999 0.504494905119092 2.88823971339189 2.49767780303955 100.2714
48.0909999999999 0.600279980382043 2.8957854669743 2.4918041229248 99.36918
48.1209999999999 0.645065893333028 2.90367717498137 2.48848462104797 100.2069
48.1509999999998 0.572511476911421 2.89009284220047 2.44734048843384 100.1425
48.1809999999998 0.519261585677062 2.87629432244809 2.48273277282715 100.1425
48.211 0.517240206541949 2.88861886143521 2.467857837677 100.1425
48.2409999999998 0.513386138434102 2.89785464104668 2.48611521720886 101.6246
48.2709999999997 0.536625329739117 2.8908356456265 2.46655035018921 99.30474
48.3009999999999 0.603587217172379 2.88984945763516 2.48815512657166 99.62695
48.3309999999999 0.617636989627942 2.87938503532171 2.45613169670105 99.69139
48.3609999999999 0.559984432980101 2.84882537422785 2.45923757553101 100.3358
48.3909999999998 0.541296020081457 2.84174610097558 2.47168231010437 101.6246
48.4209999999998 0.547723538008404 2.85706177790152 2.44246959686279 100.4003
48.451 0.511730352563596 2.83716718135183 2.37317371368408 100.7225
48.4809999999998 0.487646760477268 2.80887800135398 2.44258666038513 101.6246
48.5109999999997 0.515872337147687 2.82889037303543 2.41156983375549 100.2714
48.5409999999999 0.550833463289221 2.82272602593884 2.38921999931335 101.3024
48.5709999999999 0.559102448463766 2.74213417929128 2.34579181671143 101.5602
48.6009999999997 0.555382941873077 2.70192435420716 2.34616160392761 101.4958
48.6309999999999 0.559982800808185 2.72218330705 2.37951397895813 102.2046
48.6609999999998 0.579895419073854 2.71762078637207 2.32934260368347 102.4624
48.691 0.580898944504086 2.70312911287451 2.32880997657776 102.0113
48.7209999999998 0.533156086931681 2.69725658083322 2.32385230064392 102.0757
48.7509999999997 0.512858220267652 2.65832330220647 2.31845211982727 103.1068
48.7809999999999 0.554671339254958 2.63847149846823 2.31319236755371 101.6891
48.8109999999999 0.578466121786028 2.67993722458504 2.30891847610474 106.2645
48.8409999999997 0.571560234377382 2.68748852151042 2.30466890335083 102.2691
48.8709999999999 0.553463125857915 2.64610964214541 2.29995703697205 102.3335
48.9009999999998 0.528422548148357 2.64015937113405 2.29276871681213 102.6557
48.931 0.542554067214121 2.67628454334675 2.289799451828 103.8157
48.9609999999998 0.591131352927621 2.69244860542388 2.2828540802002 102.849
48.9909999999998 0.62307419336405 2.66563470324228 2.27751302719116 104.4601
49.021 0.63379023677642 2.64854658220178 2.27149844169617 103.7512
49.0509999999999 0.627694782079711 2.66373915677407 2.26728129386902 102.9135
49.0809999999997 0.600804444500215 2.6537854940089 2.26285481452942 103.5579
49.1109999999999 0.565954424053057 2.63565359882695 2.257967710495 105.8134
49.1409999999998 0.54987175488905 2.65797646406621 2.25255465507507 103.2357
49.171 0.550967783836491 2.64504174855923 2.24828886985779 103.7512
49.2009999999998 0.54753764169429 2.54667997790356 2.24325513839722 103.8157
49.2309999999998 0.538874633523879 2.50113992309985 2.23742747306824 103.0424
49.261 0.541796472339079 2.58160531438677 2.23249769210815 103.8157
49.2909999999999 0.562989417027876 2.63677731042317 2.22834491729736 104.2023
49.3209999999997 0.592583929844132 2.60100068022342 2.2230122089386 104.3312
49.3509999999999 0.608783688176843 2.56913070403856 2.21768879890442 104.009
49.3809999999999 0.587674159668755 2.57110179393715 2.21310973167419 104.2668
49.4110000000001 0.548978669376444 2.56480062730382 2.20803236961365 104.589
49.4409999999998 0.540140362168632 2.54768811083744 2.20328211784363 104.6534
49.4709999999998 0.566956723075948 2.54762774849744 2.19972991943359 107.1666
49.5009999999997 0.585937585176549 2.55515314868815 2.19378876686096 104.0734
49.5309999999999 0.566008387125491 2.53809944488327 2.18889951705933 105.4911
49.5609999999997 0.532685211305453 2.51978191314221 2.18525767326355 104.7178
49.5909999999999 0.517479582850727 2.51778145890143 2.17969632148743 103.7512
49.6209999999999 0.533123479066847 2.50413844087048 2.17544269561768 105.6845
49.6509999999998 0.583596578885084 2.5222677169118 2.17020678520203 103.8157
49.6809999999998 0.63646993120676 2.57383628074025 2.16542768478394 104.9756
49.7109999999998 0.649730169308371 2.54911279240052 2.15894031524658 104.2668
49.7409999999998 0.618184178728289 2.48770516895884 2.15619087219238 105.2978
49.771 0.578565449661575 2.4948409004202 2.15157151222229 105.4267
49.8009999999997 0.579565373984545 2.52280390253476 2.1466498374939 105.5556
49.8309999999999 0.603072653621034 2.51463790137926 2.14235591888428 105.4911
49.8609999999999 0.584495312475298 2.49748970100678 2.13750624656677 106.3933
49.8909999999998 0.562432227561644 2.49125342051439 2.13289022445679 105.4267
49.9209999999998 0.633103525915 2.50228055647761 2.12805652618408 105.6845
49.9509999999998 0.710948872569706 2.50875122745828 2.12414455413818 106.3933
49.9809999999998 0.665393647275828 2.48466947265702 2.11931228637695 106.4578
50.011 0.573799802800131 2.46084611343997 2.11474967002869 106.3933
50.0409999999997 0.552223499214 2.46807562135625 2.11009311676025 106.4578
50.0709999999999 0.593442171507007 2.48244460496123 2.10537123680115 106.0711
50.1009999999999 0.61720296609482 2.45650035622573 2.1016526222229 107.2311
50.1309999999999 0.578825502586752 2.39526861992334 2.09753060340881 106.3933
50.1609999999998 0.530447500077341 2.38600736487794 2.09164667129517 107.5533
50.1909999999998 0.554178703249461 2.43945565985259 2.08821392059326 106.3289
50.2209999999998 0.637413039227721 2.43858572023311 2.08296322822571 106.2645
50.251 0.669317682356915 2.389866265414 2.07873272895813 106.9733
50.2809999999997 0.619952362618001 2.40558470396059 2.07446312904358 107.1022
50.3109999999999 0.576275220752677 2.43540683914502 2.06961035728455 106.8444
50.3409999999999 0.589220822152423 2.38708357079536 2.06614756584167 107.2311
50.3709999999999 0.642636147324676 2.34733466465818 2.06071901321411 107.2955
50.4009999999998 0.66352577775877 2.38321359915835 2.05667781829834 107.4244
50.4309999999998 0.62232142074477 2.40686349267068 2.05338311195374 107.36
50.4609999999998 0.598928547217098 2.39050388483092 2.0477397441864 106.8444
50.491 0.615740769116673 2.38989413335006 2.04370594024658 107.4888
50.5209999999997 0.611404077242699 2.40610350603822 2.0390682220459 106.9733
50.5509999999997 0.584083945829274 2.39050341560785 2.03497934341431 107.9399
50.5809999999999 0.615727286248705 2.31982022782107 2.03053069114685 108.1333
50.6109999999999 0.710109386312416 2.28228919385295 2.02633857727051 107.6822
50.6409999999998 0.73310090135649 2.33731079188976 2.022536277771 108.4555
50.6709999999998 0.660210369733306 2.38252728379724 2.0178382396698 108.0688
50.7009999999998 0.59984824621849 2.36389179671998 2.01357197761536 108.391
50.731 0.584598729184876 2.32677188514043 2.00919628143311 108.4555
50.7609999999997 0.59091621731596 2.30809788246772 2.00474119186401 108.8421
50.7909999999997 0.605427212954906 2.33469863095146 2.00097990036011 108.9066
50.8209999999999 0.626036152298843 2.37687493596833 1.99648666381836 108.9066
50.8509999999999 0.65458178337285 2.36595807248465 1.99266731739044 108.9066
50.8809999999999 0.662017290945088 2.32852735223258 1.98822021484375 108.4555
50.9109999999998 0.625166907829636 2.32394509838179 1.98344826698303 109.0999
50.9409999999998 0.597800269314239 2.33214592548351 1.97949421405792 108.7132
50.971 0.615945465196279 2.32818858004621 1.97563707828522 108.8421
51.0009999999997 0.633213875284657 2.3106805346284 1.97234606742859 110.0021
51.0309999999997 0.614120978655831 2.27051141633006 1.96742582321167 109.2288
51.0609999999999 0.585364405664514 2.23144309432605 1.96368408203125 108.7777
51.0909999999999 0.582794562613446 2.23935479337013 1.95923888683319 109.3577
51.1209999999999 0.609108362990034 2.27275943855652 1.95527124404907 109.6799
51.1509999999998 0.645068891319829 2.27865605877913 1.95130205154419 109.551
51.1809999999998 0.665921538301123 2.28103105707569 1.94737040996552 109.4221
51.211 0.639950563517763 2.30288434371732 1.94315004348755 110.8398
51.2409999999998 0.585075647231074 2.29481809927366 1.93886744976044 109.2932
51.2709999999997 0.594689869330591 2.24278217889754 1.93510687351227 109.6799
51.3009999999999 0.670713369796943 2.21379261427176 1.93167400360107 110.9043
51.3309999999999 0.687622395903307 2.24770795377576 1.92698693275452 110.1954
51.3609999999999 0.640973924702182 2.28133952898008 1.92294871807098 110.3887
51.3909999999998 0.633258810494134 2.25835531390196 1.91888678073883 110.6465
51.4209999999998 0.659982410843479 2.22098952747955 1.915358543396 110.7109
51.451 0.662315079975051 2.21564134412024 1.91104567050934 110.131
51.4809999999998 0.645407003223518 2.21207819398416 1.90725302696228 110.8398
51.5109999999997 0.636794774305984 2.185883548064 1.90291094779968 110.5821
51.5409999999999 0.633318623331008 2.19314749819894 1.8989542722702 111.6776
51.5709999999999 0.625623119956739 2.24996017373628 1.89513802528381 111.4198
51.6009999999997 0.619706799114566 2.26757856736139 1.89158189296722 111.2909
51.6309999999999 0.629581663467385 2.2182902956205 1.88756680488586 111.162
51.6609999999998 0.651289586844654 2.16662108058778 1.88354563713074 110.4532
51.691 0.651359677683853 2.18480684746144 1.87981235980988 112.3864
51.7209999999998 0.611437007558571 2.26695111376478 1.87448036670685 111.2909
51.7509999999997 0.583774754121853 2.28100339925294 1.87204825878143 112.902
51.7809999999999 0.617173584186687 2.19756903371148 1.86796760559082 110.7109
51.8109999999999 0.654709672802721 2.16937589460102 1.86429703235626 111.8064
51.8409999999997 0.647982183151233 2.21990442623857 1.86003684997559 111.8064
51.8709999999999 0.645990587940503 2.20930795425786 1.85627710819244 112.902
51.9009999999998 0.658046805008322 2.14257882480409 1.85270726680756 112.4509
51.931 0.637832431782249 2.1322160484837 1.8489762544632 112.4509
51.9609999999998 0.615965248416316 2.1416002458124 1.84530162811279 113.4175
51.9909999999998 0.647482559421756 2.09408124496339 1.84140467643738 113.4175
52.021 0.673177304670598 2.05907121657565 1.8378803730011 113.4819
52.0509999999999 0.649960096553275 2.11142577167509 1.83332133293152 112.7086
52.0809999999997 0.648265342098475 2.18621743535643 1.82951772212982 113.8041
52.1109999999999 0.66737275111039 2.17788897580814 1.82590448856354 112.6442
52.1409999999998 0.662315013750194 2.1147058220423 1.82246804237366 112.8375
52.171 0.676585037108825 2.13455584104036 1.81812596321106 112.9664
52.2009999999998 0.716432993863914 2.21766323814694 1.81532752513885 113.2886
52.2309999999998 0.698667086631117 2.18540418939775 1.81086027622223 113.2886
52.261 0.647966921019095 2.07076268753729 1.80798733234406 113.7397
52.2909999999999 0.65916821426856 2.06280166677999 1.80461347103119 113.8041
52.3209999999997 0.694290435556867 2.12184178591037 1.80021488666534 113.2886
52.3509999999999 0.687848069673857 2.11879258540781 1.79649913311005 113.353
52.3809999999999 0.658263694231979 2.08787371978685 1.79256331920624 113.933
52.4110000000001 0.654003318909266 2.07254368821615 1.78918349742889 112.6442
52.4409999999998 0.682398170320383 2.05750507800947 1.78685402870178 113.933
52.4709999999998 0.699090519234292 2.06764125876646 1.78167581558228 114.5774
52.5009999999997 0.68560572722476 2.08548990196662 1.77841591835022 114.1908
52.5309999999999 0.666667437974657 2.07121375346138 1.77502977848053 114.8352
52.5609999999997 0.645125095711153 2.05860550332774 1.77105903625488 114.8352
52.5909999999999 0.634218999908274 2.04738312389917 1.76787042617798 115.0285
52.6209999999999 0.656771391461887 2.04441428842271 1.76312577724457 114.3841
52.6509999999998 0.673613526847899 2.08464688446711 1.76011693477631 115.5441
52.6809999999998 0.660670428248165 2.10666422096716 1.75727319717407 115.2219
52.7109999999998 0.649368625353137 2.06703441195939 1.75364339351654 115.9307
52.7409999999998 0.643445511120138 2.04762397535836 1.75023281574249 115.3507
52.771 0.629807757928293 2.06470777281846 1.74600875377655 117.3484
52.8009999999997 0.635865055684048 2.04545301357965 1.74222314357758 115.6085
52.8309999999999 0.668795021437644 2.00169212149082 1.73953092098236 116.2529
52.8609999999999 0.679202462687137 1.99245905740659 1.73550999164581 116.3174
52.8909999999998 0.651528007138505 2.02277544758581 1.73206031322479 116.3174
52.9209999999998 0.652327444534001 2.06445300899817 1.72813105583191 115.8018
52.9509999999998 0.718854279704076 2.10398827830865 1.72504055500031 115.4796
52.9809999999998 0.77115036387365 2.09995951075049 1.72158193588257 114.7063
53.011 0.742413632252835 2.03227685652274 1.71810185909271 117.1551
53.0409999999997 0.6833287998672 1.98553574557096 1.71474587917328 116.3818
53.0709999999999 0.664620603444891 1.99170050526417 1.71140515804291 116.4463
53.1009999999999 0.684382501304954 1.99110600967994 1.70757508277893 116.7685
53.1309999999999 0.692392602788085 1.97712419054156 1.70431578159332 116.5751
53.1609999999998 0.689749410751173 1.98893048973112 1.70072114467621 116.7685
53.1909999999998 0.707061418002746 1.9855853863028 1.69940197467804 115.2863
53.2209999999998 0.702639968583969 1.92729662339733 1.69311022758484 116.8329
53.251 0.654912475848943 1.89816670361081 1.69055509567261 117.0907
53.2809999999997 0.640855806138263 1.94526130252537 1.68675792217255 117.6062
53.3109999999999 0.692158471360103 1.97893396204438 1.68309080600739 116.3174
53.3409999999999 0.716022342517257 1.93572418190225 1.68127584457397 117.5418
53.3709999999999 0.65660307686038 1.90206029255766 1.67641198635101 116.9618
53.4009999999998 0.630631081444588 1.96827799266287 1.67301785945892 117.9284
53.4309999999998 0.737304491539467 2.02816519214762 1.67122626304626 117.3484
53.4609999999998 0.819442033111055 1.98640861409959 1.67644691467285 118.2506
53.491 0.751605038520734 1.94254795400795 1.66347289085388 117.4773
53.5209999999997 0.681446785644243 1.93509561454808 1.65941822528839 118.1217
53.5509999999997 0.678214444137851 1.92211392979009 1.65597212314606 117.5418
53.5809999999999 0.668283470565092 1.92996107373967 1.65296375751495 119.2817
53.6109999999999 0.657171295173897 1.96833420710273 1.64956915378571 118.5084
53.6409999999998 0.685821965896995 1.98820472951556 1.64722323417664 117.864
53.6709999999998 0.713033029432079 1.96639511186838 1.64300298690796 118.7662
53.7009999999998 0.676922479073484 1.93173988104517 1.6386137008667 119.4106
53.731 0.6424937728172 1.91083591087295 1.63635945320129 118.7662
53.7609999999997 0.683764061972524 1.89728280553493 1.63348770141602 118.895
53.7909999999997 0.713312715778104 1.8839126822535 1.63001394271851 118.8306
53.8209999999999 0.706191231369705 1.89175084578746 1.62592101097107 118.7662
53.8509999999999 0.748806692410965 1.93144980909526 1.62311804294586 118.1217
53.8809999999999 0.777928277771454 1.95510651170337 1.61938178539276 118.895
53.9109999999998 0.721861755878859 1.91943514964406 1.61341512203217 119.9905
53.9409999999998 0.677698198021328 1.87421126676749 1.61291682720184 119.8617
53.971 0.685948319075221 1.86810585411746 1.61011075973511 120.4416
54.0009999999997 0.694604675593641 1.87960764213364 1.6069324016571 119.475
54.0309999999997 0.701239155549666 1.86969775791175 1.60357320308685 119.6039
54.0609999999999 0.712777160284791 1.84270093888029 1.6069244146347 121.9238
54.0909999999999 0.704448525449434 1.84699750787651 1.60987389087677 118.8306
54.1209999999999 0.687234234309352 1.87549650257031 1.61366438865662 120.3128
54.1509999999998 0.691525946035043 1.882018336006 1.61607050895691 120.2483
54.1809999999998 0.699222158866489 1.87647663461287 1.62010502815247 121.7305
54.211 0.687015756747012 1.88006534344906 1.62285459041595 119.9905
54.2409999999998 0.680046338524194 1.89499917365614 1.62834751605988 119.7972
54.2709999999997 0.699916860866055 1.91201324691154 1.62938451766968 119.6683
54.3009999999999 0.727705262940709 1.91157204844879 1.63282775878906 119.7328
54.3309999999999 0.735167369957331 1.90114285072544 1.63663339614868 119.6039
54.3609999999999 0.719302836640806 1.91279178350627 1.63975644111633 119.475
54.3909999999998 0.690057128738637 1.93925195044101 1.64556801319122 120.5061
54.4209999999998 0.679221734157369 1.93944295821021 1.6459733247757 118.9595
54.451 0.713573014393539 1.92294206514208 1.65044736862183 120.635
54.4809999999998 0.738855729598946 1.92343839341845 1.65336179733276 119.8617
54.5109999999997 0.699322335820401 1.93044736192238 1.65673184394836 119.9905
54.5409999999999 0.649732755712838 1.93615678359909 1.65952384471893 119.0239
54.5709999999999 0.640531115697422 1.94802251210702 1.66333878040314 118.895
54.6009999999997 0.646204470379487 1.94802687205213 1.66685307025909 118.8306
54.6309999999999 0.653404209910392 1.93004375435909 1.67043316364288 118.895
54.6609999999998 0.665779807403291 1.94075147865245 1.67381024360657 119.2172
54.691 0.651925376869966 1.97961185433979 1.67621040344238 118.3151
54.7209999999998 0.63556072652399 1.96886330568575 1.68036067485809 118.7017
54.7509999999997 0.686917917642662 1.93762862958465 1.68165898323059 118.1217
54.7809999999999 0.740108833073071 1.95117546214419 1.68718481063843 119.0884
54.8109999999999 0.704204191141752 1.96182810709122 1.69027638435364 118.3151
54.8409999999997 0.654115753217631 1.9692359723387 1.69429981708527 119.2172
54.8709999999999 0.645114575435769 1.99478226735476 1.6977071762085 118.9595
54.9009999999998 0.651163693230059 1.98798498549497 1.70107316970825 118.2506
54.931 0.675144899851014 1.96350366185997 1.70404648780823 118.1862
54.9609999999998 0.693056582888093 1.99775572982771 1.70802307128906 117.4129
54.9909999999998 0.666892903317324 2.04682762466192 1.7113184928894 118.1217
55.021 0.637334441079205 2.03373705923447 1.71465563774109 117.284
55.0509999999999 0.646262539485035 2.00871016116261 1.71837437152863 117.9284
55.0809999999997 0.665313669092158 2.00757298324371 1.72148585319519 117.3484
55.1109999999999 0.671669130025889 2.00287657441925 1.7254273891449 117.2195
55.1409999999998 0.669269655510022 2.00065480971465 1.72892439365387 117.284
55.171 0.672675709580983 2.00918608827212 1.73218178749084 117.6706
55.2009999999998 0.686006583496854 1.99770332983317 1.73728811740875 118.9595
55.2309999999998 0.672084508708198 1.9710529967021 1.73811268806458 117.4129
55.261 0.642527796044262 1.9840806419289 1.74324512481689 117.3484
55.2909999999999 0.646242654229687 2.03011275558698 1.7468227148056 117.7995
55.3209999999997 0.666292983521026 2.05958966385473 1.75015497207642 117.2195
55.3509999999999 0.658226120370253 2.06301376506642 1.75359094142914 117.7995
55.3809999999999 0.636199555433608 2.06506948480624 1.75724184513092 117.1551
55.4110000000001 0.66606357686468 2.08234660181747 1.76120507717133 117.1551
55.4409999999998 0.727697456663895 2.10362486015048 1.76530623435974 116.5751
55.4709999999998 0.710310939702974 2.11592357345058 1.76854121685028 115.2219
55.5009999999997 0.638836163182163 2.12554584094582 1.77176213264465 116.1885
55.5309999999999 0.626507277421835 2.10079736092693 1.77490043640137 116.2529
55.5609999999997 0.654967564054537 2.05886935497864 1.77884387969971 116.124
55.5909999999999 0.658268208719703 2.07669826024619 1.78241395950317 116.124
55.6209999999999 0.636588077595235 2.12472035594232 1.78644788265228 116.4463
55.6509999999998 0.616912639909571 2.12642840486368 1.7900378704071 116.5751
55.6809999999998 0.625959795212317 2.0977861106762 1.79395186901093 116.7685
55.7109999999998 0.642105156260849 2.08209575355657 1.79707360267639 115.7374
55.7409999999998 0.628540076064804 2.07036635096395 1.80108046531677 116.2529
55.771 0.609062492093074 2.06686644943577 1.80463194847107 115.5441
55.8009999999997 0.615978691926144 2.10741067952204 1.80940473079681 116.0596
55.8309999999999 0.64366661764919 2.164306334544 1.81214225292206 115.5441
55.8609999999999 0.662627251158049 2.19522251613236 1.81594657897949 115.7374
55.8909999999998 0.658246775154618 2.20299807723548 1.8195606470108 115.0285
55.9209999999998 0.649630865315688 2.167187405599 1.82378327846527 116.9618
55.9509999999998 0.649048000452612 2.10722709147594 1.82730269432068 115.0285
55.9809999999998 0.638402636818079 2.09428000932902 1.83082664012909 114.9641
56.011 0.613905715395342 2.13087639388122 1.83480000495911 114.7708
56.0409999999997 0.599055975214864 2.15314698290453 1.83816540241241 114.6419
56.0709999999999 0.611473870542795 2.12704470246292 1.84210801124573 114.7063
56.1009999999999 0.653362001829096 2.10323932578869 1.84614670276642 116.0596
56.1309999999999 0.664873864340091 2.14076037471271 1.84965550899506 114.6419
56.1609999999998 0.607778637077431 2.1683996693066 1.85169005393982 114.8996
56.1909999999998 0.591578795899386 2.13835739634239 1.85733687877655 114.513
56.2209999999998 0.667783680928723 2.14200831702262 1.86189687252045 115.0285
56.251 0.699884898557406 2.20499333106527 1.86504471302032 114.3841
56.2809999999997 0.641136938318656 2.23716374378784 1.86890923976898 114.2552
56.3109999999999 0.616819777395381 2.22539375631136 1.8730126619339 114.1908
56.3409999999999 0.660664052548608 2.21944519832602 1.87683176994324 111.6131
56.3709999999999 0.668432432848471 2.20822572359442 1.88068580627441 114.7708
56.4009999999998 0.622353704956887 2.1863998912863 1.8845192193985 113.9975
56.4309999999998 0.607508461350434 2.1933725242496 1.88861012458801 114.1908
56.4609999999998 0.63821702291752 2.21996772769485 1.89205384254456 113.8686
56.491 0.649880715794567 2.21458737925093 1.89646971225739 114.1908
56.5209999999997 0.612551162756662 2.20035317284579 1.89986455440521 112.9664
56.5509999999997 0.607184021909837 2.24301283992188 1.90421867370605 114.513
56.5809999999999 0.689680487037417 2.30226222295144 1.90776431560516 112.902
56.6109999999999 0.736191416992235 2.29215502004593 1.91094207763672 113.0308
56.6409999999998 0.659041621338917 2.24634679645512 1.91588056087494 112.3864
56.6709999999998 0.590354865425708 2.2386398152642 1.92020511627197 112.9664
56.7009999999998 0.605431447719648 2.24387175883517 1.92341029644012 112.5153
56.731 0.615768238090656 2.21774962738237 1.92793881893158 113.4175
56.7609999999997 0.600205187903963 2.22598689240865 1.93211150169373 112.5797
56.7909999999997 0.618132252501484 2.29346248480753 1.93602776527405 112.9664
56.8209999999999 0.65374973687423 2.29997723880562 1.94021880626678 112.8375
56.8509999999999 0.645284877519402 2.23936355981329 1.94437181949615 112.2575
56.8809999999999 0.598682630372852 2.22388563972631 1.94840502738953 112.1931
56.9109999999998 0.574550577149107 2.24791206050185 1.95221817493439 112.5153
56.9409999999998 0.580235053395037 2.26365089235769 1.95716238021851 113.4819
56.971 0.577906073782167 2.28195199457072 1.96041226387024 111.9353
57.0009999999997 0.580690576656231 2.28962619918067 1.96473348140717 112.9664
57.0309999999997 0.621358244416074 2.26507813739025 1.96843385696411 110.5821
57.0609999999999 0.670548290938655 2.25628321035041 1.97166275978088 112.5797
57.0909999999999 0.668369394985584 2.28851392729761 1.97544896602631 111.3553
57.1209999999999 0.618106575909624 2.31139703272046 1.97937643527985 111.0976
57.1509999999998 0.595624360460519 2.31560717089046 1.98414146900177 111.4842
57.1809999999998 0.617027374957381 2.31562767553404 1.98807168006897 113.4819
57.211 0.615285747654836 2.30307216860856 1.99270975589752 111.2909
57.2409999999998 0.603884996585084 2.28511547816079 1.99634385108948 112.3864
57.2709999999997 0.660184576477537 2.28380855261834 2.00116205215454 111.0331
57.3009999999999 0.72802190008189 2.30977969925987 2.00391530990601 110.0665
57.3309999999999 0.690723724446152 2.33465473166972 1.99789357185364 109.4221
57.3609999999999 0.601303235700187 2.34524020334418 2.01321482658386 110.7754
57.3909999999998 0.579831806855245 2.36912307786614 2.0174732208252 110.9043
57.4209999999998 0.606740127451732 2.38009469944664 2.02186059951782 110.9043
57.451 0.621203725095237 2.33984727845135 2.0263819694519 109.9376
57.4809999999998 0.641525802658019 2.3189117329583 2.03048062324524 110.6465
57.5109999999997 0.684597300682917 2.36087076466073 2.03441715240479 110.2598
57.5409999999999 0.679156510673385 2.38429309912265 2.02867794036865 110.3243
57.5709999999999 0.599992491359633 2.38096193596703 2.04304361343384 110.0021
57.6009999999997 0.558577378755337 2.40272800416148 2.04757761955261 109.9376
57.6309999999999 0.596745396078989 2.40665424017581 2.05275344848633 109.6154
57.6609999999998 0.617635957734344 2.38121731635959 2.05603766441345 109.551
57.691 0.575903592337711 2.3913938955121 2.06138324737549 109.7443
57.7209999999998 0.554148179048751 2.42921619263163 2.06403708457947 109.8087
57.7509999999997 0.603814012705143 2.43112874985276 2.0694944858551 109.2932
57.7809999999999 0.643850113795944 2.40495922756455 2.07406044006348 109.0354
57.8109999999999 0.616877606032941 2.40796556658399 2.07856321334839 110.1954
57.8409999999997 0.585060621689183 2.44802503117724 2.08300518989563 109.0354
57.8709999999999 0.593229557029471 2.48633995988326 2.08735728263855 108.7132
57.9009999999998 0.606421760115516 2.49939695554939 2.09156560897827 110.0021
57.931 0.616510963584664 2.47963479556325 2.0952627658844 108.7777
57.9609999999998 0.631670208510816 2.43436136002423 2.09676146507263 109.0999
57.9909999999998 0.613510634051761 2.41849819301846 2.10431599617004 108.8421
58.021 0.561521601116758 2.44117874118055 2.10924553871155 107.9399
58.0509999999999 0.546714065147654 2.44977341603293 2.11578845977783 108.5199
58.0809999999997 0.588153881967865 2.44087091363689 2.11909198760986 108.1333
58.1109999999999 0.599175721531331 2.44677252033671 2.12354826927185 107.36
58.1409999999998 0.557194853045323 2.46069282294743 2.12868404388428 108.391
58.171 0.571146122008772 2.4694700727874 2.13330388069153 107.9399
58.2009999999998 0.631965378160499 2.48993279664722 2.13761401176453 108.2621
58.2309999999998 0.603390413219434 2.50781636364359 2.13219952583313 107.9399
58.261 0.521973016415292 2.51139434655695 2.14748120307922 108.0044
58.2909999999999 0.534554725879887 2.52828732128063 2.15249395370483 106.9733
58.3209999999997 0.599746756937069 2.54947141341347 2.15586566925049 107.1666
58.3509999999999 0.597172659608373 2.55003027642918 2.1613495349884 107.4888
58.3809999999999 0.553385082431136 2.54536557950869 2.16542673110962 107.2311
58.4110000000001 0.543801473507535 2.53224610626994 2.1693127155304 107.9399
58.4409999999998 0.55406924742584 2.49346203507156 2.17026424407959 107.2955
58.4709999999998 0.557641850670773 2.46496317483128 2.17984652519226 106.8444
58.5009999999997 0.566915260638245 2.49111324698433 2.18427848815918 107.2955
58.5309999999999 0.572122040174706 2.53343025210593 2.18931031227112 106.2645
58.5609999999997 0.569130633173362 2.54750906014951 2.19428181648254 106.4578
58.5909999999999 0.569381828773882 2.55925081895868 2.20001649856567 106.3933
58.6209999999999 0.567177607930485 2.57059816666986 2.20396113395691 106.0711
58.6509999999998 0.573548010878323 2.54924145714566 2.20755481719971 106.7155
58.6809999999998 0.584353990632415 2.54078041908614 2.21282339096069 107.1022
58.7109999999998 0.577006683176842 2.57039731752082 2.21883177757263 104.9112
58.7409999999998 0.556586287832014 2.58546453079291 2.22427344322205 106.3933
58.771 0.551397681655254 2.59175010340711 2.22718238830566 106.0067
58.8009999999997 0.554299967767366 2.60400717869806 2.22855472564697 105.8778
58.8309999999999 0.536182124400261 2.63676382960311 2.23871755599976 105.7489
58.8609999999999 0.550905208684202 2.70949037934032 2.24327182769775 105.0401
58.8909999999998 0.612919415513336 2.73282425702784 2.24652242660522 105.4911
58.9209999999998 0.613853197457009 2.67438879166859 2.26373624801636 104.4601
58.9509999999998 0.563385914518393 2.65055750117373 2.258469581604 102.849
58.9809999999998 0.554162347033616 2.66025113425725 2.27167367935181 105.4911
59.011 0.558168727514048 2.61833289930764 2.26456332206726 104.4601
59.0409999999997 0.536766089535879 2.59814177881829 2.27265810966492 104.7178
59.0709999999999 0.523031232028486 2.69212442764552 2.32850456237793 104.5245
59.1009999999999 0.544478862570313 2.80217355252551 2.33356928825378 103.5579
59.1309999999999 0.564083448501857 2.7903394159554 2.28538012504578 103.5579
59.1609999999998 0.55216147577526 2.70346942024359 2.28233909606934 104.009
59.1909999999998 0.557461779176665 2.66453195702013 2.29719591140747 104.6534
59.2209999999998 0.596381167937146 2.68015020382203 2.29786515235901 104.3956
59.251 0.597431745010061 2.69872507756479 2.27595734596252 103.8157
59.2809999999997 0.554010146271705 2.66809301966582 2.3025529384613 103.7512
59.3109999999999 0.546882377116946 2.58492773030137 2.27928805351257 105.2334
59.3409999999999 0.577334384155579 2.56315985033252 2.29149270057678 103.6223
59.3709999999999 0.563654174501366 2.64943836941066 2.28644514083862 103.9445
59.4009999999998 0.527014703970222 2.70265221358162 2.30212259292603 100.9802
59.4309999999998 0.551960479246789 2.67104215775468 2.31690812110901 103.9445
59.4609999999998 0.58546565384071 2.66639953679315 2.33359932899475 103.7512
59.491 0.570327474688644 2.70943854286882 2.33202910423279 104.0734
59.5209999999997 0.542209268187395 2.7242389454816 2.30862164497375 103.1068
59.5509999999997 0.51631960755441 2.73219805886735 2.33373022079468 103.7512
59.5809999999999 0.524937079390274 2.76715516448849 2.35225224494934 106.0711
59.6109999999999 0.560012738607403 2.76635002817139 2.33287262916565 102.7846
59.6409999999998 0.556511208492927 2.73653604100183 2.35263967514038 103.0424
59.6709999999998 0.534846289323534 2.74130054232025 2.34851503372192 103.3646
59.7009999999998 0.551734426032688 2.75737946030529 2.35693645477295 103.2357
59.731 0.581291217454168 2.74308653319949 2.32432103157043 102.9779
59.7609999999997 0.57341013478208 2.73328344340893 2.34306907653809 103.3001
59.7909999999997 0.546583275650862 2.7565902735291 2.34492325782776 103.3646
59.8209999999999 0.533204396083139 2.76401603044133 2.35383152961731 102.849
59.8509999999999 0.524202809610501 2.75370990977561 2.37405848503113 102.5913
59.8809999999999 0.509906093746963 2.77383048475343 2.36620783805847 102.9135
59.9109999999998 0.507508724281939 2.79294748646501 2.36389327049255 102.0757
59.9409999999998 0.53288982592396 2.77506141794882 2.3919825553894 102.3979
59.971 0.564002975685877 2.76738496096995 2.39400625228882 102.4624
60.0009999999997 0.557911331193863 2.78454340124057 2.38692355155945 102.1402


==> data/motor_test2.dat <==
t Iarm Ifield Icmd w wmin
0 0.589494017280015 2.56606336582371 2.20000004768372 108.5844 110
0.0300000000000011 0.58147695113234 2.55939182110593 2.20000004768372 108.2621 110
0.0600000000000023 0.580286049710067 2.59601624503612 2.20000004768372 108.7777 110
0.0899999999999892 0.594586236585802 2.58136858493586 2.20000004768372 109.0354 110
0.11999999999999 0.608935782635013 2.52541454454069 2.20000004768372 108.971 110
0.150000000000006 0.602653524547849 2.53180304646666 2.20000004768372 109.7443 110
0.180000000000007 0.601668303318698 2.5685432753922 2.20000004768372 108.3266 110
0.209999999999994 0.610436133698754 2.58668353973176 2.20000004768372 108.0044 110
0.239999999999995 0.590076912830542 2.59971847793512 2.20000004768372 108.5844 110
0.269999999999996 0.570184609254835 2.58015588879202 2.20000004768372 108.1333 110
0.299999999999997 0.582119179687461 2.54571945768746 2.20000004768372 109.1643 110
0.329999999999998 0.593952174747787 2.56537721561929 2.20000004768372 108.4555 110
0.359999999999999 0.594938020911891 2.60315246929988 2.20000004768372 108.1333 110
0.390000000000001 0.601156082509588 2.60053031329488 2.20000004768372 108.5199 110
0.420000000000002 0.606780545089847 2.56703155297745 2.20000004768372 108.1977 110
0.449999999999989 0.609426182716477 2.54736412118793 2.20000004768372 108.5199 110
0.47999999999999 0.623047453955696 2.55909480351999 2.20000004768372 108.1977 110
0.510000000000005 0.641081454268385 2.56427112811827 2.20000004768372 108.3266 110
0.540000000000006 0.6347921304689 2.55945894115304 2.20000004768372 107.5533 110
0.569999999999993 0.613352383236273 2.57247493013004 2.20000004768372 108.1977 110
0.599999999999994 0.597080664680456 2.60059161058125 2.20000004768372 108.0044 110
0.629999999999995 0.599793452203991 2.61725946601926 2.20000004768372 107.8111 110
0.659999999999997 0.625928250377373 2.58948618298571 2.20000004768372 108.5199 110
0.689999999999998 0.627500293976339 2.53831149654474 2.20000004768372 108.391 110
0.719999999999999 0.586266733901084 2.5398419348989 2.20000004768372 108.4555 110
0.75 0.559888486999303 2.58311192489359 2.20000004768372 108.0044 110
0.780000000000001 0.573275692356568 2.58471269671346 2.20000004768372 108.8421 110
0.809999999999988 0.587769838577213 2.55780296014845 2.20000004768372 108.9066 110
0.839999999999989 0.603891337887082 2.56545739771464 2.20000004768372 107.8755 110
0.870000000000005 0.634168890735612 2.58150972693831 2.20000004768372 108.391 110
0.900000000000006 0.634283985994372 2.57726213142149 2.20000004768372 108.1333 110
0.929999999999993 0.602838611059071 2.58270903154338 2.20000004768372 107.4244 110
0.959999999999994 0.593876194365512 2.59412112362862 2.20000004768372 109.0999 110
0.989999999999995 0.593484838720958 2.58618344409185 2.20000004768372 108.1977 110
1.02 0.581383852886027 2.56274578993706 2.20000004768372 108.971 110
1.05 0.617955572875635 2.55399979867763 2.20000004768372 108.1977 110
1.08 0.665055837891708 2.57618551847253 2.20000004768372 108.0688 110
1.11 0.623716588728832 2.59618636288055 2.20000004768372 109.2932 110
1.14 0.576266530144476 2.60529573183508 2.20000004768372 108.0688 110
1.16999999999999 0.59776215981577 2.61716881059366 2.20000004768372 109.0354 110
1.2 0.600663983822739 2.5987386609734 2.20000004768372 107.6177 110
1.23 0.561272116986151 2.56783325349103 2.20000004768372 108.1977 110
1.26000000000001 0.568907320485255 2.58993631327437 2.18653321266174 108.7132 110
1.28999999999999 0.633822381363469 2.62552691560534 2.19376969337463 107.36 110
1.31999999999999 0.653979497825099 2.60001601619609 2.1927216053009 108.3266 110
1.34999999999999 0.59742256607448 2.56080848433424 2.17501211166382 108.5199 110
1.38 0.551335595437472 2.55674854872159 2.17346858978271 108.3266 110
1.41 0.564509477849539 2.53159020574284 2.17373967170715 109.2288 110
1.44 0.592826305657764 2.48897556802432 2.17278909683228 108.7132 110
1.47 0.599851302046242 2.51651429594772 2.17035031318665 108.7777 110
1.5 0.60260654687694 2.578472971483 2.15461754798889 109.0354 110
1.52999999999999 0.607142401966294 2.55972778883905 2.16626214981079 108.5844 110
1.56 0.602520259052213 2.48873443733686 2.1524076461792 108.971 110
1.59 0.610932980661161 2.47055600707117 2.15104484558105 109.0999 110
1.62 0.640134050182848 2.49662403699217 2.14594316482544 109.6799 110
1.64999999999999 0.644235805471507 2.50718399826448 2.1438992023468 108.6488 110
1.67999999999999 0.620463368690957 2.51125845689471 2.13762664794922 109.3577 110
1.71000000000001 0.605838943455604 2.51880800339604 2.13504123687744 109.551 110
1.73999999999999 0.598609508740425 2.50680361008329 2.12926626205444 109.1643 110
1.77 0.610793115715189 2.48856384719492 2.11995553970337 110.9043 110
1.8 0.64447291306017 2.48841372176936 2.11221313476562 109.8087 110
1.83 0.640324127966831 2.48776747975658 2.11766982078552 110.2598 110
1.86 0.612622645401027 2.45615241621041 2.11372756958008 109.8087 110
1.88999999999999 0.624548146784408 2.41805471494864 2.1082911491394 110.0021 110
1.92 0.623046667611937 2.39964738899145 2.10539174079895 110.131 110
1.95 0.570976392588882 2.37031687601026 2.09553909301758 109.8087 110
1.98 0.562418633809227 2.37033152174397 2.0971884727478 110.6465 110
2.00999999999999 0.624080028964144 2.42601229098333 2.08919906616211 109.6154 110
2.03999999999999 0.656294057122174 2.45388690103635 2.0876944065094 109.9376 110
2.07000000000001 0.630304582411713 2.43553270260616 2.08571934700012 110.131 110
2.09999999999999 0.616527345879264 2.41728693072746 2.08584928512573 109.9376 110
2.13 0.622831287312328 2.4216932869591 2.07354664802551 110.3887 110
2.16 0.627470861817287 2.47134730573628 2.06834578514099 110.1954 110
2.19 0.660881876534356 2.51791410507054 2.06323313713074 111.5487 110
2.22 0.686189820897408 2.46626582379882 2.06059336662292 110.9043 110
2.24999999999999 0.638763547280108 2.37038820131849 2.05537176132202 111.5487 110
2.28 0.593211699635069 2.36460443535051 2.05237913131714 107.8755 110
2.31 0.601546832562961 2.43794028335289 2.04730272293091 110.3243 110
2.34 0.608401298559786 2.4630568528007 2.04370713233948 111.4198 110
2.36999999999999 0.62193397532841 2.40380375140547 2.0404851436615 110.8398 110
2.39999999999999 0.647007680701272 2.35566691754954 2.03302049636841 111.3553 110
2.43000000000001 0.637765146287885 2.38063716948019 2.03064060211182 111.6776 110
2.46000000000001 0.620139236786268 2.40383789049412 2.0250391960144 112.1286 110
2.48999999999999 0.62898754766868 2.37599097562003 2.02279829978943 111.4198 110
2.52 0.635149719643744 2.34676392518462 2.01967620849609 111.2265 110
2.55 0.635711441055418 2.3656621287516 2.01365184783936 108.7132 110
2.58 0.635574807538886 2.40484735358463 2.0102391242981 111.8064 110
2.60999999999999 0.617003843359094 2.38705003673627 2.00501775741577 112.6442 110
2.64 0.605345158372914 2.30787458647835 2.00224709510803 111.8709 110
2.67 0.635602269455617 2.28212317867377 1.99751317501068 112.2575 110
2.7 0.683150878969951 2.35544021894684 1.99292552471161 112.9664 110
2.72999999999999 0.703217643357599 2.38608922894639 1.98657071590424 113.0953 110
2.75999999999999 0.687976680199294 2.31596349925868 1.98502790927887 112.4509 110
2.79000000000001 0.658327993445436 2.27424774005589 1.98001503944397 112.902 110
2.82000000000001 0.636896075078234 2.30981219950833 1.97580254077911 112.902 110
2.84999999999999 0.64798713600929 2.3309417936617 1.97148108482361 112.6442 110
2.88 0.667304873000875 2.30492047605273 1.96797299385071 112.0642 110
2.91 0.633015853340707 2.28623128149947 1.96382629871368 112.4509 110
2.94 0.583402196154923 2.3011412400734 1.95981097221375 113.0953 110
2.96999999999998 0.617467750510356 2.31191131044691 1.95565485954285 113.0308 110
3 0.686831964636039 2.28359577256732 1.95179927349091 113.1597 110
3.03 0.684601368083107 2.25149269854748 1.94754672050476 113.1597 110
3.06 0.648571820221731 2.26925467603454 1.94323754310608 113.2242 110
3.08999999999999 0.64512846580285 2.30437839684816 1.93983125686646 113.4175 110
3.11999999999999 0.648432916855587 2.2902527885303 1.93561410903931 114.8352 110
3.15000000000001 0.646731002169302 2.26239466405263 1.93162059783936 113.4175 110
3.18000000000001 0.647690421339179 2.27217655949497 1.9279932975769 114.3197 110
3.20999999999999 0.64727218573221 2.28548586446351 1.92360258102417 114.1264 110
3.23999999999999 0.655909499436219 2.27073070888268 1.91948592662811 114.2552 110
3.27 0.652363598019869 2.25065141329141 1.91590893268585 113.8041 110
3.3 0.632895827478531 2.24076654513942 1.91182482242584 114.3841 110
3.33 0.645997557237643 2.22727632234053 1.90798151493073 113.5464 110
3.36 0.667773145158744 2.21654448412183 1.90398323535919 114.5774 110
3.39 0.65315536021699 2.21333083926791 1.90008997917175 113.7397 110
3.42 0.637980134140116 2.21648290833428 1.89612376689911 114.7063 110
3.44999999999999 0.638051399120364 2.22391860228813 1.89217758178711 113.9975 110
3.47999999999999 0.648494612075908 2.21708332434221 1.88836586475372 112.8375 110
3.51000000000001 0.668448410986966 2.20236777762299 1.88421058654785 114.7708 110
3.54000000000001 0.657338674135491 2.20752429062462 1.88050305843353 114.6419 110
3.56999999999999 0.621962309452865 2.21620306039819 1.87673115730286 115.2863 110
3.59999999999999 0.65191625052447 2.18404960504458 1.87278652191162 114.8352 110
3.63 0.725003885217127 2.144840449118 1.8689820766449 112.7731 110
3.66 0.724416345046991 2.1501524051837 1.86510300636292 115.2863 110
3.69 0.690657666014056 2.16687946270287 1.86113977432251 115.3507 110
3.72 0.692518884130298 2.17261457518402 1.85747444629669 115.7374 110
3.75 0.680664203408194 2.19912560188159 1.85364997386932 115.4152 110
3.78 0.655352412552855 2.21561519471146 1.84985363483429 115.5441 110
3.80999999999999 0.641302823574399 2.16012742450911 1.84601712226868 115.7374 110
3.83999999999999 0.63707012611087 2.10341259136885 1.84216058254242 115.8663 110
3.87 0.64936936033392 2.1236625055643 1.83848786354065 116.0596 110
3.90000000000001 0.658986464080152 2.1454163844281 1.83474922180176 116.1885 110
3.92999999999999 0.653580292005329 2.14388411800305 1.83093047142029 116.5751 110
3.95999999999999 0.653198087645082 2.17267299055587 1.82726454734802 116.2529 110
3.98999999999999 0.672702888155121 2.18200182507547 1.82339012622833 116.3818 110
4.02 0.680477257740137 2.14348456850843 1.8196781873703 116.5107 110
4.05 0.667655000992829 2.12292971781594 1.81599152088165 115.9951 110
4.08 0.693447796117975 2.12771110889664 1.81233537197113 116.3174 110
4.11 0.73630911316504 2.12890068580318 1.80875766277313 116.8329 110
4.14 0.721818850180939 2.12963091951756 1.8049031496048 116.704 110
4.16999999999999 0.681744927378523 2.12242542308738 1.80114710330963 116.3174 110
4.2 0.661956269121231 2.10484215536526 1.79758667945862 117.284 110
4.23 0.651054202577274 2.09752568795501 1.79375314712524 115.8018 110
4.26000000000001 0.650556359501176 2.11065656660151 1.79036045074463 117.4129 110
4.28999999999999 0.661881498163743 2.12201032359203 1.78643810749054 118.7017 110
4.31999999999999 0.678824037181236 2.08802907867302 1.78287589550018 117.6062 110
4.34999999999999 0.701152740678203 2.03654656567481 1.77928924560547 116.2529 110
4.38 0.705076534486995 2.0439296110345 1.77569806575775 118.0573 110
4.41 0.683316576384623 2.08868829538202 1.77208542823792 117.284 110
4.44 0.674725759282061 2.09171532662643 1.76853394508362 118.3795 110
4.47 0.685743358593512 2.05168821406272 1.76473259925842 117.9284 110
4.5 0.689606797800365 2.03891608583392 1.76129353046417 118.4439 110
4.52999999999999 0.685046041628652 2.06841265366282 1.75751543045044 118.9595 110
4.56 0.667593649514638 2.07308293845791 1.75409150123596 118.0573 110
4.59 0.66149772306869 2.0188186929584 1.75060176849365 118.1217 110
4.62 0.733262091425602 1.99414590828937 1.74740386009216 117.7351 110
4.64999999999999 0.804270447687729 2.06395501796547 1.74354934692383 118.7662 110
4.67999999999999 0.744358060600091 2.10997140689253 1.73948550224304 118.6373 110
4.70999999999999 0.662221928768708 2.06159147317411 1.73616051673889 118.7017 110
4.73999999999999 0.67025059685323 2.03252364256742 1.73274219036102 118.3151 110
4.77 0.690891731772904 2.05723964132244 1.72935748100281 118.895 110
4.8 0.683992555642011 2.0397432110063 1.72557592391968 118.3151 110
4.83 0.691047439384935 1.99352255488301 1.72224521636963 119.6683 110
4.86 0.707212630636532 2.01575271716456 1.71863269805908 118.7662 110
4.88999999999999 0.722316670309171 2.06104415797924 1.71536695957184 119.6683 110
4.92 0.742723448591275 2.03834734136248 1.7117508649826 119.3461 110
4.95 0.722246123998221 2.00992113418177 1.70832896232605 122.1171 110
4.98 0.673529610318315 2.02100315089551 1.70451617240906 119.3461 110
5.00999999999999 0.67946075546476 2.00721756116659 1.70139026641846 120.055 110
5.03999999999999 0.718156954101341 1.96905641383337 1.69811940193176 119.7972 110
5.07000000000001 0.714948295598615 1.97158765395962 1.69478857517242 119.4106 110
5.09999999999999 0.679161397447777 1.99812760415668 1.69021546840668 119.9905 110
5.13 0.664855588967188 2.00420843684796 1.68743467330933 119.7972 110
5.16 0.684892152384795 2.00345447268894 1.68442511558533 120.635 110
5.19 0.710005973195194 1.99615684240709 1.68084609508514 120.3772 110
5.22 0.711347762540262 1.97460006545331 1.67760384082794 120.635 110
5.24999999999999 0.685786680304498 1.95136410013843 1.67378211021423 120.3128 110
5.28 0.676548848060188 1.93515939087249 1.67055010795593 121.2794 110
5.31 0.720613642791249 1.93675869259107 1.66700601577759 120.7638 110
5.34 0.755884016565996 1.95847454127081 1.66370034217834 120.2483 110
5.36999999999999 0.722846684698931 1.97817518821147 1.66050601005554 121.1505 110
5.39999999999999 0.690315684187545 1.97245207005999 1.65718698501587 121.0216 110
5.43000000000001 0.708738652623376 1.94549454162518 1.65268778800964 121.3438 110
5.46000000000001 0.7373007729242 1.93700424962389 1.65036571025848 121.2794 110
5.48999999999999 0.745841944685663 1.96320634178449 1.64706754684448 121.1505 110
5.52 0.738479664894378 1.97862432306616 1.6429568529129 121.9238 110
5.55 0.715914825432066 1.95042134581331 1.64033055305481 121.4083 110
5.58 0.696279456009258 1.9255768983483 1.63711094856262 125.597 110
5.60999999999999 0.717910656801826 1.93049986035363 1.63354659080505 121.7305 110
5.64 0.745972888416524 1.9234061804262 1.63053166866302 122.0527 110
5.67 0.739738678313499 1.9080973770063 1.62720632553101 122.246 110
5.7 0.726819625831574 1.9177240384504 1.62459421157837 122.0527 110
5.72999999999999 0.704709875494161 1.92589361907934 1.62057507038116 123.2771 110
5.75999999999999 0.671825209258013 1.89282115137156 1.61685252189636 121.7949 110
5.79000000000001 0.683223466546005 1.86849318267164 1.6142635345459 122.246 110
5.82000000000001 0.726097266132491 1.88996068347097 1.61044216156006 122.6971 110
5.84999999999999 0.738050302875339 1.89552771399656 1.60732638835907 122.9549 110
5.88 0.732438877338871 1.86969697436427 1.60412955284119 123.1482 110
5.91 0.728507237294093 1.86111935813962 1.60052180290222 122.9549 110
5.94 0.699338928957505 1.87741830079158 1.60200893878937 123.7926 110
5.96999999999998 0.677639389592486 1.88509036667592 1.60512053966522 122.826 110
6 0.704304402824592 1.86996944593767 1.60821962356567 122.826 110
6.03 0.717207933007504 1.85388060184642 1.61162388324738 123.0193 110
6.06 0.684384900768307 1.87154692444485 1.61503851413727 121.9882 110
6.08999999999999 0.682001993461851 1.90631407682164 1.61807584762573 123.1482 110
6.11999999999999 0.71143781486789 1.91854292518745 1.62174499034882 122.7615 110
6.15000000000001 0.70212762410254 1.91246991858073 1.62437129020691 122.6327 110
6.18000000000001 0.70185475561525 1.90361687130687 1.62817680835724 122.6327 110
6.20999999999999 0.770823642237356 1.91748625168493 1.63121974468231 123.2771 110
6.23999999999999 0.800593143333137 1.95355792881974 1.63468360900879 122.9549 110
6.27 0.731190650055083 1.97363993281234 1.63809192180634 122.246 110
6.3 0.685233557827308 1.96840569595139 1.64201819896698 122.6327 110
6.33 0.693774562136659 1.93666677793485 1.64467906951904 122.9549 110
6.36 0.68643424394168 1.91161314061608 1.64836573600769 121.9238 110
6.39 0.685602180312501 1.94767287697803 1.65136396884918 122.7615 110
6.42 0.7297620478468 1.99330970928099 1.65334832668304 121.7949 110
6.44999999999999 0.756283933955682 1.97826599045741 1.65791773796082 122.3749 110
6.47999999999999 0.721046642384175 1.95283500819935 1.66028261184692 122.3749 110
6.51000000000001 0.691200540535079 1.95969200812784 1.66496920585632 122.246 110
6.54000000000001 0.696079530503654 1.97144411116641 1.66840577125549 121.6016 110
6.56999999999999 0.694619725295636 1.97461657676429 1.67137348651886 121.2149 110
6.59999999999999 0.685962309350326 1.96838690007233 1.67531394958496 122.4393 110
6.63 0.682217083779824 1.9645440962732 1.67852711677551 120.8927 110
6.66 0.661887001653951 1.97604524139474 1.68190443515778 121.666 110
6.69 0.634051905698374 1.98149475053139 1.68358099460602 121.8594 110
6.72 0.647888245680083 1.98540343084748 1.68877041339874 121.3438 110
6.75 0.683366291974584 2.01151451720733 1.69222807884216 121.9882 110
6.78 0.68303076724826 2.0203425102487 1.69557464122772 120.6994 110
6.80999999999999 0.66768930963076 1.97904789227507 1.69909834861755 121.7305 110
6.83999999999999 0.689649618022662 1.96041107661521 1.70265853404999 120.7638 110
6.87 0.721418522185478 1.98825451240697 1.70620262622833 121.3438 110
6.90000000000001 0.704746386158167 1.99985706230871 1.70880901813507 120.6994 110
6.92999999999999 0.662402658235741 2.00434088269891 1.71165251731873 120.8283 110
6.95999999999999 0.659447936229467 2.01890530084497 1.71639883518219 120.7638 110
6.98999999999999 0.698840531422497 2.02567939841604 1.71990978717804 120.1839 110
7.02 0.705605241151925 2.02826984362675 1.72339010238647 120.5061 110
7.05 0.656050118362699 2.02729332654592 1.7269514799118 120.1194 110
7.08 0.66681535600203 2.00910786565116 1.73043930530548 120.6994 110
7.11 0.795703481329156 1.99374264191841 1.7340921163559 119.9905 110
7.14 0.87167161303311 2.01949233987618 1.73753726482391 120.3772 110
7.16999999999999 0.773955118798757 2.05242536464182 1.74105823040009 120.635 110
7.2 0.662494143361134 2.0462511709312 1.74463522434235 119.7328 110
7.23 0.662602289708343 2.0447004919257 1.74814391136169 119.7972 110
7.26000000000001 0.6804100182975 2.07250545367313 1.75175356864929 119.475 110
7.28999999999999 0.662286886747695 2.06887558585791 1.75528144836426 120.4416 110
7.31999999999999 0.682634826437973 2.02636584935162 1.75882458686829 119.6683 110
7.34999999999999 0.747188134579655 2.02230551389266 1.76240313053131 118.5728 110
7.38 0.756081058877533 2.06375384835111 1.76606118679047 119.7328 110
7.41 0.703616844226717 2.09482013266787 1.76966845989227 119.9905 110
7.44 0.677396569836564 2.09705677982616 1.77326846122742 120.635 110
7.47 0.678584186251426 2.09076626223454 1.77690529823303 119.7972 110
7.5 0.663471800748484 2.10281359023257 1.78054678440094 119.2172 110
7.52999999999999 0.651734778528468 2.08613153567936 1.78414011001587 118.7017 110
7.56 0.663307815000688 2.01855070177254 1.78791582584381 119.3461 110
7.59 0.665099443502904 2.02093284547548 1.79140639305115 118.4439 110
7.62 0.652275898805168 2.10484125184619 1.79516851902008 119.7972 110
7.64999999999999 0.655529082866593 2.13666008558652 1.79879605770111 118.6373 110
7.67999999999999 0.671277460536439 2.11343107035571 1.80242025852203 119.0239 110
7.70999999999999 0.661421395247807 2.11130958726826 1.80615067481995 118.6373 110
7.73999999999999 0.640854092903097 2.13444869113776 1.8099353313446 118.895 110
7.77 0.672875745420403 2.15793331984171 1.81347215175629 118.5728 110
7.8 0.722070245523389 2.15575219726917 1.81734716892242 118.1217 110
7.83 0.697481442615116 2.13493913563212 1.82097244262695 118.4439 110
7.86 0.639917401618316 2.14957961545176 1.8247412443161 117.5418 110
7.88999999999999 0.629044342250828 2.16917483552526 1.82848572731018 117.9929 110
7.92 0.639875400111355 2.13073283419587 1.83218848705292 117.6062 110
7.95 0.642623737295692 2.11165762226987 1.83575642108917 118.0573 110
7.98 0.655359163912687 2.16027522974582 1.8398209810257 117.284 110
8.00999999999999 0.690309437289408 2.15939676226997 1.84375619888306 117.864 110
8.03999999999999 0.721935611966991 2.11456349378867 1.84710085391998 116.9618 110
8.07000000000001 0.719001378595955 2.14554575428861 1.85103273391724 117.7351 110
8.09999999999999 0.687873298413343 2.1982533809271 1.85522782802582 117.4773 110
8.13 0.653999859358084 2.19397568357688 1.8581451177597 117.7995 110
8.16 0.631115146631548 2.19937804715282 1.86243569850922 117.3484 110
8.19 0.631101615793319 2.23071765590801 1.86620700359344 117.6706 110
8.22 0.68000356001995 2.22170206367423 1.86978399753571 117.2195 110
8.24999999999999 0.737955209682935 2.22148603604891 1.87381637096405 117.4773 110
8.28 0.715099246823392 2.26108071731922 1.87775242328644 116.4463 110
8.31 0.645685103041803 2.24468222771846 1.88160490989685 117.1551 110
8.34 0.628935895940883 2.1755269707045 1.8859897851944 116.4463 110
8.36999999999999 0.652329937129151 2.17401550456995 1.88904082775116 116.4463 110
8.39999999999999 0.650595281188867 2.24271107317727 1.8933914899826 116.5751 110
8.43000000000001 0.650579801298238 2.24591176919915 1.89558959007263 116.4463 110
8.45999999999999 0.701276228890121 2.18872141602919 1.89987933635712 116.1885 110
8.48999999999999 0.730825777114552 2.20150850967722 1.90412497520447 115.9307 110
8.52 0.681013047813494 2.24723719304974 1.90927267074585 115.8018 110
8.55 0.624038775926868 2.2278537012548 1.91274273395538 116.124 110
8.58 0.613784716571274 2.20508565420244 1.91661953926086 115.8018 110
8.60999999999999 0.623036902349951 2.23319308436592 1.92133104801178 115.9307 110
8.64 0.622686713259059 2.23244397067992 1.92447292804718 115.1574 110
8.67 0.62687127144182 2.20593535398085 1.92931199073792 116.124 110
8.7 0.641307058284983 2.25509136389429 1.9321653842926 115.3507 110
8.72999999999999 0.634144490450944 2.3231733769866 1.93788921833038 115.4796 110
8.75999999999999 0.615493730068502 2.32002590903521 1.94049227237701 115.0285 110
8.79000000000001 0.614329430809819 2.30158322368071 1.94440603256226 115.5441 110
8.82000000000001 0.620087591857706 2.29547014644702 1.94858121871948 114.8352 110
8.84999999999999 0.620674021643158 2.28153178488658 1.95314693450928 115.2219 110
8.88 0.618835273598201 2.29607465529238 1.95627021789551 114.8352 110
8.91 0.635938573415928 2.32958962759202 1.95946478843689 114.8996 110
8.94 0.663496082830491 2.32502062042241 1.96135377883911 114.3197 110
8.96999999999998 0.648603328641194 2.30605007910989 1.96629631519318 114.8352 110
9 0.618951821557672 2.29279477370764 1.97292280197144 114.5774 110
9.03 0.617914343586369 2.2777155308759 1.9752436876297 114.8996 110
9.06 0.610662668980903 2.30462081754367 1.97988796234131 114.0619 110
9.08999999999999 0.610111454318415 2.3607512843205 1.98057889938354 114.4486 110
9.11999999999999 0.65702571754438 2.37941817885426 1.9882071018219 113.4175 110
9.15000000000001 0.685601877920646 2.39382654931708 1.99865138530731 113.8041 110
9.18000000000001 0.649964365285077 2.40960649415812 1.99606561660767 113.1597 110
9.20999999999999 0.616031685695543 2.37979012419183 2.00083231925964 113.5464 110
9.23999999999999 0.619312268944862 2.36067046013228 2.00619840621948 113.0308 110
9.27 0.623942091063273 2.36617719758005 2.00788331031799 113.5464 110
9.3 0.591203731494136 2.34720755791079 2.01244497299194 112.9664 110
9.33 0.572962513855739 2.34274559490009 2.01754426956177 113.2886 110
9.36 0.669746855938758 2.36429751883814 2.02230453491211 113.6108 110
9.39 0.786381871931327 2.36814653656899 2.02688956260681 113.1597 110
9.42 0.742653790209873 2.36254604239966 2.03100609779358 113.2242 110
9.44999999999999 0.621999592175891 2.37747084939627 2.03500318527222 112.902 110
9.47999999999999 0.598756543634554 2.39487225202385 2.03612184524536 113.6108 110
9.51000000000001 0.626224067038199 2.39895649885614 2.04203772544861 112.6442 110
9.54000000000001 0.611176992353778 2.41322838880319 2.04635310173035 113.2242 110
9.56999999999999 0.592798444801831 2.42995489265396 2.05165004730225 112.1931 110
9.59999999999999 0.606611504175989 2.42283367697553 2.0636785030365 112.5153 110
9.63 0.618932798036506 2.41596474714815 2.05817818641663 111.9998 110
9.66 0.61183447490562 2.42366369150313 2.0639181137085 112.1286 110
9.69 0.607887229984406 2.42984963247179 2.06551170349121 111.742 110
9.72 0.59899432415173 2.43326280798861 2.08100938796997 111.9353 110
9.75 0.576655093936668 2.43081772175424 2.0748336315155 111.742 110
9.78 0.56876011594484 2.43003964511656 2.0842227935791 111.8064 110
9.80999999999999 0.574803718670708 2.44244154738702 2.083979845047 111.742 110
9.83999999999999 0.583456968598592 2.44785606494553 2.08941078186035 111.0331 110
9.87 0.607543887252595 2.4538142426484 2.08892583847046 112.1931 110
9.90000000000001 0.625091383256021 2.4670211808148 2.09632277488708 110.9043 110
9.92999999999999 0.602244933656444 2.46414004954812 2.09851837158203 111.3553 110
9.95999999999999 0.563867470790662 2.46340462113103 2.10643124580383 110.7109 110
9.98999999999999 0.549519996567017 2.4784907536582 2.10904741287231 111.4198 110
10.02 0.555558065470116 2.48737456057447 2.12263441085815 110.8398 110
10.05 0.563903415372896 2.50264519546564 2.1201171875 110.7109 110
10.08 0.579902254143102 2.53241773331446 2.11919569969177 110.4532 110
10.11 0.599931713336979 2.52873517136064 2.12591552734375 110.9043 110
10.14 0.604589236688501 2.48399000751423 2.13098859786987 111.4198 110
10.17 0.582087118294651 2.45537506416686 2.1267261505127 110.6465 110
10.2 0.55331413026501 2.49086080542289 2.14286637306213 110.1954 110
10.23 0.603508248119069 2.54651563626399 2.14861607551575 109.9376 110
10.26 0.724848378964568 2.5544969761961 2.1490581035614 109.8087 110
10.29 0.727742835148811 2.5384125899524 2.1466166973114 110.1954 110
10.32 0.600557269576909 2.53333086374194 2.15225338935852 110.3243 110
10.35 0.542601433296538 2.5253239299508 2.1524293422699 110.4532 110
10.38 0.584957360886292 2.52911965022008 2.1661217212677 109.6154 110
10.41 0.627835430134608 2.55397013090675 2.15677404403687 109.4865 110
10.44 0.625510038283201 2.55969264937468 2.16423153877258 109.7443 110
10.47 0.575982539971243 2.54355615021501 2.17611289024353 109.551 110
10.5 0.541588270413705 2.54902032062758 2.15690732002258 110.0021 110
10.53 0.603519160218004 2.57239138271741 2.17574381828308 111.8064 110
10.56 0.67328014956019 2.57937663524252 2.19122290611267 109.8087 110
10.59 0.629503075711875 2.56917890187013 2.19607973098755 108.391 110
10.62 0.562203207602733 2.54935147685469 2.19671630859375 109.2288 110
10.65 0.570708812991841 2.54366654984687 2.19710445404053 108.8421 110
10.68 0.586796358120098 2.57559314094251 2.20000004768372 109.0999 110
10.71 0.564915352132299 2.59518843251533 2.19000005722046 109.3577 110
10.74 0.563301286717784 2.58423478457792 2.20000004768372 108.3266 110
10.77 0.597804318554336 2.58670832737038 2.20000004768372 108.7777 110
10.8 0.609420617161993 2.58358398460441 2.20000004768372 108.7132 110
10.83 0.594459056328488 2.55326824701851 2.20000004768372 108.4555 110
10.86 0.604037398135608 2.54477788293758 2.20000004768372 108.7777 110
10.89 0.614547777653125 2.58109231764231 2.20000004768372 108.5844 110
10.92 0.58213848124849 2.61082197752939 2.20000004768372 108.391 110
10.95 0.553987076751649 2.58732156386263 2.20000004768372 108.5844 110
10.98 0.56095292016244 2.54945359248413 2.20000004768372 108.391 110
11.01 0.555458146205436 2.5520149196712 2.20000004768372 110.5821 110
11.04 0.55082167316359 2.57372652419938 2.20000004768372 108.6488 110
11.07 0.584144028938734 2.58111738400388 2.20000004768372 109.2288 110
11.1 0.605093128733386 2.58220151846795 2.20000004768372 108.0044 110
11.13 0.600682864073411 2.57945322979469 2.20000004768372 108.391 110
11.16 0.616033158581114 2.5553595505705 2.20000004768372 108.1333 110
11.19 0.625277302513515 2.54070166668238 2.20000004768372 108.391 110
11.22 0.599797295558586 2.56508557514779 2.20000004768372 109.4221 110
11.25 0.573021884678614 2.58479042227171 2.20000004768372 108.3266 110
11.28 0.568215178262571 2.57253868452878 2.20000004768372 108.6488 110
11.31 0.587507621180458 2.54818414787023 2.20000004768372 108.3266 110
11.34 0.616503135978387 2.53854994795155 2.20000004768372 108.0688 110
11.37 0.636125873103222 2.55517196364375 2.20000004768372 109.2288 110
11.4 0.645049081529753 2.57245862629598 2.20000004768372 108.1333 110
11.43 0.621252885756228 2.55509646234936 2.20000004768372 108.2621 110
11.46 0.578622625600134 2.52598346926251 2.20000004768372 108.6488 110
11.49 0.565228463731536 2.54308687337686 2.20000004768372 108.5844 110
11.52 0.575138445713079 2.5769974054673 2.20000004768372 108.4555 110
11.55 0.5989497558602 2.57439138213348 2.20000004768372 108.4555 110
11.58 0.627614116639321 2.56457816847914 2.20000004768372 109.0999 110
11.61 0.611091749049172 2.55681417590814 2.20000004768372 108.3266 110
11.64 0.577634203253921 2.55693535115616 2.20000004768372 108.7777 110
11.67 0.594543219705769 2.59617495262124 2.20000004768372 108.7132 110
11.7 0.607586996809451 2.61291240411196 2.20000004768372 108.0688 110
11.73 0.592077285035377 2.55308194526047 2.20000004768372 108.971 110
11.76 0.591307334175064 2.52678216008869 2.20000004768372 108.0688 110
11.79 0.583318370503647 2.60183553714767 2.20000004768372 108.391 110
11.82 0.562604729973716 2.63800037653508 2.20000004768372 108.4555 110
11.85 0.571802803333929 2.58713935282209 2.20000004768372 108.1333 110
11.88 0.609093856723067 2.57679678956822 2.20000004768372 110.4532 110
11.91 0.628423832838655 2.59433657000248 2.20000004768372 108.0044 110
11.94 0.617292357687787 2.57032577098289 2.20000004768372 108.7132 110
11.97 0.600138444018433 2.55647057457641 2.20000004768372 108.3266 110
12 0.594340457399388 2.57373818551958 2.20000004768372 108.391 110
12.03 0.601257467613863 2.57066328100715 2.20000004768372 109.7443 110
12.06 0.603930251666952 2.54818761434035 2.20000004768372 108.6488 110
12.09 0.584748460679722 2.55890270196892 2.20000004768372 108.9066 110
12.12 0.55749418742202 2.58454221693755 2.20000004768372 108.5199 110
12.15 0.558363147190122 2.55887996234629 2.20000004768372 108.0688 110
12.18 0.573096349186694 2.52792302060131 2.20000004768372 109.2288 110
12.21 0.573979886205539 2.56809194345111 2.20000004768372 108.6488 110
12.24 0.56756977186969 2.60960689786256 2.20000004768372 109.0999 110
12.27 0.559203534175514 2.58551438246087 2.20000004768372 108.391 110
12.3 0.580357163271552 2.55350254300169 2.20000004768372 108.4555 110
12.33 0.62608822491973 2.57190917751674 2.20000004768372 108.0688 110
12.36 0.61914010770739 2.62605542126718 2.20000004768372 108.2621 110
12.39 0.585194457305897 2.64225403994866 2.20000004768372 109.2288 110
12.42 0.598002134774555 2.59830371495187 2.20000004768372 109.551 110
12.45 0.606991927700434 2.56452120373129 2.20000004768372 109.0999 110
12.48 0.583887070673719 2.55820673034745 2.20000004768372 108.4555 110
12.51 0.591607665118792 2.56175675131094 2.20000004768372 108.5199 110
12.54 0.626792015985086 2.60443638548854 2.20000004768372 109.0999 110
12.57 0.643680506299507 2.65025460582976 2.20000004768372 108.5199 110
12.6 0.630359646439182 2.62916701073044 2.19812726974487 108.6488 110
12.63 0.585878369860664 2.59882990953737 2.20000004768372 108.5844 110
12.66 0.553702964266801 2.60550216910206 2.20000004768372 108.0688 110
12.69 0.584828836318267 2.59873508644171 2.20000004768372 108.8421 110
12.72 0.625060389268876 2.5767167187069 2.20000004768372 108.8421 110
12.75 0.588650346667007 2.59297963096336 2.20000004768372 108.5844 110
12.78 0.527411603306181 2.62906662500081 2.20000004768372 109.1643 110
12.81 0.54197754855027 2.61743647919668 2.20000004768372 108.6488 110
12.84 0.580760190689211 2.58477920758871 2.20000004768372 109.1643 110
12.87 0.579031306793028 2.59526177071276 2.20000004768372 108.6488 110
12.9 0.599934056693565 2.6249009538502 2.20000004768372 109.4865 110
12.93 0.638902967910635 2.61169242333238 2.20000004768372 108.391 110
12.96 0.6226249014512 2.57885912655492 2.20000004768372 108.6488 110
12.99 0.594390513316434 2.57640284526129 2.20000004768372 108.1977 110
13.02 0.615491153409067 2.58104625707247 2.20000004768372 109.2288 110
13.05 0.639239965509634 2.57473151630847 2.20000004768372 109.4865 110
13.08 0.633315066164333 2.57620084178985 2.20000004768372 108.7132 110
13.11 0.619282779088055 2.57881223681963 2.20000004768372 108.971 110
13.14 0.592877286536853 2.57000788739982 2.20000004768372 108.9066 110
13.17 0.580310577569297 2.56044053784747 2.20000004768372 108.1333 110
13.2 0.595257175376341 2.55501704424723 2.1912853717804 109.2932 110
13.23 0.595837204544033 2.55061054311131 2.20000004768372 108.3266 110
13.26 0.582769879130179 2.54736494809161 2.18841218948364 108.5199 110
13.29 0.583981433259851 2.55061631955901 2.19402813911438 109.0999 110
13.32 0.590232652613201 2.55996608173503 2.19179844856262 108.5199 110
13.35 0.590415571415974 2.5589035436596 2.17486667633057 109.0354 110
13.38 0.583252315748114 2.55465655291488 2.17924952507019 108.7777 110
13.41 0.57519073701292 2.56319463496437 2.17878317832947 108.6488 110
13.44 0.592898240078825 2.56810687921974 2.17279577255249 108.6488 110
13.47 0.617185430631619 2.55588316384596 2.17039203643799 108.8421 110
13.5 0.608022890688311 2.53465289230084 2.15915846824646 109.3577 110
13.53 0.589921289053368 2.53610760244049 2.1618025302887 108.7132 110
13.56 0.591662955284685 2.56972097619594 2.14960551261902 109.551 110
13.59 0.58756893284288 2.56724812317878 2.15231132507324 108.391 110
13.62 0.571707553705077 2.5158763757085 2.13895750045776 110.0021 110
13.65 0.578454156895649 2.49048409016102 2.14597630500793 109.551 110
13.68 0.597998258456012 2.48727522081479 2.13916015625 108.5199 110
13.71 0.600598690237886 2.48059439390281 2.13722133636475 109.8732 110
13.74 0.606574352036298 2.49348278852654 2.13245511054993 109.0999 110
13.77 0.61897336943287 2.51083939667791 2.12698268890381 109.8087 110
13.8 0.606626030720973 2.48832883673821 2.12191319465637 109.551 110
13.83 0.592201527534889 2.45110788575208 2.11338949203491 110.131 110
13.86 0.613692266461129 2.46290722268633 2.11362171173096 109.6799 110
13.89 0.640958332351302 2.48971144322118 2.10759258270264 109.6799 110
13.92 0.634276673319246 2.47056621625482 2.10208249092102 111.4842 110
13.95 0.620211522833537 2.45210253936388 2.10178232192993 110.2598 110
13.98 0.612907003289866 2.47392022274977 2.09154176712036 113.5464 110
14.01 0.593223891434891 2.45868296608305 2.09178709983826 109.8087 110
14.04 0.591510587308252 2.3798074619334 2.08720564842224 110.5821 110
14.07 0.599373589604791 2.3547372158811 2.08384275436401 110.6465 110
14.1 0.576364070461556 2.40666305154507 2.07942867279053 110.4532 110
14.13 0.577959588281826 2.43630999323282 2.07552766799927 111.4198 110
14.16 0.643145864944901 2.43358014081989 2.07095646858215 110.8398 110
14.19 0.669476627503256 2.4309746759183 2.06731557846069 111.3553 110
14.22 0.61454601319274 2.41675918123111 2.06279349327087 110.3887 110
14.25 0.611612006029263 2.40423871530096 2.05704760551453 111.0331 110
14.28 0.695420563531966 2.40693183416329 2.05365538597107 110.4532 110
14.31 0.70935481318026 2.39751345328301 2.04938936233521 111.2909 110
14.34 0.63073210703392 2.39503452586009 2.04518985748291 110.7754 110
14.37 0.609064416548687 2.40696222698095 2.04278182983398 111.0976 110
14.4 0.646855684440634 2.39194918696176 2.03425979614258 112.3864 110
14.43 0.630674710834668 2.36873239781605 2.03216743469238 111.162 110
14.46 0.592304229083249 2.37365715820751 2.02822303771973 112.322 110
14.49 0.63502567041886 2.37523655451991 2.02255368232727 111.3553 110
14.52 0.691877405092218 2.35175920264583 2.01859545707703 111.4198 110
14.55 0.666825145192771 2.34197838710219 2.01354575157166 111.6776 110
14.58 0.622278275682128 2.3511187575493 2.01082897186279 115.093 110
14.61 0.620277327705426 2.34995519010041 2.00607562065125 111.9353 110
14.64 0.622173559101917 2.34983610006568 2.00203561782837 112.1286 110
14.67 0.609330677403391 2.35815411143257 1.99767971038818 112.1286 110
14.7 0.607849057401354 2.34178171396861 1.99419069290161 112.8375 110
14.73 0.602129518033007 2.31151082222837 1.98951983451843 113.2886 110
14.76 0.588258601961978 2.30918056993035 1.98667013645172 111.2265 110
14.79 0.608763062773673 2.31704969888092 1.98171603679657 113.2242 110
14.82 0.656365615698959 2.31373969224679 1.97787058353424 112.322 110
14.85 0.681808448923436 2.30042785179965 1.97362232208252 112.7731 110
14.88 0.653546173026149 2.27013672519132 1.96969890594482 112.6442 110
14.91 0.606421965806629 2.25674092128047 1.96546566486359 112.6442 110
14.94 0.609678484082724 2.29264774217835 1.96083724498749 112.7731 110
14.97 0.649552398552709 2.32992338305147 1.95627224445343 113.0953 110
15 0.672075739644886 2.32012223476301 1.95302748680115 113.5464 110
15.03 0.669446373632932 2.27016888252921 1.94824969768524 113.4819 110
15.06 0.663294020954519 2.23580737444109 1.94485342502594 113.6108 110
15.09 0.665897829593961 2.26166030489294 1.94093823432922 113.4819 110
15.12 0.659331865440476 2.28983251443609 1.93683993816376 113.5464 110
15.15 0.666610784067829 2.24749743228495 1.93333613872528 113.5464 110
15.18 0.703795599399184 2.1943306622624 1.92943799495697 114.513 110
15.21 0.694645363090451 2.222808932422 1.92532646656036 113.8686 110
15.24 0.633610011919198 2.27174033550207 1.92112994194031 114.513 110
15.27 0.608818597854865 2.2662836593745 1.91695845127106 113.7397 110
15.3 0.634099123806633 2.24681046932209 1.91409122943878 115.0285 110
15.33 0.648118507497779 2.24918850609657 1.90928673744202 113.7397 110
15.36 0.636735039757118 2.23853605432558 1.90528964996338 114.6419 110
15.39 0.639656067767536 2.21040194512005 1.90145313739777 113.6752 110
15.42 0.650592675600368 2.21272491032952 1.89718079566956 114.513 110
15.45 0.64174049755434 2.22048134770271 1.89355790615082 114.4486 110
15.48 0.628364175221046 2.19337517011097 1.8896017074585 112.9664 110
15.51 0.632846639161384 2.18445231445692 1.88572418689728 114.7708 110
15.54 0.630575426512121 2.20425822167576 1.88171947002411 114.7708 110
15.57 0.61605027084183 2.19307904923283 1.8779935836792 114.8996 110
15.6 0.668661900363774 2.1604082598185 1.87396275997162 114.8996 110
15.63 0.768721195582777 2.17277336168913 1.87035655975342 119.4106 110
15.66 0.761148327697287 2.2171437339869 1.86614573001862 115.2863 110
15.69 0.677447928323146 2.209268409291 1.86259782314301 115.3507 110
15.72 0.664085249709258 2.15846029478903 1.85839676856995 115.3507 110
15.75 0.697600045691558 2.14256103232516 1.85493791103363 115.4152 110
15.78 0.693935207058807 2.16326805084044 1.85108172893524 115.6085 110
15.81 0.64964216365777 2.17274031718815 1.84730803966522 115.3507 110
15.84 0.606490758081799 2.17325328164186 1.84352493286133 115.7374 110
15.87 0.604303760191525 2.19007526242746 1.83970654010773 114.5774 110
15.9 0.65189353071244 2.18926683920898 1.83596885204315 116.0596 110
15.93 0.688064705480636 2.13942242931006 1.83223390579224 115.9307 110
15.96 0.671285319913364 2.09854774541442 1.8284627199173 117.4129 110
15.99 0.650657761646722 2.1138726843393 1.82470321655273 116.2529 110
16.02 0.667685928896325 2.13379720464246 1.82110607624054 116.3818 110
16.05 0.705120825874573 2.10942806832572 1.81725811958313 115.6085 110
16.08 0.710907263291027 2.08971675255041 1.81373262405396 116.704 110
16.11 0.670921632581851 2.10950010418611 1.80963230133057 116.5751 110
16.14 0.648594257186734 2.11916118513686 1.80613911151886 117.5418 110
16.17 0.661537522074906 2.10675251039276 1.80242967605591 116.7685 110
16.2 0.664777254200964 2.10224790091693 1.7988178730011 117.0262 110
16.23 0.651337514130392 2.10333477312781 1.79507219791412 116.5751 110
16.26 0.659000704735263 2.09206302601237 1.79134118556976 117.1551 110
16.29 0.693216996764611 2.0729352895003 1.78740966320038 117.0907 110
16.32 0.704878692286774 2.0641584207462 1.78351104259491 117.284 110
16.35 0.681581202322714 2.07179585649029 1.78035974502563 117.0262 110
16.38 0.655809064577702 2.08939613204119 1.77681076526642 118.3151 110
16.41 0.644152297050898 2.09823153527975 1.77316498756409 117.5418 110
16.44 0.655481964634948 2.08325434545574 1.76951348781586 118.4439 110
16.47 0.671377720419757 2.07935823116203 1.76604378223419 117.7351 110
16.5 0.653836944513371 2.11260342944538 1.76248025894165 118.8306 110
16.53 0.636634289757962 2.12451784228771 1.75889444351196 117.864 110
16.56 0.663636660819158 2.08163721378294 1.75527250766754 118.5084 110
16.59 0.694827489458189 2.04942010811133 1.75179433822632 118.6373 110
16.62 0.69615553138688 2.05707181178143 1.74797964096069 118.3151 110
16.65 0.685085645391844 2.0575039058992 1.74456989765167 118.3151 110
16.68 0.686483125224037 2.03375660700233 1.74099946022034 118.0573 110
16.71 0.715111488606905 2.03211199713488 1.73743772506714 119.0239 110
16.74 0.736030929691504 2.07381138461281 1.7339004278183 118.1217 110
16.77 0.71514447837132 2.09400101809385 1.73021876811981 118.895 110
16.8 0.698796661870062 2.0608400115038 1.72680139541626 118.3151 110
16.83 0.704006405499373 2.0348157722627 1.72347378730774 119.7972 110
16.86 0.694771275895141 2.03384269563752 1.71981656551361 119.0239 110
16.89 0.695643134941413 2.02076973311692 1.71628129482269 120.1194 110
16.92 0.707679048057304 1.98013723844111 1.71276962757111 119.2172 110
16.95 0.689743544866198 1.95745152365334 1.70932984352112 119.0239 110
16.98 0.675040635252316 1.98566588973441 1.70614755153656 119.6683 110
17.01 0.698760566252398 2.01369516684634 1.70240139961243 119.6039 110
17.04 0.723088008612193 2.00870302019704 1.69893395900726 119.6039 110
17.07 0.721212549351337 2.00268968622628 1.69512093067169 119.0884 110
17.1 0.702840205690978 2.01511750228473 1.69205605983734 117.4773 110
17.13 0.684713369199609 2.01888910484937 1.68874871730804 119.9261 110
17.16 0.685237110601149 1.99777720946761 1.68483996391296 119.475 110
17.19 0.71887682546584 1.97364659518602 1.68146705627441 120.1839 110
17.22 0.740994759948687 1.96566650567006 1.67889499664307 120.8283 110
17.25 0.709962177439287 1.9741604186392 1.67497730255127 120.635 110
17.28 0.695693462258978 1.98105560469429 1.6716160774231 120.2483 110
17.31 0.725279724584009 1.96394380013288 1.66830050945282 121.3438 110
17.34 0.720237493338418 1.94127497431411 1.66455256938934 120.6994 110
17.37 0.683720838147933 1.95514403326798 1.6615799665451 121.1505 110
17.4 0.678968211784831 1.98200847456934 1.65777730941772 121.4727 110
17.43 0.702415418002062 1.9605729817417 1.6554034948349 121.1505 110
17.46 0.715375931476184 1.91132662953477 1.65153968334198 121.1505 110
17.49 0.709211545879708 1.90916669363357 1.64794528484344 120.8283 110
17.52 0.712017629409201 1.93527576471756 1.6449476480484 121.7949 110
17.55 0.719483610623816 1.92424362173049 1.64165449142456 121.3438 110
17.58 0.7057983384503 1.93011027400687 1.63820159435272 121.9882 110
17.61 0.69436235505592 1.99212830810755 1.63483703136444 121.6016 110
17.64 0.711192115041271 1.99964402217641 1.63164150714874 122.1171 110
17.67 0.72324399476485 1.92114858083685 1.62850368022919 121.7949 110
17.7 0.717826376148368 1.87519292654414 1.62442898750305 120.8927 110
17.73 0.715448708741779 1.89550705311881 1.621502161026 123.4704 110
17.76 0.708608975284126 1.91576517426597 1.61798942089081 121.9882 110
17.79 0.700109289339647 1.90865478932721 1.61515247821808 122.3104 110
17.82 0.705131483147657 1.88698707799429 1.61171233654022 122.7615 110
17.85 0.709882446339514 1.86826048440563 1.60838294029236 122.246 110
17.88 0.705724246810616 1.86302535389416 1.60533344745636 123.5993 110
17.91 0.706665942812926 1.86239886907433 1.60190618038177 122.8904 110
17.94 0.714088453431307 1.86745944265563 1.6007376909256 123.0837 110
17.97 0.711676351044947 1.87787515216771 1.60455167293549 122.6327 110
18 0.70091988389746 1.88275393071207 1.60708665847778 123.2771 110
18.03 0.696867894933357 1.88825473921234 1.61063134670258 123.2126 110
18.06 0.698076722664416 1.910704219259 1.61544740200043 120.9572 110
18.09 0.710211965178603 1.92890916053002 1.61613118648529 123.406 110
18.12 0.725617737437146 1.92436949414504 1.62051701545715 122.6971 110
18.15 0.715467716340731 1.91344888557322 1.6234495639801 122.7615 110
18.18 0.698120393799384 1.90218379002485 1.62709188461304 122.7615 110
18.21 0.697825474786377 1.89204394711222 1.63017892837524 122.1816 110
18.24 0.697529732491088 1.88849450427265 1.63353192806244 123.0193 110
18.27 0.687083971717075 1.90179895700259 1.63702845573425 122.5038 110
18.3 0.691509148813719 1.93614226519637 1.63938808441162 122.1171 110
18.33 0.717308097962482 1.95017225370215 1.64499235153198 122.1171 110
18.36 0.71808941145303 1.92639171630803 1.64683473110199 121.7949 110
18.39 0.682789174007842 1.92346233474395 1.65034699440002 122.246 110
18.42 0.656551499127873 1.95397278264921 1.65366065502167 121.5371 110
18.45 0.654284328341325 1.96566233458274 1.65712940692902 122.1816 110
18.48 0.665100222384746 1.95105219562825 1.66054940223694 121.7949 110
18.51 0.691312605211552 1.94645731463198 1.66388189792633 122.1171 110
18.54 0.714092601814294 1.96775083962373 1.66796684265137 121.666 110
18.57 0.708253553534332 1.98837940313189 1.6700154542923 121.2149 110
18.6 0.68901975215453 1.97214465609057 1.67381620407104 121.5371 110
18.63 0.678611203931157 1.94292292816409 1.67767894268036 121.4083 110
18.66 0.666545853672147 1.97643526000627 1.68091559410095 121.5371 110
18.69 0.65363586279685 2.03200770751895 1.684326171875 121.5371 110
18.72 0.664031676015792 1.99105944918208 1.68786144256592 120.6994 110
18.75 0.678178287675417 1.91947652792591 1.69113862514496 121.0216 110
18.78 0.661372883724336 1.93820508193655 1.69406723976135 120.8283 110
18.81 0.647392325921634 1.99479305584693 1.6980654001236 121.0861 110
18.84 0.672288883307244 2.0146481658767 1.70136427879333 121.2149 110
18.87 0.693776036507731 2.00840945479141 1.70471835136414 121.0216 110
18.9 0.67826516757358 2.00100150728965 1.70835435390472 120.8283 110
18.93 0.65953392578371 2.0106750520978 1.71190690994263 120.3772 110
18.96 0.654400328142307 2.02623395285075 1.71538245677948 120.8283 110
18.99 0.654652677041384 2.02881793216881 1.71859073638916 119.5394 110
19.02 0.663525349440309 2.04062191221041 1.72248101234436 120.9572 110
19.05 0.672567794237338 2.0549997477701 1.72583389282227 120.8927 110
19.08 0.66827962770505 2.04660389951946 1.72931897640228 120.635 110
19.11 0.656634405858198 2.03537618514098 1.73289525508881 120.055 110
19.14 0.652835213957095 2.03152064573611 1.73636829853058 120.1839 110
19.17 0.666346309624368 2.03382375619122 1.73990178108215 120.1839 110
19.2 0.697732329129033 2.05632154253002 1.74375331401825 119.2817 110
19.23 0.705685632242287 2.0796141365882 1.74700558185577 120.3128 110
19.26 0.670600934032356 2.07814252877564 1.75042271614075 118.7662 110
19.29 0.654229757604474 2.06975339236751 1.75411355495453 119.9261 110
19.32 0.664332389490656 2.06698868993208 1.75766623020172 119.5394 110
19.35 0.638650995664637 2.05903519594975 1.76126945018768 120.055 110
19.38 0.620374190823357 2.04852515683965 1.76486027240753 120.6994 110
19.41 0.695065313754608 2.04876480621885 1.76820826530457 119.1528 110
19.44 0.763563976792812 2.0677720297437 1.77204477787018 119.1528 110
19.47 0.70198308095751 2.10595814602002 1.77546286582947 118.8306 110
19.5 0.632859431957943 2.12306778917608 1.77931141853333 120.3128 110
19.53 0.667820185831202 2.10652584085185 1.78335738182068 118.3795 110
19.56 0.692376257389053 2.11247655380441 1.78657412528992 119.6683 110
19.59 0.652988219879804 2.14119689791437 1.79022455215454 118.8306 110
19.62 0.654361918355627 2.16259997492921 1.79383635520935 119.6683 110
19.65 0.690008685509369 2.16532186629256 1.79742860794067 118.5728 110
19.68 0.682447320202724 2.12035269976343 1.80132138729095 118.5084 110
19.71 0.666019177951163 2.07773019795637 1.8049008846283 118.3795 110
19.74 0.665853884292799 2.10611360757525 1.80866265296936 117.9929 110
19.77 0.648826959035645 2.15361742544323 1.81215333938599 118.3795 110
19.8 0.634035682585439 2.15099226772422 1.81601214408875 117.9284 110
19.83 0.652315995339504 2.12161074374729 1.81972742080688 118.5084 110
19.86 0.680500267270603 2.12157337276689 1.82395219802856 117.4773 110
19.89 0.674898824285841 2.13799669904001 1.82722914218903 118.7662 110
19.92 0.645192385363784 2.11268524962154 1.83093082904816 116.8329 110
19.95 0.645728331376071 2.08010002210287 1.83404767513275 117.6062 110
19.98 0.65822554606741 2.09946352608419 1.83843898773193 117.6062 110
20.01 0.637682189105083 2.12910358582745 1.84210395812988 118.5084 110
20.04 0.610048066321764 2.1793850263561 1.84597086906433 117.6706 110
20.07 0.623565020972943 2.26564985177484 1.84961378574371 117.0907 110
20.1 0.658825733889364 2.27106718339684 1.85372018814087 117.6706 110
20.13 0.654119390343569 2.20215986761484 1.85697460174561 117.284 110
20.16 0.613338088876218 2.19119001396797 1.86108291149139 117.284 110
20.19 0.601373126148595 2.20649699057494 1.86544418334961 117.284 110
20.22 0.632317754866243 2.18320141730183 1.86869275569916 117.0907 110
20.25 0.64119763801543 2.16364589477471 1.87264025211334 117.0262 110
20.28 0.633183904704532 2.16122150122995 1.87632775306702 116.5751 110
20.31 0.668647261403318 2.17390373984615 1.87917637825012 116.7685 110
20.34 0.68706018863628 2.20466229181164 1.88535368442535 115.5441 110
20.37 0.646268111942393 2.23165191714494 1.88855183124542 116.2529 110
20.4 0.619331104197571 2.24286602038181 1.89176630973816 116.8329 110
20.43 0.623821697418632 2.2383734861688 1.89542806148529 116.1885 110
20.46 0.62454528015056 2.22263275046609 1.89995789527893 116.5107 110
20.49 0.610830341194325 2.21141119701744 1.90394580364227 115.5441 110
20.52 0.610789700871611 2.20955909341179 1.90792512893677 116.0596 110
20.55 0.65146348779516 2.21792341663268 1.91177678108215 115.6085 110
20.58 0.666136282556022 2.23607248917095 1.91516852378845 115.7374 110
20.61 0.611400967077166 2.24756997685066 1.91987466812134 115.1574 110
20.64 0.600615623015291 2.23699804232012 1.92344117164612 115.4152 110
20.67 0.661837198949458 2.21414401608566 1.91813492774963 115.8663 110
20.7 0.666221391012793 2.21218384506009 1.93148636817932 115.3507 110
20.73 0.610077100921193 2.24322715562101 1.9354442358017 115.2219 110
20.76 0.596858707207251 2.31131270515504 1.9395409822464 115.1574 110
20.79 0.616845925689851 2.35981014332852 1.94344055652618 115.8018 110
20.82 0.614231849642711 2.32179721089371 1.9471138715744 115.2219 110
20.85 0.610956789316378 2.28059655549525 1.95119869709015 114.7708 110
20.88 0.624480551058725 2.29959336453099 1.95402753353119 114.9641 110
20.91 0.62569366668647 2.30897969604764 1.95773231983185 114.513 110
20.94 0.610619604613054 2.29918184327183 1.96293985843658 114.7063 110
20.97 0.601514135961566 2.31767495964102 1.96543800830841 114.2552 110
21 0.59897644164165 2.32794012002741 1.97045850753784 114.2552 110
21.03 0.614495533123876 2.30042904518018 1.97441554069519 114.3841 110
21.06 0.640088869862789 2.30013374868708 1.98183250427246 114.1264 110
21.09 0.615040735140703 2.34344720909616 1.98311066627502 114.7708 110
21.12 0.579078681421602 2.34905341235643 1.985879778862 114.1908 110
21.15 0.623600388814833 2.32241395472992 1.98725163936615 114.5774 110
21.18 0.679338579151887 2.34370305273062 1.99558424949646 113.2242 110
21.21 0.647377741913009 2.37381773651921 1.99842727184296 114.1264 110
21.24 0.590696549191563 2.34232965400414 2.00346159934998 112.8375 110
21.27 0.578096328366787 2.32903797615956 2.00692772865295 114.5774 110
21.3 0.589197136841865 2.40186699556809 2.01244020462036 113.0953 110
21.33 0.605978297190023 2.45032264599276 2.01588106155396 113.353 110
21.36 0.607849009684162 2.41084543970269 2.01776361465454 112.7731 110
21.39 0.599116237120925 2.37520684767581 2.02426385879517 113.0308 110
21.42 0.611718228785422 2.37107824324168 2.02647137641907 112.7086 110
21.45 0.64589063827142 2.37422142998318 2.03255820274353 113.6108 110
21.48 0.667121147072049 2.41631811228888 2.03616261482239 113.0953 110
21.51 0.648462271411374 2.4645864892891 2.04075717926025 111.2909 110
21.54 0.609781347984484 2.45432449982794 2.04508495330811 112.4509 110
21.57 0.586368484789734 2.42156504939593 2.05127954483032 113.0308 110
21.6 0.602293716514932 2.41632415115535 2.05034708976746 114.1908 110
21.63 0.630711049637729 2.41429104770718 2.05703616142273 112.4509 110
21.66 0.619822060251624 2.40534363207483 2.05929088592529 112.5153 110
21.69 0.59675300086044 2.44075503954742 2.0688591003418 111.9998 110
21.72 0.62273931853784 2.49574826760925 2.06888437271118 111.9353 110
21.75 0.664347672285126 2.48755641074 2.0755352973938 111.4198 110
21.78 0.657669604225553 2.4460862507824 2.0794734954834 112.1931 110
21.81 0.6185501605867 2.43618661324896 2.08388090133667 111.4842 110
21.84 0.602295784120525 2.45157228038913 2.08495998382568 111.4842 110
21.87 0.609790710419572 2.47012849085182 2.09044313430786 111.6131 110
21.9 0.600525433209348 2.47844417921195 2.09516024589539 111.6776 110
21.93 0.579595217759507 2.46881454096362 2.09917998313904 111.9998 110
21.96 0.567621170380712 2.4573278605934 2.10713672637939 110.7754 110
21.99 0.565825505232795 2.47065860176257 2.10592818260193 110.9043 110
22.02 0.586295204061831 2.50990415983944 2.11409568786621 110.6465 110
22.05 0.612802340374866 2.52588993636118 2.1183819770813 111.2265 110
22.08 0.599479536845631 2.50798829644798 2.11859321594238 110.7754 110
22.11 0.574931121865954 2.51584576183981 2.11679410934448 110.3887 110
22.14 0.603533294597686 2.54182878178689 2.13415765762329 109.8732 110
22.17 0.647458601306305 2.52989062359021 2.13374972343445 110.4532 110
22.2 0.631520091329943 2.50860373534314 2.14111709594727 111.162 110
22.23 0.58239907505632 2.52180006362316 2.14374017715454 109.8732 110
22.26 0.569313624110725 2.53527149173158 2.14334011077881 110.0665 110
22.29 0.591745332241473 2.52473585769883 2.14911484718323 109.9376 110
22.32 0.603181834383685 2.52200876081087 2.14982056617737 110.9687 110
22.35 0.602197495365863 2.54348122128207 2.15084934234619 110.5821 110
22.38 0.595010328037988 2.55961229876032 2.16438627243042 110.1954 110
22.41 0.574177943529174 2.55686725728652 2.16720867156982 110.131 110
22.44 0.559557625611209 2.55243100602181 2.16597652435303 109.4865 110
22.47 0.558340658720772 2.53467474317226 2.17770457267761 116.704 110
22.5 0.570393237309805 2.50783483275851 2.17610239982605 109.8732 110
22.53 0.585392551896276 2.51183294254689 2.18236684799194 110.0665 110
22.56 0.574033275354535 2.5349983376989 2.17153763771057 110.2598 110
22.59 0.550145068093807 2.56752339846066 2.18845295906067 108.8421 110
22.62 0.538021025288781 2.60501026753769 2.19009399414062 109.2288 110
22.65 0.544376047884725 2.60003401190225 2.19747996330261 108.9066 110
22.68 0.577309337451322 2.57409639697113 2.20000004768372 108.4555 110
22.71 0.606953545504117 2.5745535815465 2.18937373161316 108.7132 110
22.74 0.578329108463579 2.58569243953754 2.20000004768372 108.5199 110
22.77 0.54192579597753 2.60270809807304 2.20000004768372 109.4865 110
22.8 0.581852684375957 2.6097240467481 2.20000004768372 108.7132 110
22.83 0.621843218269571 2.5903790483614 2.20000004768372 108.6488 110
22.86 0.596837375958569 2.57184904653881 2.20000004768372 108.7132 110
22.89 0.557386145388637 2.5731833408385 2.20000004768372 108.0688 110
22.92 0.53763521790837 2.58396937087741 2.20000004768372 109.551 110
22.95 0.54960956789644 2.57204485434563 2.20000004768372 108.2621 110
22.98 0.580911320909745 2.55117572658382 2.20000004768372 108.971 110
23.01 0.588242281349794 2.56944549316876 2.20000004768372 108.9066 110
23.04 0.574524784679717 2.59261566879579 2.20000004768372 108.391 110
23.07 0.573457086781001 2.5799521614763 2.20000004768372 109.6799 110
23.1 0.587467869511803 2.56217073978194 2.20000004768372 108.2621 110
23.13 0.588666285284469 2.55525136041297 2.20000004768372 108.7777 110
23.16 0.565391866207464 2.56281105098175 2.20000004768372 109.3577 110
23.19 0.563725360791366 2.60100362294164 2.20000004768372 108.1977 110
23.22 0.615233425590408 2.62987866888081 2.20000004768372 109.2288 110
23.25 0.647986374347816 2.61376016701117 2.20000004768372 111.2909 110
23.28 0.609798531934393 2.5985744789747 2.20000004768372 109.0354 110
23.31 0.560758229520543 2.5957846214004 2.20000004768372 108.2621 110
23.34 0.550760892436575 2.58577559407193 2.20000004768372 108.4555 110
23.37 0.569673279677842 2.58213227025078 2.20000004768372 108.5199 110
23.4 0.582687326391951 2.56765276972999 2.20000004768372 108.7132 110
23.43 0.582445192973458 2.54589685343019 2.20000004768372 109.1643 110
23.46 0.586492734027975 2.56075691180058 2.20000004768372 108.391 110
23.49 0.587611112423248 2.58062140725894 2.20000004768372 108.5844 110
23.52 0.574273482467301 2.56286943186914 2.20000004768372 108.5199 110
23.55 0.561821324314179 2.53754626151088 2.20000004768372 107.9399 110
23.58 0.580025462367268 2.52618408575204 2.20000004768372 110.3887 110
23.61 0.616983459121482 2.52442215591059 2.20000004768372 108.0044 110
23.64 0.639308796034985 2.55053139936021 2.20000004768372 109.1643 110
23.67 0.651860016416276 2.59320797006439 2.20000004768372 110.0021 110
23.7 0.640612268410743 2.58006664198757 2.20000004768372 108.4555 110
23.73 0.595159662318695 2.53642294707384 2.20000004768372 108.6488 110
23.76 0.556163890979913 2.55134784895642 2.20000004768372 108.8421 110
23.79 0.566954210035369 2.60429400691091 2.20000004768372 109.0354 110
23.82 0.627094474959073 2.62137470670385 2.20000004768372 108.971 110
23.85 0.648920714447487 2.60779743208408 2.20000004768372 108.7132 110
23.88 0.58891979294265 2.61421612629851 2.20000004768372 108.1333 110
23.91 0.551195108788591 2.63004824310194 2.20000004768372 107.4888 110
23.94 0.588323347564316 2.63585524645948 2.20000004768372 108.7132 110
23.97 0.619058564297391 2.63870920187927 2.20000004768372 108.1333 110
24 0.603044809099486 2.61920726019796 2.20000004768372 108.7777 110
24.03 0.576271032687016 2.59859615931626 2.20000004768372 108.7132 110
24.06 0.583377625593089 2.63382104758404 2.20000004768372 108.9066 110
24.09 0.649576061659917 2.67368210162666 2.20000004768372 109.4865 110
24.12 0.699472976979016 2.62683802396193 2.20000004768372 107.5533 110
24.15 0.645618968624478 2.56836191338399 2.20000004768372 106.78 110
24.18 0.577492160572045 2.56484237971331 2.20000004768372 108.5199 110
24.21 0.576559484787852 2.56963090414325 2.20000004768372 108.0688 110
24.24 0.576156502716096 2.58464145811524 2.20000004768372 109.4865 110
24.27 0.570760581625806 2.58611233869374 2.20000004768372 107.9399 110
24.3 0.613479795879184 2.53158749150497 2.20000004768372 108.6488 110
24.33 0.635929774427709 2.5317977633726 2.20000004768372 108.7132 110
24.36 0.592665712390329 2.61634508850655 2.20000004768372 108.6488 110
24.39 0.560477491436443 2.63510428029408 2.20000004768372 108.6488 110
24.42 0.562600126370665 2.58837452836663 2.20000004768372 108.971 110
24.45 0.565252213906575 2.56408801964559 2.20000004768372 108.7132 110
24.48 0.567791087854237 2.55164461409062 2.20000004768372 108.2621 110
24.51 0.573811366546324 2.51463195770257 2.20000004768372 108.7777 110
24.54 0.589186141698521 2.48781043265122 2.20000004768372 108.4555 110
24.57 0.616911046276612 2.52918519587457 2.20000004768372 108.6488 110
24.6 0.619304580722342 2.58232600350226 2.20000004768372 109.2288 110
24.63 0.585665950796976 2.58545696702059 2.20000004768372 108.0044 110
24.66 0.560135673997881 2.57300124852589 2.20000004768372 108.6488 110
24.69 0.566121703018612 2.5797932486397 2.20000004768372 108.4555 110
24.72 0.595945234624149 2.58741699342886 2.20000004768372 108.0044 110
24.75 0.604966673907356 2.58111789814715 2.20000004768372 109.2288 110
24.78 0.563915245980619 2.58335355019399 2.20000004768372 108.1977 110
24.81 0.537783659219598 2.59519705009609 2.20000004768372 107.5533 110
24.84 0.57005408759685 2.59643810624386 2.20000004768372 108.7132 110
24.87 0.596033278032674 2.59129806037017 2.20000004768372 108.4555 110
24.9 0.578254351970352 2.58132869623814 2.20000004768372 109.4865 110
24.93 0.57362904390758 2.57111532731984 2.20000004768372 106.5222 110
24.96 0.601745661605234 2.57307366906613 2.20000004768372 108.4555 110
24.99 0.604766902642764 2.57872365034001 2.20000004768372 109.1643 110
25.02 0.572391634139841 2.57171858379244 2.20000004768372 108.4555 110
25.05 0.556143620803581 2.56997837389754 2.20000004768372 109.0354 110
25.08 0.565676722695102 2.59024953324709 2.20000004768372 108.4555 110
25.11 0.588980653344199 2.59808324506366 2.20000004768372 108.5844 110
25.14 0.604545869229138 2.58517899290556 2.20000004768372 108.7777 110
25.17 0.583468483795464 2.57781256530938 2.20000004768372 108.0688 110
25.2 0.562763668812782 2.55182733191588 2.19303584098816 110.0021 110
25.23 0.595645989888616 2.51186886094461 2.1950695514679 106.0711 110
25.26 0.619793262117224 2.52777461453123 2.17572975158691 109.4221 110
25.29 0.577137845779448 2.57434494438583 2.19676566123962 108.1977 110
25.32 0.557605015738929 2.58410176851971 2.20000004768372 108.7132 110
25.35 0.59363085784302 2.57501163978124 2.18477368354797 108.971 110
25.38 0.581801352197803 2.56523719122432 2.18265390396118 108.391 110
25.41 0.561290038444665 2.54716585151821 2.16802835464478 109.9376 110
25.44 0.660221827900287 2.52565031151699 2.17528915405273 108.6488 110
25.47 0.738260691408334 2.51150545703576 2.17936396598816 108.971 110
25.5 0.647628742756427 2.52545908925493 2.1599805355072 108.9066 110
25.53 0.558338671409464 2.55285778655598 2.16615295410156 109.1643 110
25.56 0.562967816413276 2.56170947160821 2.15431332588196 108.3266 110
25.59 0.575735157533664 2.55270525170921 2.15507698059082 109.6799 110
25.62 0.583804324536543 2.51946984710349 2.15627145767212 109.6799 110
25.65 0.58806148255643 2.46135418853652 2.14628005027771 109.7443 110
25.68 0.561879575280443 2.45520790538171 2.13910293579102 108.391 110
25.71 0.551728034662848 2.51192839973616 2.13787603378296 109.2932 110
25.74 0.584690616421375 2.52443524076626 2.13609313964844 109.3577 110
25.77 0.606023799895187 2.49493052701144 2.12215757369995 110.5176 110
25.8 0.592994080586342 2.47542776980815 2.12466979026794 110.131 110
25.83 0.57898819450094 2.46411808434372 2.11916351318359 108.391 110
25.86 0.593732699440934 2.48108001805889 2.11551332473755 109.8732 110
25.89 0.623741806525953 2.50436076173146 2.11007976531982 110.3887 110
25.92 0.628346057646219 2.47786371999841 2.11316251754761 110.3243 110
25.95 0.594195918470461 2.45326873764176 2.09215426445007 110.6465 110
25.98 0.566023311609403 2.46393594131105 2.097651720047 110.9043 110
26.01 0.596529136562633 2.45496155652852 2.08926582336426 110.5821 110
26.04 0.648174830927629 2.43950924410791 2.08963704109192 110.3887 110
26.07 0.650414664322525 2.46011438198303 2.08503317832947 110.0021 110
26.1 0.629492456850228 2.50484418100974 2.0818247795105 110.5821 110
26.13 0.622844575079733 2.51669929919659 2.07561802864075 110.2598 110
26.16 0.615760147568715 2.47058911986578 2.07021570205688 110.7754 110
26.19 0.613712349424366 2.425879619601 2.06727027893066 111.2909 110
26.22 0.614142838816365 2.42421290726381 2.06315588951111 110.0021 110
26.25 0.609014605846808 2.42443525651938 2.05911946296692 110.3243 110
26.28 0.607230736030685 2.41483698556749 2.0552122592926 110.6465 110
26.31 0.612623654406801 2.45831869982856 2.05012631416321 110.8398 110
26.34 0.62930237831359 2.50431924008831 2.04815888404846 110.7754 110
26.37 0.643276910431908 2.4577425242884 2.04167890548706 111.4842 110
26.4 0.628744933787659 2.40317531757801 2.0363233089447 110.9043 110
26.43 0.614954059304727 2.39855567361223 2.0325026512146 110.9687 110
26.46 0.628844788157291 2.39008815396881 2.0286717414856 112.0642 110
26.49 0.641726357994492 2.37423202696075 2.02479910850525 111.162 110
26.52 0.625208596328535 2.37071192455111 2.02092981338501 112.322 110
26.55 0.598915343850445 2.36160221895288 2.01690912246704 111.742 110
26.58 0.589289801783757 2.34461835733966 2.01275134086609 111.0331 110
26.61 0.606754741116886 2.34201365321922 2.00811290740967 111.8709 110
26.64 0.629379116930204 2.35430743655927 2.00381994247437 112.322 110
26.67 0.619878013810318 2.35549482812105 2.00003051757812 111.9998 110
26.7 0.603451399462686 2.337432392516 1.99707448482513 111.9998 110
26.73 0.622373609622525 2.30685716983 1.99117147922516 112.8375 110
26.76 0.626505825660988 2.27171452831483 1.98297560214996 112.902 110
26.79 0.595905525526675 2.2764210613917 1.9817008972168 113.0953 110
26.82 0.614984821131903 2.31164992777905 1.9791454076767 112.902 110
26.85 0.660821562704779 2.31464877631643 1.97446691989899 113.2242 110
26.88 0.654029295583174 2.304728422782 1.97093307971954 113.0308 110
26.91 0.631141246972742 2.31359257692914 1.9670501947403 112.7086 110
26.94 0.618692531812472 2.29248202361934 1.9644570350647 112.5797 110
26.97 0.62007199815875 2.25571180336799 1.95851099491119 113.353 110
27 0.681031028410619 2.29617135106516 1.95431280136108 112.902 110
27.03 0.735032795376173 2.36124479865826 1.95030045509338 113.353 110
27.06 0.682093773570992 2.34429730309257 1.94644057750702 113.1597 110
27.09 0.613507756296372 2.30943553277037 1.94264221191406 113.6752 110
27.12 0.622203281550257 2.29906995368353 1.93817985057831 113.7397 110
27.15 0.655828155637378 2.2582951370918 1.93452429771423 113.6752 110
27.18 0.650909303085427 2.24605301320343 1.93066906929016 114.1264 110
27.21 0.630614884445705 2.30218762585371 1.92649948596954 113.2886 110
27.24 0.640354581009658 2.31552715748671 1.92007052898407 114.6419 110
27.27 0.671731003263806 2.26380312143343 1.91937243938446 114.2552 110
27.3 0.669340145367965 2.24829478361232 1.91429007053375 114.7063 110
27.33 0.626552101259682 2.2671009072082 1.91064238548279 113.9975 110
27.36 0.610912449546049 2.23273801546702 1.9064816236496 114.5774 110
27.39 0.622747831096144 2.18586916853394 1.90306711196899 114.4486 110
27.42 0.617610016272619 2.20713849975119 1.89855194091797 114.8996 110
27.45 0.626219318181766 2.22511677225397 1.89516484737396 114.0619 110
27.48 0.670239267715482 2.19383309600617 1.89136350154877 114.8352 110
27.51 0.681870130054568 2.1882716259074 1.88712275028229 113.9975 110
27.54 0.642259259757019 2.21849825487835 1.88328444957733 115.2863 110
27.57 0.611376032440339 2.22276523805656 1.87927448749542 114.4486 110
27.6 0.617411628742096 2.20589773117782 1.87543392181396 114.3197 110
27.63 0.637853674084852 2.20845266544642 1.87164437770844 114.4486 110
27.66 0.63004036260601 2.20419795796767 1.86759555339813 115.4152 110
27.69 0.600659470934828 2.17243947115279 1.86385083198547 113.8041 110
27.72 0.606154439774973 2.16886620707815 1.86003625392914 115.8663 110
27.75 0.636967266686229 2.18655211596487 1.85620307922363 115.1574 110
27.78 0.653198559714152 2.15851150793246 1.85241794586182 115.2863 110
27.81 0.661702266003858 2.12608635230578 1.84863924980164 115.1574 110
27.84 0.66536218787658 2.15624759866911 1.84478974342346 115.4796 110
27.87 0.668573044484931 2.19457452263302 1.84096467494965 115.7374 110
27.9 0.68036998192621 2.17567781066178 1.83720397949219 116.3818 110
27.93 0.68007450925552 2.13745635702531 1.83362305164337 116.124 110
27.96 0.653010453188131 2.13984036265652 1.82971048355103 116.5107 110
27.99 0.631576383685108 2.15844374460525 1.82603716850281 115.9951 110
28.02 0.632294404091812 2.15072058387156 1.82222831249237 116.8329 110
28.05 0.636930004943439 2.13391779105986 1.81855607032776 115.6729 110
28.08 0.657835327458233 2.10366904019501 1.81477534770966 116.8973 110
28.11 0.699280295845287 2.05353387873876 1.81137692928314 115.4152 110
28.14 0.70967522102257 2.042599746451 1.8074951171875 117.1551 110
28.17 0.67370099646172 2.08602667380004 1.80370271205902 116.704 110
28.2 0.646655516021027 2.10783405234938 1.80000078678131 117.9284 110
28.23 0.6549441428492 2.09514730437562 1.79624390602112 116.8973 110
28.26 0.673533611738054 2.10589241717132 1.79263210296631 117.7351 110
28.29 0.664376812290893 2.11500852890524 1.78876042366028 117.4129 110
28.32 0.649049878868281 2.07305509189718 1.7853798866272 117.4773 110
28.35 0.6666954022063 2.03889858683691 1.78159070014954 117.4773 110
28.38 0.678174007823259 2.07827984941569 1.7779643535614 118.1862 110
28.41 0.662010499428445 2.12825064577891 1.77446246147156 118.0573 110
28.44 0.668328385251828 2.10451337408645 1.77085208892822 118.1862 110
28.47 0.702103379115193 2.05846107979765 1.76706862449646 118.1862 110
28.5 0.699285067689045 2.06843701719947 1.7634083032608 117.3484 110
28.53 0.65666828408836 2.1012335087884 1.7600154876709 118.1862 110
28.56 0.656319276688109 2.09742952083387 1.75614416599274 117.4129 110
28.59 0.707117343580337 2.08071153337802 1.75298631191254 118.1862 110
28.62 0.720182281736484 2.09127300099227 1.74916386604309 118.0573 110
28.65 0.676047055007792 2.07073512094515 1.74601459503174 118.1862 110
28.68 0.643094979140996 2.00527578808433 1.74198973178864 118.1217 110
28.71 0.658715159316896 2.00703076661756 1.73843848705292 119.0239 110
28.74 0.696042428869594 2.07298815795536 1.73509109020233 118.3151 110
28.77 0.710243213175399 2.08576030549962 1.73161673545837 119.4106 110
28.8 0.714885611005412 2.05535230893847 1.72715926170349 118.9595 110
28.83 0.731548182158905 2.02051644011588 1.72452783584595 119.2817 110
28.86 0.715535953048464 1.95781051041832 1.72105324268341 119.475 110
28.89 0.669523949194345 1.9498072822676 1.71763145923615 119.1528 110
28.92 0.648318132537654 2.02697844358624 1.71383488178253 119.475 110
28.95 0.659012382832934 2.02353301913654 1.71052098274231 119.1528 110
28.98 0.697241739240401 1.89948313575937 1.70731115341187 119.9261 110
29.01 0.743896489203293 1.84281965086922 1.70441174507141 119.2172 110
29.04 0.730423555943877 1.94580021754821 1.70089614391327 120.2483 110
29.07 0.679761204544536 2.06699218960426 1.69591963291168 120.6994 110
29.1 0.674827308660342 2.06703111461387 1.69275903701782 120.3128 110
29.13 0.691216806469171 2.01247219724813 1.69007802009583 120.2483 110
29.16 0.694348127004082 2.00780315496097 1.68642115592957 120.6994 110
29.19 0.695184036912335 2.00576944123343 1.68301594257355 118.9595 110
29.22 0.689423297318558 1.96460407812572 1.67973339557648 120.1194 110
29.25 0.682415743655999 1.94058861018389 1.67586576938629 118.895 110
29.28 0.679175005177605 1.95816819040797 1.67210698127747 120.1839 110
29.31 0.674822447090846 1.96901665198505 1.67011618614197 121.5371 110
29.34 0.692054928198025 1.95799594929886 1.66590583324432 120.635 110
29.37 0.720100495681661 1.94959261649329 1.66261219978333 121.2794 110
29.4 0.702854629693346 1.94415432367165 1.65924835205078 121.4727 110
29.43 0.676822628258909 1.93599606340948 1.65575575828552 121.0861 110
29.46 0.705144910003667 1.93743845516991 1.65253150463104 121.0861 110
29.49 0.736164285976411 1.95088970578416 1.64933955669403 120.6994 110
29.52 0.724995158720161 1.9437379555371 1.64600157737732 122.1171 110
29.55 0.708687196610296 1.92899575190229 1.64211738109589 121.5371 110
29.58 0.697961459608484 1.93414321249757 1.63983237743378 121.5371 110
29.61 0.689104485243297 1.93334263455719 1.63585090637207 121.7305 110
29.64 0.688979843662918 1.93947106953867 1.63221395015717 121.666 110
29.67 0.671913317803684 1.97483284591037 1.6289564371109 121.7305 110
29.7 0.657650441472769 1.9897488689489 1.62412774562836 122.5038 110
29.73 0.714192881008943 1.95691573443622 1.62286651134491 122.5038 110
29.76 0.789637153521889 1.91131185861591 1.61893057823181 122.246 110
29.79 0.773424846720957 1.87262575703143 1.61585140228271 122.4393 110
29.82 0.705824371036949 1.86137707025763 1.61289799213409 122.6971 110
29.85 0.674499457911767 1.88945872894639 1.60891127586365 121.9882 110
29.88 0.679195810830849 1.9215708984532 1.60617625713348 123.0193 110
29.91 0.700562894930712 1.90856874943418 1.60290050506592 121.8594 110
29.94 0.734334675502146 1.85061727717736 1.59914398193359 122.9549 110
29.97 0.746832723794712 1.81838860347544 1.60297226905823 122.6971 110
30 0.720245075342652 1.85191917088278 1.60575580596924 123.2126 110
30.03 0.691265972420147 1.90237518756837 1.60949206352234 124.0504 110
30.06 0.69315739773467 1.92117251183986 1.61250793933868 122.8904 110
30.09 0.71381252033467 1.90977275033205 1.6158435344696 123.2126 110
30.12 0.701404739757073 1.89629698515672 1.61922454833984 122.8904 110
30.15 0.677044245023379 1.90884582422885 1.6225061416626 122.5038 110
30.18 0.717835002319682 1.92868391491817 1.62591803073883 124.3081 110
30.21 0.77268891873997 1.92702040987345 1.62886416912079 122.4393 110
30.24 0.740041944712361 1.91801164801341 1.63262820243835 122.826 110
30.27 0.681470435498584 1.92014990479105 1.635910987854 123.0837 110
30.3 0.690673554829712 1.93697096963078 1.63927125930786 122.5682 110
30.33 0.712869405723669 1.94034116853799 1.64226710796356 120.6994 110
30.36 0.69309511007888 1.90616442708482 1.64565086364746 121.666 110
30.39 0.679867254990119 1.89058439024345 1.64939594268799 122.6327 110
30.42 0.694726639517955 1.93699228375402 1.65255296230316 122.0527 110
30.45 0.688017528186963 1.98268830229366 1.65920877456665 121.9882 110
30.48 0.656377853498836 1.97958143835248 1.65926718711853 122.1171 110
30.51 0.667997117058076 1.96757761954439 1.66186451911926 121.3438 110
30.54 0.725754587976939 1.98050314633153 1.66605281829834 122.1816 110
30.57 0.745117021480853 1.9905434964 1.66924834251404 120.8927 110
30.6 0.698130171748141 1.99894403582325 1.67261862754822 121.7949 110
30.63 0.658873506858817 2.01465372917142 1.67619037628174 121.9882 110
30.66 0.659572941615811 1.99840455119582 1.67964577674866 121.6016 110
30.69 0.660358197278716 1.97156172803675 1.68282783031464 121.6016 110
30.72 0.666342123663574 1.98013742475027 1.68605983257294 120.6994 110
30.75 0.677151742559832 1.99561827182512 1.68934178352356 120.9572 110
30.78 0.661928105148935 1.98193968813626 1.69336259365082 121.2149 110
30.81 0.652943689064102 1.9719159691847 1.69673478603363 120.7638 110
30.84 0.663978079830205 2.01383619166102 1.70034730434418 121.3438 110
30.87 0.656788066483738 2.06496298161024 1.70359289646149 120.6994 110
30.9 0.651427474343807 2.04917749940322 1.7071772813797 121.2794 110
30.93 0.671986218461555 2.00890857296455 1.71048498153687 120.3772 110
30.96 0.685006990229303 2.00894219142265 1.71396863460541 121.1505 110
30.99 0.674998945492182 2.01945646943317 1.7175567150116 119.8617 110
31.02 0.663878148318995 2.01597701412074 1.72123992443085 121.2149 110
31.05 0.67646725534442 2.02363064914474 1.72463154792786 120.7638 110
31.08 0.701253528360144 2.04405788906929 1.72802782058716 120.3772 110
31.11 0.698264211620587 2.05494876521064 1.73175096511841 120.6994 110
31.14 0.690942699300266 2.04008009221347 1.73494589328766 119.8617 110
31.17 0.706330331338286 2.02054760570469 1.73873686790466 120.3128 110
31.2 0.703092950634084 2.03399373428358 1.7421293258667 119.4106 110
31.23 0.686104395592711 2.04491752559409 1.74581742286682 120.1839 110
31.26 0.70073111550165 2.03942657152646 1.74929940700531 119.6039 110
31.29 0.706190343591005 2.08029328467094 1.75293338298798 120.3128 110
31.32 0.684436512554451 2.12026220934354 1.75649678707123 120.1194 110
31.35 0.689222094520962 2.07862718401764 1.76007461547852 125.3392 110
31.38 0.69832090565648 2.03981379789355 1.76365911960602 119.6039 110
31.41 0.664865358069772 2.07239979036174 1.76724052429199 119.5394 110
31.44 0.629341770770171 2.09751190117856 1.77085220813751 119.3461 110
31.47 0.661211124340368 2.08492343903429 1.77444624900818 118.1217 110
31.5 0.721178638361141 2.08092415300869 1.77806973457336 118.7662 110
31.53 0.709464514988321 2.06352821011637 1.78120338916779 119.475 110
31.56 0.658365728409754 2.04522541946345 1.78531312942505 119.2817 110
31.59 0.638553304243333 2.06993831437019 1.78897786140442 119.4106 110
31.62 0.634903308404896 2.10656710929043 1.79269015789032 118.9595 110
31.65 0.626370297556372 2.12987088807188 1.79619920253754 119.0884 110
31.68 0.629985297816259 2.136631608421 1.80009925365448 118.7017 110
31.71 0.64111047016955 2.12129228831047 1.80367314815521 117.0907 110
31.74 0.649240045148683 2.12487469892783 1.80744063854218 118.3795 110
31.77 0.657523613376621 2.14306920570483 1.81069803237915 118.1862 110
31.8 0.657307602199606 2.13212365121389 1.81482255458832 118.2506 110
31.83 0.63804931151458 2.13329223694849 1.81845200061798 118.4439 110
31.86 0.61057072100701 2.14421044769959 1.82219505310059 117.864 110
31.89 0.625369351998465 2.11536994750698 1.82585680484772 118.895 110
31.92 0.694830348304373 2.11763433763725 1.82923495769501 117.1551 110
31.95 0.718188205212787 2.16961296340792 1.83318507671356 118.7662 110
31.98 0.658190421624608 2.15527236595111 1.83724665641785 117.284 110
32.01 0.631476252440439 2.09461661810187 1.84080636501312 118.6373 110
32.04 0.652510193423149 2.11249220453451 1.84466898441315 117.4129 110
32.07 0.645508981380278 2.20487541026216 1.84856128692627 117.864 110
32.1 0.635821724235988 2.25005781222875 1.85242700576782 117.4773 110
32.13 0.650740400847822 2.21650333365947 1.8559045791626 117.4773 110
32.16 0.656188251321918 2.19569590118157 1.85976409912109 117.5418 110
32.19 0.640875302282937 2.21929008820759 1.86346054077148 116.9618 110
32.22 0.625205063673688 2.2281122068919 1.86750161647797 116.7685 110
32.25 0.620000861189745 2.19896375677917 1.87189090251923 116.8973 110
32.28 0.609378047233368 2.19476674719143 1.87534773349762 116.5751 110
32.31 0.612457502706288 2.23194380740677 1.87938761711121 116.7685 110
32.34 0.640729429608132 2.21835987919009 1.88306617736816 116.704 110
32.37 0.635260924380466 2.14908167363465 1.88464295864105 115.9307 110
32.4 0.59471191685622 2.14693557730689 1.89223206043243 116.5107 110
32.43 0.603449021105776 2.19877187900387 1.89484715461731 116.0596 110
32.46 0.662454183868061 2.2259017996345 1.89852750301361 115.7374 110
32.49 0.678633933037725 2.24653676916456 1.90266299247742 115.5441 110
32.52 0.64176854265029 2.25667207070653 1.90608513355255 115.5441 110
32.55 0.620271688529181 2.23645641764078 1.91027164459229 115.7374 110
32.58 0.625823997635471 2.22851911383088 1.91458427906036 115.6729 110
32.61 0.640053096844962 2.24369282905433 1.91782689094543 115.1574 110
32.64 0.65130480507014 2.23672795063317 1.92172491550446 115.6085 110
32.67 0.639522421231923 2.22355870079309 1.92665457725525 115.1574 110
32.7 0.623952645861867 2.24443242330273 1.93041968345642 115.6085 110
32.73 0.627523252703697 2.26796091539091 1.93417584896088 115.093 110
32.76 0.632959794190397 2.25660150209061 1.93883717060089 115.6729 110
32.79 0.624453671981875 2.24435316275771 1.94232392311096 114.9641 110
32.82 0.601052832708598 2.27240969560762 1.94036746025085 115.1574 110
32.85 0.582774881391412 2.30305532496803 1.95216798782349 115.093 110
32.88 0.596598183237771 2.30163204106267 1.95367860794067 114.6419 110
32.91 0.624502519471435 2.30578559589148 1.95822489261627 114.5774 110
32.94 0.651488306334197 2.32261439853604 1.96024632453918 114.7708 110
32.97 0.659722358578794 2.32842056647 1.96464824676514 114.5774 110
33 0.616888504507237 2.34488999802666 1.96791696548462 114.513 110
33.03 0.577509275763012 2.36048623193963 1.9737902879715 115.093 110
33.06 0.600889728319814 2.3402401728822 1.97725892066956 114.7063 110
33.09 0.633971762446328 2.32854767804991 1.97975194454193 114.1264 110
33.12 0.623877213668497 2.34321543408086 1.9830846786499 113.933 110
33.15 0.608158245430965 2.34243371041434 1.98987209796906 113.7397 110
33.18 0.610783131921145 2.33463632958691 1.99416553974152 113.5464 110
33.21 0.591261870398749 2.3509804770261 1.99753487110138 114.0619 110
33.24 0.582258030753026 2.37280435042903 2.00172996520996 113.8041 110
33.27 0.656178964606645 2.37326010074887 2.00423288345337 113.9975 110
33.3 0.722436827744337 2.37095787276604 2.01088762283325 113.0953 110
33.33 0.675991944074874 2.37488515434581 2.0128321647644 113.6752 110
33.36 0.601862651583173 2.37662502179509 2.01892566680908 113.9975 110
33.39 0.581259449295297 2.37908404486163 2.02238011360168 113.0308 110
33.42 0.586904922701135 2.37033740829658 2.02827429771423 112.8375 110
33.45 0.593284294578096 2.35641087048776 2.02873921394348 112.902 110
33.48 0.586687501403111 2.37174945979946 2.03430819511414 112.8375 110
33.51 0.579258928740736 2.39689628285828 2.03920531272888 112.322 110
33.54 0.591554475985839 2.3889317696806 2.04395985603333 112.5153 110
33.57 0.593331606433212 2.38107712207732 2.04918456077576 112.7731 110
33.6 0.575927322975638 2.40036581379935 2.04776763916016 113.2242 110
33.63 0.572953048530762 2.39299139811659 2.05392575263977 112.5797 110
33.66 0.585812095203619 2.37076743549804 2.05716276168823 113.6752 110
33.69 0.59819402325442 2.40700089244119 2.0666298866272 112.2575 110
33.72 0.602327886176347 2.45756264693164 2.07439851760864 112.1931 110
33.75 0.59140244600558 2.45375669322304 2.07443571090698 111.3553 110
33.78 0.582776653089963 2.4415729856068 2.07706522941589 111.4842 110
33.81 0.593669435831507 2.46422073038186 2.08363699913025 111.4842 110
33.84 0.597977280531242 2.48038632580923 2.07812023162842 111.4198 110
33.87 0.572476433869673 2.44530808557801 2.09268236160278 110.8398 110
33.9 0.569094171003357 2.3849982397812 2.09503865242004 111.2265 110
33.93 0.624252370328553 2.38113612822996 2.09764933586121 111.2909 110
33.96 0.657829515300918 2.44909459219565 2.10245084762573 111.3553 110
33.99 0.619161041077869 2.49454647357189 2.11082077026367 111.6776 110
34.02 0.579605952855143 2.48736463620837 2.11147451400757 110.0665 110
34.05 0.581192455782223 2.47482842996504 2.11669135093689 110.7754 110
34.08 0.592156917001798 2.47893762020965 2.11931490898132 110.8398 110
34.11 0.592250264341726 2.48942837904968 2.12118458747864 110.7754 110
34.14 0.587158195424778 2.48796554894105 2.13342547416687 110.3887 110
34.17 0.584717529795896 2.49800394313348 2.12965655326843 107.8755 110
34.2 0.576537283475196 2.5283264830498 2.12052750587463 111.3553 110
34.23 0.564063192564256 2.55169587977777 2.14445495605469 109.551 110
34.26 0.568578446430773 2.54680163374531 2.1339910030365 110.3887 110
34.29 0.584047298486806 2.5117518503719 2.15578031539917 110.5176 110
34.32 0.57986549785753 2.49914339652499 2.15649938583374 110.131 110
34.35 0.575612420951822 2.53678907039665 2.1600284576416 109.6154 110
34.38 0.639471407638959 2.56166066528212 2.17512774467468 109.6799 110
34.41 0.702187538668379 2.53931807115579 2.13416266441345 110.5176 110
34.44 0.62737804690654 2.52272300318075 2.16205787658691 112.2575 110
34.47 0.524348694098916 2.54035221506354 2.17010569572449 109.9376 110
34.5 0.537983379561105 2.55896501747211 2.16230869293213 109.0999 110
34.53 0.567944527027246 2.54504793117263 2.17876577377319 108.971 110
34.56 0.543770814128233 2.53212477098121 2.16683506965637 109.3577 110
34.59 0.568161985522523 2.56913231741095 2.18632102012634 110.131 110
34.62 0.63473204187281 2.603242153144 2.19464302062988 108.971 110
34.65 0.616873346577279 2.58515452542603 2.20000004768372 108.8421 110
34.68 0.548384066537119 2.57989757403097 2.20000004768372 109.2288 110
34.71 0.538690374331747 2.61400452290488 2.20000004768372 108.4555 110
34.74 0.583544882401931 2.63008285839547 2.20000004768372 108.7777 110
34.77 0.607077703217954 2.61737930745778 2.20000004768372 109.551 110
34.8 0.557822361894909 2.59779777255969 2.20000004768372 108.4555 110
34.83 0.523904043998516 2.58570388020002 2.20000004768372 110.131 110
34.86 0.585802208235527 2.57981020606951 2.20000004768372 109.1643 110
34.89 0.626948485192583 2.56818391726213 2.20000004768372 108.4555 110
34.92 0.583684884174957 2.56608305136659 2.20000004768372 109.3577 110
34.95 0.542430652916666 2.5795220341386 2.20000004768372 108.6488 110
34.98 0.546185903004877 2.58519465614349 2.20000004768372 109.2288 110
35.01 0.573366440606832 2.56998557940632 2.20000004768372 108.7132 110
35.04 0.589051373545735 2.55528047976274 2.20000004768372 108.4555 110
35.07 0.56693400359361 2.56559065506527 2.20000004768372 108.5844 110
35.1 0.553756815324495 2.5869093404941 2.20000004768372 108.7777 110
35.13 0.590085905815604 2.57919403934048 2.20000004768372 108.971 110
35.16 0.611017056680719 2.56193610697677 2.20000004768372 108.6488 110
35.19 0.584522694120846 2.59277316502066 2.20000004768372 108.8421 110
35.22 0.567781322155522 2.62803291800187 2.20000004768372 108.8421 110
35.25 0.587365358654125 2.60085425331494 2.20000004768372 108.0688 110
35.28 0.612600283748221 2.54603967598221 2.20000004768372 109.2288 110
35.31 0.604768115390816 2.51858943745217 2.20000004768372 108.1333 110
35.34 0.571986414779397 2.54214695720583 2.20000004768372 108.9066 110
35.37 0.56429963056058 2.58048557035946 2.20000004768372 108.6488 110
35.4 0.587773118416667 2.56744484907473 2.20000004768372 108.4555 110
35.43 0.592203898922023 2.53301623362365 2.20000004768372 109.3577 110
35.46 0.574002517778543 2.54761484111032 2.20000004768372 108.391 110
35.49 0.568438248855018 2.57177597001306 2.20000004768372 108.391 110
35.52 0.562558794354569 2.57265701400339 2.20000004768372 108.971 110
35.55 0.556659993640598 2.58345354930426 2.20000004768372 108.391 110
35.58 0.587933182228269 2.58315977622765 2.20000004768372 109.551 110
35.61 0.617309283515685 2.56381187281002 2.20000004768372 108.9066 110
35.64 0.588028794151588 2.57446598462192 2.20000004768372 109.0999 110
35.67 0.553540781100465 2.58759124046623 2.20000004768372 108.5844 110
35.7 0.572753534383404 2.53024999764784 2.20000004768372 108.6488 110
35.73 0.610863489567773 2.47884758253699 2.20000004768372 108.7132 110
35.76 0.607387899672159 2.53511728155207 2.20000004768372 108.2621 110
35.79 0.568607222910362 2.59984170763089 2.20000004768372 109.1643 110
35.82 0.551140034846816 2.57534941920528 2.20000004768372 108.0044 110
35.85 0.567260271307029 2.53134502744871 2.20000004768372 108.5844 110
35.88 0.575796830936387 2.54770224554101 2.20000004768372 107.9399 110
35.91 0.566059672841009 2.58261889293312 2.20000004768372 108.3266 110
35.94 0.56754882492154 2.57242428034788 2.20000004768372 109.2932 110
35.97 0.572339367035718 2.5627784320683 2.20000004768372 107.8755 110
36 0.570071614648997 2.58570530708295 2.20000004768372 108.7777 110
36.03 0.57080851493697 2.58671092377511 2.20000004768372 108.5199 110
36.06 0.56662904709067 2.56419483684582 2.20000004768372 108.0044 110
36.09 0.562228148596378 2.56955466702836 2.20000004768372 108.7777 110
36.12 0.564641268040722 2.59570175480243 2.20000004768372 108.1333 110
36.15 0.562427378703643 2.58809081214487 2.20000004768372 108.8421 110
36.18 0.56041977739292 2.55573622972913 2.20000004768372 108.391 110
36.21 0.560252986926843 2.55594892259472 2.20000004768372 108.391 110
36.24 0.556753878979925 2.58240920217358 2.20000004768372 109.1643 110
36.27 0.562481947551384 2.58273961662065 2.20000004768372 108.3266 110
36.3 0.575412372707634 2.56399395813199 2.20000004768372 108.8421 110
36.33 0.583818954326752 2.57243140031784 2.20000004768372 108.2621 110
36.36 0.580510939782617 2.61816133925082 2.20000004768372 108.7777 110
36.39 0.558060243145027 2.65871859057375 2.20000004768372 108.7777 110
36.42 0.555970287141703 2.64911466391814 2.20000004768372 109.0999 110
36.45 0.601680166855756 2.61990643899989 2.20000004768372 109.4221 110
36.48 0.610734902234162 2.5985055296429 2.20000004768372 109.0999 110
36.51 0.565304445096711 2.58343169472032 2.20000004768372 108.7132 110
36.54 0.541503075565476 2.57563281082404 2.20000004768372 107.6822 110
36.57 0.54236758322528 2.57015132103222 2.20000004768372 108.1977 110
36.6 0.569359361213786 2.5727656221609 2.20000004768372 109.3577 110
36.63 0.616566080186266 2.57891136077288 2.20000004768372 108.4555 110
36.66 0.602259947936283 2.57328213532743 2.20000004768372 108.8421 110
36.69 0.542931967872738 2.5616419631034 2.20000004768372 108.7777 110
36.72 0.539243505006299 2.56023246643169 2.20000004768372 108.1333 110
36.75 0.5631821198954 2.58115888187041 2.20000004768372 109.4221 110
36.78 0.559420951579747 2.59468886087816 2.20000004768372 108.5199 110
36.81 0.553114466845212 2.54851492714139 2.20000004768372 109.6799 110
36.84 0.553508457356831 2.4964842396063 2.20000004768372 108.391 110
36.87 0.559151787601818 2.51556483765197 2.20000004768372 108.7777 110
36.9 0.568352199718557 2.56384405412266 2.20000004768372 108.8421 110
36.93 0.564212459768849 2.60581455517827 2.20000004768372 108.7777 110
36.96 0.562331806009836 2.62898613019385 2.20000004768372 108.3266 110
36.99 0.569367920091012 2.59893194011443 2.20000004768372 108.7132 110
37.02 0.566598265822529 2.55029926766461 2.20000004768372 108.9066 110
37.05 0.56159313704201 2.53184499831188 2.20000004768372 108.4555 110
37.08 0.572579457044067 2.54349973371022 2.20000004768372 108.5199 110
37.11 0.58170847074217 2.57896210305356 2.20000004768372 108.971 110
37.14 0.561398351633266 2.59569051903208 2.20000004768372 108.5844 110
37.17 0.537794153868487 2.57439819427819 2.20000004768372 108.6488 110
37.2 0.55598147843555 2.57860448823124 2.20000004768372 108.9066 110
37.23 0.59926095168311 2.62525251897806 2.20000004768372 108.6488 110
37.26 0.606966132000917 2.6294719860468 2.19000005722046 109.551 110
37.29 0.571064970895235 2.57118500447727 2.20000004768372 108.5199 110
37.32 0.549968479261727 2.52921056750056 2.18916702270508 108.7132 110
37.35 0.560913642828248 2.54753880669934 2.18987464904785 110.2598 110
37.38 0.573032487739466 2.58564780596715 2.18502879142761 108.5199 110
37.41 0.595134395163605 2.58031659040945 2.16051340103149 108.971 110
37.44 0.620475656986405 2.54853208559108 2.1701545715332 109.1643 110
37.47 0.612190591150641 2.54753415119477 2.17119693756104 111.9353 110
37.5 0.593586707143617 2.57432398653084 2.16282725334167 108.7777 110
37.53 0.590305256342838 2.57766727288651 2.16197180747986 109.3577 110
37.56 0.58359019745863 2.54100932046349 2.1600182056427 109.1643 110
37.59 0.58245131828244 2.50513655951084 2.15897130966187 109.0999 110
37.62 0.598292826330543 2.49626697851679 2.14939475059509 109.8087 110
37.65 0.601523689257775 2.5041165773668 2.14858865737915 109.0354 110
37.68 0.583215044083466 2.52135931025732 2.14609599113464 108.9066 110
37.71 0.575855670773187 2.53745444780633 2.13704466819763 109.7443 110
37.74 0.606874824120899 2.53364421908102 2.1355619430542 109.4865 110
37.77 0.622369301713135 2.50785341244341 2.12802195549011 109.3577 110
37.8 0.576586562708603 2.48320719373019 2.12464284896851 109.7443 110
37.83 0.55391376149946 2.46883942959344 2.12508654594421 110.0021 110
37.86 0.580488279002642 2.45999007780433 2.11003136634827 109.4865 110
37.89 0.585950542308749 2.46335437529027 2.11416006088257 110.3887 110
37.92 0.580578773742896 2.48449880084254 2.10901951789856 110.0021 110
37.95 0.587713572311835 2.49601624312141 2.10374140739441 109.551 110
37.98 0.58259557798783 2.46365818757971 2.0934727191925 110.0021 110
38.01 0.581229205321529 2.44156708545711 2.09492373466492 110.5176 110
38.04 0.591621885303493 2.45794301863797 2.08965730667114 110.131 110
38.07 0.590200514280507 2.45651265105162 2.09082818031311 110.3887 110
38.1 0.588592513554455 2.43975416799557 2.07231211662292 110.9043 110
38.13 0.606763830117733 2.43633340364589 2.07806539535522 110.6465 110
38.16 0.640073897983555 2.43707943683874 2.07237648963928 110.6465 110
38.19 0.645686931964192 2.4191543383911 2.06720638275146 111.5487 110
38.22 0.597220615009174 2.37317643470989 2.06303477287292 111.3553 110
38.25 0.55420048874601 2.35060049032757 2.05992698669434 111.3553 110
38.28 0.569451534005319 2.39674889147957 2.05636787414551 110.3887 110
38.31 0.602263528130578 2.44733293705162 2.05234742164612 112.2575 110
38.34 0.59984044224637 2.43815226241371 2.04804515838623 110.7754 110
38.37 0.588660103898865 2.4135076370897 2.04275488853455 111.2265 110
38.4 0.614558673692125 2.43208334634031 2.03916883468628 110.5176 110
38.43 0.640010791723299 2.42050845175221 2.03493118286133 111.0331 110
38.46 0.618275147498931 2.3322319875105 2.02965760231018 112.1286 110
38.49 0.589956686965997 2.30887350571535 2.02589964866638 111.742 110
38.52 0.59897295747551 2.38580016741727 2.02242398262024 112.0642 110
38.55 0.620083004813392 2.40682253999844 2.01944637298584 111.2265 110
38.58 0.630825355809461 2.35004340874606 2.01350378990173 112.1286 110
38.61 0.624507328718447 2.32784641122527 2.01386141777039 111.4198 110
38.64 0.593338496887989 2.36659572905771 2.00528955459595 111.9998 110
38.67 0.611136989654604 2.38639804786784 2.00119543075562 112.1931 110
38.7 0.711822238567602 2.35091005563492 1.99698793888092 112.0642 110
38.73 0.740108134624511 2.32186274583194 1.99336957931519 112.5797 110
38.76 0.649228806632196 2.33363568262425 1.98849892616272 112.5797 110
38.79 0.603877226882681 2.35130587785167 1.9848929643631 112.5797 110
38.82 0.631618492972737 2.34414800777506 1.98089241981506 112.6442 110
38.85 0.641521976630837 2.31187225148352 1.97585380077362 113.353 110
38.88 0.638239216999626 2.28778678504068 1.97213137149811 113.1597 110
38.91 0.644103149975167 2.29432670984483 1.96785998344421 113.2886 110
38.94 0.623771705982132 2.29728618947859 1.9646281003952 112.4509 110
38.97 0.602736401871225 2.28857228068484 1.95999014377594 113.353 110
39 0.62309922104514 2.28911140455232 1.95471441745758 113.2886 110
39.03 0.644646131167321 2.29477919342135 1.95200848579407 115.1574 110
39.06 0.63870576476087 2.28811021170164 1.94764721393585 113.1597 110
39.09 0.616471790235868 2.26955069348503 1.9435076713562 113.6752 110
39.12 0.596132183582163 2.25795206650866 1.93956196308136 113.8686 110
39.15 0.607315464515573 2.25961335368173 1.93638789653778 113.7397 110
39.18 0.633174379104028 2.25324759914158 1.93189799785614 113.7397 110
39.21 0.627744880920493 2.24352938517475 1.92714142799377 114.2552 110
39.24 0.606033038379162 2.26749603443575 1.92364227771759 114.2552 110
39.27 0.607146099815664 2.27298392089112 1.91981184482574 114.3197 110
39.3 0.620229989631907 2.19023243044554 1.91577482223511 116.0596 110
39.33 0.624079275877335 2.12862680627843 1.91243577003479 113.8686 110
39.36 0.631783061556237 2.20190742563599 1.90847074985504 112.4509 110
39.39 0.654495241260939 2.28267787503827 1.90393877029419 113.8686 110
39.42 0.680351965480109 2.25498917354309 1.89976680278778 115.0285 110
39.45 0.691135500140909 2.21875308972425 1.89628195762634 114.1908 110
39.48 0.671324928728206 2.23745737210377 1.89219570159912 115.2863 110
39.51 0.631943440214974 2.23399965565128 1.88885760307312 113.9975 110
39.54 0.608038523097822 2.18242558621773 1.88448178768158 115.2863 110
39.57 0.600647569343134 2.15045821983585 1.88062500953674 114.513 110
39.6 0.602077663372946 2.16028120240567 1.87692129611969 115.0285 110
39.63 0.617408714741242 2.17760308041804 1.87281143665314 115.1574 110
39.66 0.635119408421526 2.18235280360344 1.8690185546875 115.6729 110
39.69 0.642797914804947 2.18652485565979 1.86513793468475 114.513 110
39.72 0.634309065195265 2.19450654751291 1.86129057407379 115.8018 110
39.75 0.62756997677641 2.19564374196629 1.85747003555298 115.9951 110
39.78 0.636456346447226 2.19477736880279 1.85359930992126 115.6085 110
39.81 0.634872083706466 2.19812423156555 1.8498375415802 114.9641 110
39.84 0.621755988509532 2.18331704122152 1.84606659412384 116.1885 110
39.87 0.628226969732206 2.14676829505367 1.84200215339661 115.4796 110
39.9 0.647010616354173 2.12210376289958 1.83851420879364 116.3818 110
39.93 0.645674103452667 2.12347152260934 1.83505296707153 115.5441 110
39.96 0.633605445337487 2.13592559782917 1.83096814155579 116.7685 110
39.99 0.636635190395704 2.14419786549469 1.82718455791473 114.8352 110
40.02 0.644667914765606 2.15555477150502 1.8234726190567 117.0907 110
40.05 0.643505465440159 2.16684397879892 1.81951797008514 116.3174 110
40.08 0.650790914780225 2.14640941940985 1.81601893901825 116.8973 110
40.11 0.678519769891991 2.11135455038511 1.81233489513397 116.4463 110
40.14 0.700285259683726 2.11804525079179 1.8086177110672 116.1885 110
40.17 0.675223990386632 2.14345703886717 1.80484235286713 117.0262 110
40.2 0.625044213434586 2.12694790214925 1.80127048492432 117.3484 110
40.23 0.615153471950816 2.10344176292313 1.79745864868164 116.9618 110
40.26 0.64502237222491 2.11743289177935 1.79386186599731 117.6706 110
40.29 0.663976482315696 2.11865803008858 1.79015624523163 117.3484 110
40.32 0.64985911344596 2.09002225264454 1.78656446933746 118.1217 110
40.35 0.639446671742084 2.08897897242201 1.78297793865204 117.0907 110
40.38 0.6888147449643 2.13497603025125 1.77924132347107 117.7995 110
40.41 0.760076822288768 2.18520029221609 1.77582430839539 117.7351 110
40.44 0.737970033231789 2.1729004093418 1.77259695529938 118.0573 110
40.47 0.639672884447019 2.10260300698325 1.76823854446411 117.6706 110
40.5 0.604346818513685 2.06489085535281 1.76455354690552 117.7995 110
40.53 0.651977764285136 2.08186703132106 1.76129162311554 117.864 110
40.56 0.684471712384549 2.07651325892582 1.75746083259583 118.0573 110
40.59 0.67170324953969 2.02264111176268 1.7542222738266 118.5084 110
40.62 0.656119300174976 2.02121181750084 1.75023365020752 117.6062 110
40.65 0.66124511628756 2.09251007034374 1.74576640129089 118.3795 110
40.68 0.692743539648495 2.11286263221139 1.74328899383545 117.9929 110
40.71 0.717947559281067 2.07175762655564 1.73980641365051 119.3461 110
40.74 0.688246772164434 2.04132380117638 1.73638093471527 118.2506 110
40.77 0.641763767895166 2.02833989981107 1.73284637928009 119.4106 110
40.8 0.63583372618834 2.02329668806278 1.7292902469635 119.0884 110
40.83 0.667087376177541 2.02972702128704 1.72538554668427 119.0239 110
40.86 0.73294100749735 2.04102963167848 1.72189509868622 119.7328 110
40.89 0.766137528680703 2.04140620700852 1.71869897842407 118.895 110
40.92 0.703678940273243 2.02621822900843 1.715256690979 119.5394 110
40.95 0.670084105163108 2.01535189668434 1.71151649951935 119.1528 110
40.98 0.723367093891741 2.01321774734299 1.70830178260803 119.4106 110
41.01 0.734947974621655 1.99578773274963 1.70467782020569 119.6039 110
41.04 0.687876188070241 1.98424610510005 1.70154142379761 119.6039 110
41.07 0.68543952140192 2.02658954768373 1.69793140888214 119.6039 110
41.1 0.721823658848596 2.0543198201717 1.69404458999634 120.1194 110
41.13 0.711194047042155 2.00171026439127 1.69090366363525 120.2483 110
41.16 0.666739279782009 1.98190099102681 1.68744707107544 120.3772 110
41.19 0.664259830154134 2.01143583345721 1.6843433380127 120.1839 110
41.22 0.70410625649144 1.98460313352675 1.68073415756226 120.1194 110
41.25 0.702249954561648 1.95081574068072 1.67717099189758 120.6994 110
41.28 0.643034397086349 1.98726921647067 1.67373514175415 120.5061 110
41.31 0.667775567678927 2.0081243601771 1.67036736011505 121.0861 110
41.34 0.786553417270047 1.95809368292436 1.66734063625336 120.1194 110
41.37 0.786601477932132 1.93123924060093 1.66338062286377 120.8927 110
41.4 0.685045709560005 1.96278903367215 1.66000127792358 121.4727 110
41.43 0.675135769551368 1.97855547286432 1.656982421875 120.6994 110
41.46 0.717848137330306 1.95823297095499 1.65359818935394 121.0861 110
41.49 0.696895168641792 1.9468459122126 1.65002191066742 120.6994 110
41.52 0.668820072222034 1.93196531244448 1.64692711830139 121.9238 110
41.55 0.703187821079668 1.90672432348855 1.64397811889648 121.0216 110
41.58 0.737021013790466 1.91504068477359 1.64083933830261 121.666 110
41.61 0.722952441216992 1.92391049235546 1.63715362548828 121.7949 110
41.64 0.712373044167546 1.90504259370535 1.63333988189697 121.7305 110
41.67 0.714138421481411 1.91692280328061 1.63146436214447 122.0527 110
41.7 0.695373585255192 1.9641034309062 1.62630641460419 121.4083 110
41.73 0.697287424652598 1.95814858074276 1.62357449531555 122.4393 110
41.76 0.73898021899895 1.89653089726439 1.62025773525238 122.246 110
41.79 0.746487439656631 1.88476393844815 1.61763751506805 122.3104 110
41.82 0.710304509536948 1.90640664644891 1.61366987228394 122.3749 110
41.85 0.696692864366133 1.88182444192813 1.61001777648926 122.5682 110
41.88 0.705006550731977 1.85364887483177 1.60737299919128 123.2771 110
41.91 0.699014452663587 1.86551846697399 1.60504746437073 122.5682 110
41.94 0.691065807315157 1.88804856900214 1.60078620910645 122.826 110
41.97 0.700818877307836 1.90961539824377 1.60156846046448 123.0193 110
42 0.704470529417311 1.9188034641422 1.60466778278351 122.8904 110
42.03 0.684407288489253 1.90588793263074 1.60826134681702 123.5348 110
42.06 0.668675374852365 1.89656056117578 1.6118597984314 122.3104 110
42.09 0.67912768027971 1.89165877486948 1.61510574817657 129.7857 110
42.12 0.687853811251833 1.88211013308003 1.61820065975189 122.826 110
42.15 0.670404233799225 1.88289271595921 1.62148761749268 122.5682 110
42.18 0.676306405039369 1.89925119616858 1.62468528747559 123.406 110
42.21 0.736772409076994 1.91544207406915 1.62826526165009 122.3749 110
42.24 0.760960884607113 1.92062925159758 1.63150489330292 122.5038 110
42.27 0.700681215060823 1.9226152923398 1.63466811180115 122.8904 110
42.3 0.651448355750091 1.9278912618836 1.63802635669708 121.2794 110
42.33 0.657040475772062 1.93704635008546 1.64122176170349 122.5682 110
42.36 0.666247184743067 1.96212794702258 1.64422929286957 122.6327 110
42.39 0.6692369188971 1.98390039259925 1.64815592765808 122.7615 110
42.42 0.69511450766181 1.97095185753738 1.65135562419891 122.246 110
42.45 0.715938417700521 1.9444968459755 1.65664625167847 122.1171 110
42.48 0.682756266836535 1.94002692911551 1.6576566696167 122.0527 110
42.51 0.644880771959457 1.95461374079674 1.66159117221832 121.4083 110
42.54 0.663351097873998 1.96327982239497 1.66492402553558 122.1171 110
42.57 0.675096559808302 1.95083413396236 1.66827178001404 121.8594 110
42.6 0.631395910842665 1.95576892910593 1.6715977191925 121.9882 110
42.63 0.636589460960757 2.02853541309252 1.675173163414 121.666 110
42.66 0.753876959264455 2.08098148916298 1.67824733257294 121.7305 110
42.69 0.806608888376193 2.02594572438647 1.68086671829224 121.2794 110
42.72 0.704928038342045 1.96735663133312 1.68502652645111 121.2149 110
42.75 0.64472753484732 1.96722428820203 1.68870055675507 121.2794 110
42.78 0.687412997112811 1.96157181375343 1.69207417964935 120.635 110
42.81 0.689392068883709 1.96057738871605 1.69567382335663 121.2149 110
42.84 0.632042729404317 2.00041530704194 1.69792497158051 120.4416 110
42.87 0.639690550668365 2.04889379911025 1.70226764678955 121.3438 110
42.9 0.720375556706407 2.06174155597487 1.70585441589355 120.8283 110
42.93 0.736939466141513 2.02740110472383 1.70942687988281 119.4106 110
42.96 0.677625798003774 1.99822555616484 1.71286392211914 121.1505 110
42.99 0.650807466773691 2.01856736908038 1.71628868579865 120.1839 110
43.02 0.661894691376882 2.04666861507507 1.71999955177307 120.4416 110
43.05 0.655421196040517 2.03324973061654 1.72343945503235 121.0216 110
43.08 0.646375085883669 1.99659197227944 1.72690403461456 120.3128 110
43.11 0.670903416108997 1.99546383579418 1.73057913780212 120.1839 110
43.14 0.685589512565077 2.02836115022829 1.73396825790405 120.1194 110
43.17 0.655572704065847 2.04558099138885 1.73747158050537 120.6994 110
43.2 0.63797169057891 2.05323034254812 1.74091398715973 120.1194 110
43.23 0.652481099831838 2.07150874593019 1.74463212490082 120.2483 110
43.26 0.646734649697387 2.07760884534532 1.74816572666168 118.2506 110
43.29 0.630714384228097 2.04944736198972 1.75172829627991 120.1194 110
43.32 0.66504978426119 2.0189225974327 1.75529897212982 119.6683 110
43.35 0.716599047457518 2.03601423569487 1.75887703895569 119.9261 110
43.38 0.714345660945089 2.08060316576607 1.7624499797821 119.475 110
43.41 0.681952457494667 2.10848137903747 1.76596617698669 119.0239 110
43.44 0.657302226249404 2.10734564778293 1.76965630054474 119.3461 110
43.47 0.635352892906632 2.09731542601548 1.77320158481598 118.9595 110
43.5 0.61902404533562 2.10849180623683 1.77686595916748 119.6039 110
43.53 0.613887501731515 2.12923895000175 1.78047966957092 120.055 110
43.56 0.615383080844155 2.12162812969751 1.78424155712128 119.2172 110
43.59 0.624706954377595 2.08871427578204 1.78775656223297 118.7662 110
43.62 0.642681202672815 2.07468889077572 1.79152286052704 118.5084 110
43.65 0.647159528101122 2.09086658074384 1.79517376422882 118.7017 110
43.68 0.624445391435339 2.11475305290936 1.7988578081131 119.0239 110
43.71 0.598490432120655 2.13773339081316 1.80247914791107 118.7017 110
43.74 0.597458769082572 2.14422385199311 1.80618584156036 118.1862 110
43.77 0.625101459651425 2.12917023743414 1.80986964702606 118.6373 110
43.8 0.655546072058814 2.12538101109118 1.8137127161026 118.1862 110
43.83 0.656963673768276 2.14462806135192 1.81725597381592 118.3795 110
43.86 0.634763138537888 2.1549445651234 1.82101440429688 117.1551 110
43.89 0.625506752244166 2.14270052285336 1.82484722137451 118.7662 110
43.92 0.629548304026051 2.13540007687314 1.82847464084625 117.7995 110
43.95 0.619102209210536 2.14585684210961 1.83223378658295 118.0573 110
43.98 0.618822944760049 2.16225691825631 1.83598899841309 117.7995 110
44.01 0.649428865188679 2.17124877761855 1.84019756317139 117.3484 110
44.04 0.653979189779062 2.16152159137961 1.8435423374176 117.864 110
44.07 0.618480384661698 2.14638790448988 1.84770834445953 116.7685 110
44.1 0.602838606014043 2.16886536731261 1.85089421272278 117.0907 110
44.13 0.613457210025381 2.2216814237266 1.85489916801453 117.9284 110
44.16 0.612788117768923 2.24688420265626 1.85833418369293 117.0907 110
44.19 0.607800000858396 2.20314548846564 1.86253464221954 117.4129 110
44.22 0.640321123620415 2.14771637800207 1.86572468280792 117.0907 110
44.25 0.692071448123653 2.15970629770829 1.870285987854 111.2909 110
44.28 0.689915587384134 2.20012758254782 1.87382781505585 117.1551 110
44.31 0.635332777204865 2.21888557172422 1.87788784503937 116.2529 110
44.34 0.600668205955912 2.22487358392895 1.88142585754395 115.8018 110
44.37 0.608109750172008 2.24276200674668 1.8855277299881 116.0596 110
44.4 0.622186467294738 2.27248288390071 1.88951861858368 116.1885 110
44.43 0.608645007588471 2.26820846193325 1.89340031147003 116.5107 110
44.46 0.57763486984394 2.21679220114068 1.89885771274567 115.9307 110
44.49 0.586112000955593 2.18158677155998 1.90360736846924 115.8018 110
44.52 0.629220290296147 2.19892490407066 1.90493071079254 115.8018 110
44.55 0.628909967354124 2.23281904833893 1.90903079509735 115.6729 110
44.58 0.582086286577167 2.24484879097813 1.91495311260223 115.8018 110
44.61 0.573316725478825 2.24567884705232 1.91695284843445 116.124 110
44.64 0.619803793626199 2.26338698919697 1.9204124212265 115.4152 110
44.67 0.643207401099297 2.2886523035182 1.92489886283875 116.3818 110
44.7 0.618945476039369 2.28127820398524 1.93013572692871 115.2863 110
44.73 0.598601525977899 2.236167909947 1.933185338974 115.093 110
44.76 0.603573079572077 2.22441284810278 1.9359644651413 114.9641 110
44.79 0.609818944217965 2.26994782984993 1.9406920671463 117.6062 110
44.82 0.60317429969877 2.28851673818123 1.94288456439972 114.8352 110
44.85 0.600369592200739 2.27895977607655 1.94846379756927 117.9284 110
44.88 0.619523268835743 2.31780697564077 1.95242321491241 114.7708 110
44.91 0.639891877710031 2.37469911131661 1.95709908008575 113.2242 110
44.94 0.636064100279364 2.36660590427956 1.95771872997284 114.4486 110
44.97 0.620852884940005 2.30715658477848 1.96516871452332 115.2863 110
45 0.613255665184245 2.2749886498125 1.96735906600952 114.2552 110
45.03 0.61120733295242 2.29430331943149 1.97352850437164 114.3197 110
45.06 0.615308794274069 2.32883428035972 1.97538805007935 113.9975 110
45.09 0.60645540863847 2.32461149065756 1.97991406917572 114.7063 110
45.12 0.565171488123341 2.2879358427892 1.98372793197632 114.0619 110
45.15 0.555499391752503 2.30606409079375 1.9863498210907 115.2219 110
45.18 0.595412280574592 2.36579885393257 1.99174904823303 113.353 110
45.21 0.60496079223475 2.37167266113059 1.99623894691467 114.3841 110
45.24 0.595001579426053 2.34256651746546 2.00025272369385 113.4819 110
45.27 0.606585843191511 2.35161598215853 2.00516104698181 113.8041 110
45.3 0.626662439119439 2.38668398639153 2.00917911529541 113.4175 110
45.33 0.64375846404651 2.39660856589839 2.01361107826233 113.5464 110
45.36 0.641494001644353 2.38581068233906 2.01770067214966 113.0308 110
45.39 0.618232716272696 2.39315471128049 2.02148199081421 113.0308 110
45.42 0.583494052555223 2.40891802081994 2.02283692359924 112.8375 110
45.45 0.55371811092961 2.4078340750843 2.03656578063965 112.9664 110
45.48 0.558431158005732 2.40297599199063 2.03143429756165 112.8375 110
45.51 0.592592535186608 2.39457812474478 2.03643846511841 113.6752 110
45.54 0.609302858641048 2.37054605222495 2.03966403007507 112.322 110
45.57 0.593562300622424 2.35145717941706 2.04291605949402 112.4509 110
45.6 0.583145135386408 2.36951167783243 2.04775404930115 112.5797 110
45.63 0.60566797609447 2.41132151490819 2.05473589897156 112.2575 110
45.66 0.626207479541044 2.42335019661438 2.05987501144409 112.5153 110
45.69 0.611688822032231 2.41069190455211 2.06789350509644 111.9998 110
45.72 0.581351734396537 2.42744089630713 2.06867480278015 111.4842 110
45.75 0.556417998099651 2.46656129758437 2.0736141204834 111.4198 110
45.78 0.546452913941209 2.48577372556517 2.07531118392944 111.9353 110
45.81 0.550769400441121 2.47980147138486 2.08143663406372 111.3553 110
45.84 0.569093914319883 2.48016561204818 2.09124326705933 111.9998 110
45.87 0.584041659416368 2.49469925740767 2.0894467830658 111.2909 110
45.9 0.577727563387144 2.47587153540281 2.09570336341858 111.3553 110
45.93 0.556450443490922 2.45071195010877 2.09690642356873 111.4842 110
45.96 0.548434857456082 2.48400090635536 2.10382747650146 110.8398 110
45.99 0.602532818626402 2.51822870073224 2.10571599006653 112.7731 110
46.02 0.663288405793081 2.47582028979983 2.11265063285828 110.3887 110
46.05 0.62553468060247 2.44174499488431 2.11667990684509 110.9687 110
46.08 0.564384462735976 2.48229643473437 2.1162097454071 110.9687 110
46.11 0.563461486301731 2.51362014214519 2.11701631546021 110.5821 110
46.14 0.560270302468593 2.49221328868208 2.11991262435913 111.2909 110
46.17 0.562046175247875 2.47043118779636 2.133465051651 109.9376 110
46.2 0.601359327659887 2.49751931202253 2.13971161842346 110.8398 110
46.23 0.585401601254432 2.5478353665621 2.14304828643799 109.8087 110
46.26 0.536360087617002 2.57011896333311 2.1666362285614 110.0665 110
46.29 0.597188545252966 2.56351262994876 2.14753437042236 110.0021 110
46.32 0.684932407027646 2.54248792755403 2.14996314048767 109.551 110
46.35 0.638374072492202 2.52241009589295 2.15859055519104 109.7443 110
46.38 0.561602920083205 2.52221666427842 2.16198420524597 109.7443 110
46.41 0.579403901898482 2.51893915398299 2.17412281036377 109.551 110
46.44 0.608788171943028 2.49436158667196 2.18345499038696 109.4865 110
46.47 0.562122040573528 2.4955727713203 2.17061281204224 109.6154 110
46.5 0.517476000236056 2.53074426191058 2.16463208198547 109.2932 110
46.53 0.549889945440224 2.5563581336425 2.17820525169373 108.0688 110
46.56 0.575778766826142 2.57660400077913 2.17030715942383 108.5199 110
46.59 0.548633386657484 2.58274933513028 2.19568634033203 108.8421 110
46.62 0.553597114678664 2.56512152671992 2.18729877471924 109.4221 110
46.65 0.5972853404015 2.56882450871996 2.18995666503906 109.0354 110
46.68 0.603919412719663 2.5907758905956 2.20000004768372 108.971 110
46.71 0.592600015081503 2.57960833024641 2.19267153739929 108.7777 110
46.74 0.581738473594459 2.56066269546906 2.20000004768372 108.5844 110
46.77 0.569577069313456 2.58227818820627 2.20000004768372 109.8087 110
46.8 0.573560280640464 2.60930958349744 2.20000004768372 108.2621 110
46.83 0.574710940697801 2.58745385193668 2.19619560241699 108.5199 110
46.86 0.568356237393346 2.57376518476553 2.20000004768372 108.5199 110
46.89 0.567344071102845 2.63803935672313 2.20000004768372 108.1977 110
46.92 0.569328135774971 2.67171743477013 2.20000004768372 113.9975 110
46.95 0.574255653036321 2.58639453075861 2.20000004768372 108.3266 110
46.98 0.580199843169619 2.52366663111402 2.20000004768372 108.5199 110
47.01 0.583881692189907 2.5634330952889 2.20000004768372 108.8421 110
47.04 0.58205172913088 2.59718210370383 2.20000004768372 107.8755 110
47.07 0.580713258614735 2.57134882197314 2.20000004768372 108.8421 110
47.1 0.586586101923408 2.55795052090641 2.20000004768372 108.5844 110
47.13 0.574417029254026 2.58919466902439 2.20000004768372 108.7132 110
47.16 0.541357780438988 2.58204212549007 2.20000004768372 108.7132 110
47.19 0.527833563796895 2.52403817691059 2.20000004768372 108.6488 110
47.22 0.561462049498076 2.52958168620931 2.20000004768372 103.2357 110
47.25 0.610117416863264 2.59238853039476 2.20000004768372 108.5844 110
47.28 0.597149650640146 2.60261255067518 2.20000004768372 109.0354 110
47.31 0.546316115880195 2.5848448344892 2.20000004768372 108.5844 110
47.34 0.563773044482381 2.61214151057866 2.20000004768372 108.2621 110
47.37 0.619700706910669 2.61711378743126 2.20000004768372 109.0354 110
47.4 0.600272723730853 2.55563865794252 2.20000004768372 108.7132 110
47.43 0.546183511093737 2.55591252359512 2.20000004768372 108.9066 110
47.46 0.546675871539372 2.61668241995137 2.20000004768372 108.2621 110
47.49 0.56990926936387 2.573242740561 2.20000004768372 108.5844 110
47.52 0.568299530594487 2.48776242307148 2.20000004768372 108.391 110
47.55 0.561159794512701 2.54168403333359 2.20000004768372 107.1022 110
47.58 0.574721611204449 2.6744008148351 2.20000004768372 109.2932 110
47.61 0.584758027434481 2.70653048253569 2.20000004768372 108.0688 110
47.64 0.570223001587528 2.62314108844254 2.20000004768372 108.7777 110
47.67 0.557571074327093 2.55629883549806 2.20000004768372 108.5844 110
47.7 0.558479461197919 2.56029006876136 2.20000004768372 107.9399 110
47.73 0.556369720219491 2.56269511373954 2.20000004768372 108.7132 110
47.76 0.556119489795332 2.54970193380026 2.20000004768372 108.7777 110
47.79 0.56773129534277 2.57220712615107 2.20000004768372 108.5844 110
47.82 0.582598560144515 2.60830326196803 2.20000004768372 108.391 110
47.85 0.607378236753566 2.62478682237492 2.20000004768372 108.391 110
47.88 0.643088799703154 2.62575740105176 2.20000004768372 108.971 110
47.91 0.636597166666611 2.59430902556759 2.20000004768372 108.6488 110
47.94 0.586295150547184 2.56363979806863 2.20000004768372 109.0354 110
47.97 0.567350353145063 2.58383129247268 2.20000004768372 108.4555 110
48 0.578644657260183 2.6052630258894 2.20000004768372 108.5199 110
48.03 0.570893522536827 2.58075250987247 2.20000004768372 108.2621 110
48.06 0.569423232539091 2.5742636384388 2.20000004768372 108.0044 110
48.09 0.594520104571205 2.61757090067666 2.20000004768372 109.4865 110
48.12 0.593250585149826 2.61754880383458 2.20000004768372 107.5533 110
48.15 0.570407734540866 2.56843285699212 2.20000004768372 109.0999 110
48.18 0.568794451768874 2.55735773377887 2.20000004768372 108.5844 110
48.21 0.567410340862773 2.57364633411669 2.20000004768372 107.7466 110
48.24 0.557832488574001 2.58615190027088 2.20000004768372 109.551 110
48.27 0.569414455596272 2.60942535558747 2.20000004768372 108.7777 110
48.3 0.587374842960849 2.61807500058708 2.20000004768372 108.5199 110
48.33 0.588914000016561 2.59795859077124 2.20000004768372 108.391 110
48.36 0.590556762384765 2.58361442756166 2.20000004768372 107.9399 110
48.39 0.582174751992732 2.58362415514186 2.20000004768372 109.0354 110
48.42 0.550487789567892 2.59118923156337 2.20000004768372 108.4555 110
48.45 0.53265474284051 2.5947812262006 2.20000004768372 109.0354 110
48.48 0.549680688847651 2.58116722388176 2.20000004768372 108.7132 110
48.51 0.572954234176948 2.5766167318789 2.20000004768372 108.6488 110
48.54 0.591390829428207 2.60153534417358 2.20000004768372 108.5844 110
48.57 0.621250594305569 2.61588565602144 2.20000004768372 107.8111 110
48.6 0.627880445982543 2.58308685238626 2.20000004768372 109.0354 110
48.63 0.578979510806899 2.52946660098953 2.20000004768372 108.0044 110
48.66 0.546189353112707 2.52248712660036 2.20000004768372 108.7132 110
48.69 0.577633011393836 2.56034885139922 2.20000004768372 108.7132 110
48.72 0.602662956869137 2.57622155483074 2.20000004768372 108.2621 110
48.75 0.565114122514693 2.56978343834526 2.20000004768372 109.2932 110
48.78 0.528362047082776 2.58236622594276 2.20000004768372 108.2621 110
48.81 0.548443255301665 2.6054215797715 2.20000004768372 108.1333 110
48.84 0.566533477732286 2.59472315264925 2.20000004768372 108.7777 110
48.87 0.547225062023569 2.57002204956963 2.20000004768372 108.0688 110
48.9 0.530416672215908 2.58541324072205 2.20000004768372 108.9066 110
48.93 0.54394501198095 2.60225278998662 2.20000004768372 108.1977 110
48.96 0.574973163855026 2.57312506060696 2.20000004768372 108.8421 110
48.99 0.586573801395178 2.55500658459513 2.20000004768372 108.6488 110
49.02 0.573803927506167 2.57369151248836 2.20000004768372 108.0688 110
49.05 0.575266242455802 2.55795501288486 2.20000004768372 108.391 110
49.08 0.580559888747898 2.53129107845847 2.20000004768372 108.1333 110
49.11 0.553260503533472 2.56376500407164 2.20000004768372 108.5199 110
49.14 0.527250651949946 2.57399505992447 2.20000004768372 108.7777 110
49.17 0.539585061858313 2.53242664608262 2.20000004768372 108.1333 110
49.2 0.566851504644007 2.55069719833261 2.20000004768372 108.7777 110
49.23 0.578923032376621 2.60780061017311 2.20000004768372 108.5199 110
49.26 0.560576924886893 2.60270481825247 2.20000004768372 109.1643 110
49.29 0.527981574697652 2.57832509318547 2.19577884674072 109.1643 110
49.32 0.547496753202932 2.59865052075205 2.19525384902954 108.7777 110
49.35 0.621047047711925 2.59553605873224 2.18836331367493 107.2955 110
49.38 0.647114055303984 2.54342259368097 2.19460439682007 108.1977 110
49.41 0.60409127766615 2.53366332835769 2.18203711509705 109.2932 110
49.44 0.576364132025145 2.55681739728748 2.18017411231995 108.8421 110
49.47 0.587222820405598 2.55132566280999 2.16659903526306 109.0354 110
49.5 0.588368206722034 2.55311823026581 2.17370319366455 109.3577 110
49.53 0.569054061270065 2.57447996620095 2.16505765914917 108.6488 110
49.56 0.565476683115619 2.57219371693123 2.15754842758179 109.8087 110
49.59 0.599126575639041 2.55521657415949 2.16336131095886 109.0354 110
49.62 0.624645412430336 2.53951342643896 2.14931273460388 109.2932 110
49.65 0.594205510518671 2.52152956098422 2.14295172691345 107.1022 110
49.68 0.580197206988105 2.5102580847503 2.14637970924377 109.6154 110
49.71 0.63410407309994 2.50876862401427 2.1356794834137 109.551 110
49.74 0.652628564446887 2.52986771584468 2.13549852371216 109.6154 110
49.77 0.598266430565289 2.57052110315358 2.13756251335144 110.131 110
49.8 0.595933927315432 2.56393870010568 2.12708377838135 108.971 110
49.83 0.669503714703945 2.49618719145275 2.11646246910095 109.6154 110
49.86 0.686618824255794 2.46487848250709 2.12082934379578 109.551 110
49.89 0.626022109545452 2.48116969166878 2.11350464820862 110.1954 110
49.92 0.586767700994607 2.4795476737312 2.10471773147583 111.0331 110
49.95 0.587350544048143 2.45086353433339 2.10666728019714 109.8087 110
49.98 0.595534078619333 2.40933713308236 2.09301590919495 110.131 110
50.01 0.592316402760442 2.42482877467511 2.097092628479 110.131 110
50.04 0.56254714504417 2.53291969231447 2.09053564071655 110.4532 110
50.07 0.543054387605771 2.57647482617511 2.0899646282196 111.6776 110
50.1 0.579429690132233 2.48574329804527 2.0840117931366 110.4532 110
50.13 0.620782506547484 2.41833309196818 2.0779492855072 111.0331 110
50.16 0.603118181009182 2.43868291185755 2.07535934448242 110.9687 110
50.19 0.578262338608384 2.44492762542759 2.07018065452576 111.3553 110
50.22 0.598267878476032 2.37538194538091 2.06701755523682 109.3577 110
50.25 0.620769590131576 2.32458137836093 2.06265139579773 110.8398 110
50.28 0.617490608049406 2.37816521834314 2.05821561813354 110.5176 110
50.31 0.622387069393554 2.42220057868126 2.05317711830139 111.3553 110
50.34 0.636353091028627 2.39218895441862 2.04954361915588 112.5153 110
50.37 0.611920115233568 2.3880976228473 2.04536128044128 111.4842 110
50.4 0.569375991077547 2.41182549139068 2.04018831253052 111.8709 110
50.43 0.574256082831535 2.3985022729232 2.03614974021912 111.4198 110
50.46 0.620633746799429 2.3962961836577 2.0313618183136 112.1931 110
50.49 0.645004011888186 2.42826783397088 2.02747702598572 110.8398 110
50.52 0.62871261083027 2.40669011923365 2.02509737014771 111.6131 110
50.55 0.607194187997952 2.34403425012404 2.01993441581726 111.6131 110
50.58 0.595849784816651 2.34330193447083 2.01654839515686 112.1286 110
50.61 0.592776891416484 2.37628874045194 2.01205229759216 111.742 110
50.64 0.59827014343086 2.37848431975976 2.00708627700806 111.6776 110
50.67 0.602104450134486 2.39343009246078 2.00249171257019 113.4819 110
50.7 0.59977047843569 2.4020006250557 1.99865186214447 111.8064 110
50.73 0.600292653987133 2.35452046792785 1.99417722225189 112.8375 110
50.76 0.602821129678771 2.32429199783809 1.99051189422607 111.162 110
50.79 0.598058844243874 2.33557713689119 1.98601567745209 112.4509 110
50.82 0.602993225480368 2.32908609027013 1.98225367069244 113.4175 110
50.85 0.624570297493711 2.32001976776612 1.9772537946701 112.7086 110
50.88 0.625334058795478 2.31976685070117 1.97348821163177 112.322 110
50.91 0.606826621022283 2.30152498366586 1.96963846683502 113.0953 110
50.94 0.624059430950179 2.30227951446904 1.96707487106323 112.7086 110
50.97 0.652735510843589 2.32372310354654 1.95076370239258 112.6442 110
51 0.637069107957537 2.31370655885186 1.95733106136322 114.0619 110
51.03 0.621138654079007 2.28793674037998 1.95400822162628 113.353 110
51.06 0.632847862195276 2.28564718132791 1.94903266429901 113.933 110
51.09 0.624881871633085 2.29705784066497 1.94551491737366 113.6108 110
51.12 0.613733595069136 2.2916363732708 1.94198322296143 113.9975 110
51.15 0.644481864656852 2.26963272285292 1.9372478723526 113.0953 110
51.18 0.659264393970759 2.26091713852469 1.93341886997223 110.3243 110
51.21 0.624813262390396 2.28530533065827 1.92890012264252 113.4819 110
51.24 0.615799216015711 2.30769497870067 1.92517042160034 114.6419 110
51.27 0.633739826250121 2.2847865740935 1.92138874530792 113.933 110
51.3 0.615078809862513 2.24612349724969 1.91718173027039 113.8686 110
51.33 0.59127025774004 2.20889554769936 1.91325426101685 113.9975 110
51.36 0.630216685305326 2.17645928403885 1.90910196304321 114.5774 110
51.39 0.695930519662815 2.18981812795964 1.90538287162781 114.8352 110
51.42 0.691022592022622 2.22832643063784 1.90147435665131 114.513 110
51.45 0.632518808803445 2.24366189889522 1.89750349521637 114.513 110
51.48 0.61043523019677 2.24722301881737 1.89355087280273 114.7708 110
51.51 0.621580731994308 2.24660892108811 1.88976001739502 114.7708 110
51.54 0.620707861685801 2.24636079564682 1.88571977615356 115.0285 110
51.57 0.596168324223268 2.23481661525409 1.88187265396118 113.6108 110
51.6 0.567387988026847 2.18129073032409 1.87765002250671 115.2863 110
51.63 0.576997240327394 2.15122084057623 1.87417089939117 115.4796 110
51.66 0.616913762824866 2.18332284101866 1.87021553516388 115.6085 110
51.69 0.634613574074245 2.19798743062649 1.86645901203156 114.7708 110
51.72 0.633201151228303 2.19642252956808 1.86257028579712 114.6419 110
51.75 0.619367405952494 2.22339027032881 1.85875368118286 115.7374 110
51.78 0.597997970829599 2.21953945991383 1.85493433475494 115.3507 110
51.81 0.630058190848521 2.17083965351932 1.85112535953522 115.6729 110
51.84 0.690433299147618 2.15995858702093 1.84734201431274 115.6729 110
51.87 0.673742637699315 2.19427418540877 1.84351706504822 116.124 110
51.9 0.63143562282572 2.22474380901806 1.83972704410553 115.4152 110
51.93 0.630668482334246 2.22590181557118 1.83595335483551 115.9951 110
51.96 0.62588078271085 2.19584477035819 1.83227634429932 116.4463 110
51.99 0.644159645760936 2.14753681440867 1.82844913005829 116.3174 110
52.02 0.703927080064129 2.11499117341538 1.82470738887787 115.4152 110
52.05 0.753463240338034 2.14668494964305 1.82084393501282 116.6396 110
52.08 0.786471805147163 2.18994167343599 1.8172367811203 116.4463 110
52.11 0.751780216864717 2.15726984741424 1.81294739246368 118.0573 110
52.14 0.651236600920153 2.11035478077721 1.80983412265778 116.8329 110
52.17 0.610448736737126 2.11598532973955 1.8060941696167 116.9618 110
52.2 0.637522334300343 2.1136291241208 1.80239617824554 116.9618 110
52.23 0.626107613629921 2.07876608282171 1.79888319969177 116.8973 110
52.26 0.593372753683415 2.07451766692088 1.79507422447205 117.1551 110
52.29 0.625411207530307 2.09052455151329 1.79124236106873 115.8663 110
52.32 0.659284465273643 2.09033942482585 1.78764808177948 117.4129 110
52.35 0.638972297018905 2.08892359277294 1.78390777111053 116.8973 110
52.38 0.640244352103 2.0905855238815 1.78042650222778 116.3818 110
52.41 0.656613072009839 2.10000747279834 1.77702295780182 117.0907 110
52.44 0.63492501469852 2.11260345892752 1.77326488494873 118.1862 110
52.47 0.67804772457697 2.09776466226546 1.76959359645844 117.4773 110
52.5 0.810781863341479 2.0622257152727 1.76612818241119 117.9929 110
52.53 0.809185329814696 2.04433238573019 1.76238548755646 117.9284 110
52.56 0.666726885252511 2.0662750930331 1.75880753993988 118.1217 110
52.59 0.62019298146954 2.10286432765164 1.75476121902466 118.4439 110
52.62 0.665754467741118 2.08903671783681 1.75210106372833 118.5084 110
52.65 0.677801655437289 2.04229243372016 1.74809372425079 118.4439 110
52.68 0.662997862379383 2.03983811998152 1.74439883232117 118.9595 110
52.71 0.653044456167186 2.07500190882343 1.74104571342468 118.7017 110
52.74 0.653732205506425 2.08296153466592 1.73673045635223 117.9929 110
52.77 0.674339702124517 2.05366939232262 1.73359787464142 118.9595 110
52.8 0.682956025549555 2.01586045295711 1.73027968406677 118.2506 110
52.83 0.661156868677575 2.00878640015414 1.72684574127197 120.3128 110
52.86 0.640818435646308 2.05138030885688 1.72350108623505 118.3795 110
52.89 0.640146364658987 2.06743377535086 1.72018504142761 119.6683 110
52.92 0.65354605451063 2.024215361553 1.71614575386047 119.6039 110
52.95 0.661143927441875 2.00607518972447 1.7134290933609 119.9261 110
52.98 0.655745697047312 2.01969564669797 1.70999550819397 119.3461 110
53.01 0.659292147882577 2.01848223216082 1.70602405071259 118.7017 110
53.04 0.67458537664386 2.01000528842692 1.70216131210327 120.1194 110
53.07 0.68063653825481 1.99440583493146 1.69893431663513 119.6039 110
53.1 0.676474798461189 1.98411418625117 1.69541001319885 120.055 110
53.13 0.681597722785672 2.02585277861074 1.69201302528381 119.6683 110
53.16 0.698808773965529 2.05170875775869 1.68941915035248 120.5061 110
53.19 0.701551427977347 1.96633995456521 1.68517220020294 120.1194 110
53.22 0.679919774048569 1.88412789206768 1.68194139003754 119.2172 110
53.25 0.670672773897303 1.91952922307514 1.67836141586304 120.5061 110
53.28 0.684522311371619 1.97043878638383 1.6749575138092 120.6994 110
53.31 0.668979219659005 1.97304937339911 1.67178750038147 120.5705 110
53.34 0.64565435401293 1.9775877520814 1.66775381565094 120.5705 110
53.37 0.730218464832274 1.97258902105489 1.66471910476685 120.635 110
53.4 0.853056687359577 1.94982267994486 1.66071200370789 120.2483 110
53.43 0.813409817833301 1.95120951066393 1.65852403640747 121.4727 110
53.46 0.689503847875193 1.96693861616555 1.65465450286865 121.2794 110
53.49 0.655535736475891 1.96032340757679 1.65173351764679 121.2149 110
53.52 0.678562237698634 1.95013728433058 1.64789342880249 121.666 110
53.55 0.724408615562453 1.9513029207764 1.6444855928421 121.2794 110
53.58 0.781111522692375 1.91930179445439 1.64134240150452 121.9238 110
53.61 0.769473835333645 1.86924555241456 1.63720333576202 121.7949 110
53.64 0.704166583696752 1.87841021903562 1.6348192691803 121.7949 110
53.67 0.671721193232531 1.92113501422728 1.63154530525208 121.4083 110
53.7 0.682661225730664 1.92458239422694 1.62794482707977 121.9882 110
53.73 0.694338508962054 1.90861639428621 1.62471079826355 122.1816 110
53.76 0.680388343820048 1.90878195395973 1.62127828598022 120.3128 110
53.79 0.672521476294879 1.90773406457366 1.61863315105438 122.6971 110
53.82 0.720656554559554 1.88730865552188 1.61493921279907 122.5038 110
53.85 0.775493632561851 1.87060086693518 1.6123685836792 122.8904 110
53.88 0.756913297295409 1.89396280067399 1.60862755775452 122.3104 110
53.91 0.718376930302141 1.93946073009002 1.60530233383179 122.4393 110
53.94 0.720050102865031 1.92628067062338 1.60192656517029 123.6637 110
53.97 0.720504168218823 1.86575832209141 1.60031545162201 122.3104 110
54 0.706980078974838 1.90017404566947 1.60401356220245 123.406 110
54.03 0.684771289445256 2.02799368750743 1.60722041130066 123.2771 110
54.06 0.654043279059389 2.04840209877649 1.61021721363068 123.0193 110
54.09 0.654557735277081 1.93840333866334 1.61356377601624 123.1482 110
54.12 0.677417932626451 1.88222484120824 1.61664938926697 122.6971 110
54.15 0.677249862694305 1.90699706636346 1.62041759490967 122.9549 110
54.18 0.671205613291154 1.91988995744873 1.62347388267517 122.1816 110
54.21 0.674149495311837 1.91172942002027 1.62702751159668 122.9549 110
54.24 0.685638118228157 1.90117294629467 1.63017117977142 122.5038 110
54.27 0.729660910926273 1.89983092075646 1.63333988189697 122.0527 110
54.3 0.755840139228258 1.91884903303588 1.63715744018555 123.5993 110
54.33 0.712108245659569 1.92046310101503 1.64060056209564 122.0527 110
54.36 0.679233343132307 1.9130542618606 1.64370477199554 122.3104 110
54.39 0.689820283872736 1.94686029730196 1.64720320701599 122.246 110
54.42 0.676747772113709 1.96932894302545 1.65013182163239 121.666 110
54.45 0.641763340569642 1.93163337456138 1.65356922149658 122.4393 110
54.48 0.630698746048651 1.91741595790483 1.65668272972107 121.7305 110
54.51 0.647241831871988 1.96476149405067 1.65986883640289 121.8594 110
54.54 0.68074124472756 1.97883357056573 1.66449105739594 121.7949 110
54.57 0.702136333507623 1.95656126125922 1.66706299781799 122.0527 110
54.6 0.681704800622545 1.9659002000863 1.67058956623077 121.9238 110
54.63 0.64179891908995 1.96002238099128 1.67380607128143 121.0861 110
54.66 0.636512431631331 1.93385411311302 1.67729794979095 121.9238 110
54.69 0.65958654115892 2.00484133448676 1.68060886859894 121.2794 110
54.72 0.660530690045525 2.11463450112897 1.68401408195496 121.3438 110
54.75 0.655021775357535 2.08217155290002 1.68808948993683 121.1505 110
54.78 0.678434618256816 1.99197942399082 1.69090640544891 121.5371 110
54.81 0.695519181998856 1.9847584613525 1.69456887245178 121.2149 110
54.84 0.677902438935686 2.01151609012769 1.69779670238495 120.4416 110
54.87 0.657976372214858 2.01555242142947 1.70150649547577 121.4727 110
54.9 0.652198137732074 2.00707267874749 1.70475709438324 120.8927 110
54.93 0.657012793709789 2.01939284858833 1.70820283889771 120.8927 110
54.96 0.688035669090839 2.03992278893649 1.71178877353668 117.1551 110
54.99 0.716257807568453 2.03301590831712 1.71502816677094 120.635 110
55.02 0.688018078374424 2.03123590326012 1.7186998128891 120.7638 110
55.05 0.640806969135058 2.04097024006799 1.72235703468323 120.2483 110
55.08 0.62857955494744 2.02307899091152 1.7257627248764 120.6994 110
55.11 0.642132914070021 2.00699109802998 1.72931814193726 119.8617 110
55.14 0.660921892072646 2.04427557412926 1.7329318523407 120.7638 110
55.17 0.671633011801257 2.08864938689314 1.73664236068726 120.055 110
55.2 0.676423096967672 2.07248661215246 1.73973119258881 120.2483 110
55.23 0.681875509772008 2.04741638933305 1.7434891462326 119.9905 110
55.26 0.671512446006646 2.06006962818795 1.74691152572632 120.3128 110
55.29 0.647675956357857 2.06708967295641 1.75041127204895 119.7972 110
55.32 0.643682777925262 2.06329248143022 1.75407898426056 119.0239 110
55.35 0.659847864846719 2.07774541140556 1.75766909122467 120.1839 110
55.38 0.671354174177197 2.08179156699457 1.76105570793152 119.3461 110
55.41 0.656453255488559 2.06140293782336 1.76475441455841 119.9905 110
55.44 0.624215584801118 2.06541539821641 1.76883518695831 119.5394 110
55.47 0.61487304668018 2.09094514866315 1.77182161808014 119.2817 110
55.5 0.628521399815049 2.086434476781 1.77562880516052 119.1528 110
55.53 0.636719112366547 2.06938132722883 1.77931118011475 118.895 110
55.56 0.616505685013696 2.07253267987636 1.78289830684662 119.1528 110
55.59 0.601576575952508 2.07030671967425 1.78657054901123 118.5084 110
55.62 0.653731539745023 2.09027770341168 1.79025495052338 119.2817 110
55.65 0.697955073978505 2.15016386258692 1.79388058185577 118.6373 110
55.68 0.630536382265191 2.16128365383964 1.79757368564606 119.0884 110
55.71 0.565160231933663 2.11630615480904 1.80129516124725 118.8306 110
55.74 0.602916639591633 2.10959401611037 1.80512869358063 118.7662 110
55.77 0.646130232383048 2.1427095236531 1.80864059925079 118.1217 110
55.8 0.641241585732771 2.13649667506233 1.81230986118317 118.2506 110
55.83 0.654955091144756 2.10182011038943 1.81508088111877 117.9929 110
55.86 0.698163012252902 2.12961728251358 1.81979155540466 118.3795 110
55.89 0.699348999233935 2.19867754835429 1.8235570192337 118.1862 110
55.92 0.647055286789996 2.20976289294355 1.82702338695526 118.0573 110
55.95 0.612002901012545 2.17414749266905 1.83094263076782 117.7351 110
55.98 0.621876051777511 2.15228418540781 1.83462047576904 120.055 110
56.01 0.638108348007848 2.13768348948591 1.83807921409607 117.4129 110
56.04 0.647551069852855 2.14333341213716 1.84235537052155 116.704 110
56.07 0.661279699965436 2.17178498652443 1.84609889984131 117.284 110
56.1 0.657032020863265 2.16165888257184 1.84993457794189 116.7685 110
56.13 0.62829798529627 2.12374813182937 1.85370993614197 117.3484 110
56.16 0.615104971324723 2.13603726112634 1.85728001594543 116.3818 110
56.19 0.629144093381688 2.19074979412131 1.86127555370331 117.7351 110
56.22 0.63492879210239 2.21468033047022 1.86527812480927 116.2529 110
56.25 0.626211914247055 2.21203497385869 1.86875891685486 117.2195 110
56.28 0.6279074549441 2.22632870826038 1.87283718585968 116.5107 110
56.31 0.638635068317172 2.22339892462212 1.87661969661713 117.6062 110
56.34 0.641586274217729 2.17926823552959 1.87950241565704 115.6085 110
56.37 0.635078730425148 2.16219217366601 1.8858916759491 116.9618 110
56.4 0.616500941293491 2.1854684138481 1.88835895061493 115.9307 110
56.43 0.611288314150158 2.19912350820349 1.89218401908875 117.0262 110
56.46 0.651314266563086 2.2093852042417 1.89574086666107 115.8018 110
56.49 0.675699206783322 2.23941208217145 1.89965558052063 117.2195 110
56.52 0.636367522137361 2.26964167942096 1.90401434898376 116.124 110
56.55 0.611572191102093 2.28694275991483 1.90673351287842 116.5107 110
56.58 0.644470243840553 2.28646151518007 1.91290092468262 116.3818 110
56.61 0.667946121407159 2.26470497903194 1.9154018163681 115.9951 110
56.64 0.634406714513624 2.24643308183787 1.91925001144409 115.6729 110
56.67 0.592754865606526 2.25763861139552 1.9225777387619 115.8663 110
56.7 0.588540573103491 2.28329516172213 1.92770779132843 115.2219 110
56.73 0.601385952731475 2.28635867552506 1.93192172050476 115.8018 110
56.76 0.608934896364915 2.26814690971116 1.93562602996826 115.2863 110
56.79 0.610190297825043 2.26401472946542 1.94123375415802 115.9307 110
56.82 0.612444497224092 2.28156632403512 1.93447995185852 115.4152 110
56.85 0.639416721388493 2.29657356742075 1.94481420516968 115.7374 110
56.88 0.670175312715749 2.29508478098487 1.95175015926361 114.5774 110
56.91 0.647201741029108 2.29408558383828 1.95509731769562 115.0285 110
56.94 0.597763523507786 2.32678819879302 1.96264851093292 114.3841 110
56.97 0.574659048900473 2.35765464987798 1.96237337589264 114.7063 110
57 0.597992724721519 2.32432696109489 1.96906244754791 113.5464 110
57.03 0.663165139501939 2.28855863344787 1.97036707401276 114.5774 110
57.06 0.678384598980996 2.31239590820097 1.97528886795044 112.902 110
57.09 0.608456605911557 2.33996335087316 1.97956907749176 114.3841 110
57.12 0.563182230460284 2.36185263599664 1.98321485519409 113.5464 110
57.15 0.578746573009844 2.3873422313866 1.98624765872955 113.8686 110
57.18 0.594891442897031 2.36814373771429 1.99121558666229 113.4819 110
57.21 0.607927697530307 2.33192154680512 1.99501323699951 113.933 110
57.24 0.630196946021679 2.34512701223731 1.9975438117981 115.6729 110
57.27 0.629068398350941 2.37986607801522 2.00272941589355 113.353 110
57.3 0.606956178584888 2.38508988768064 2.00801920890808 112.9664 110
57.33 0.604669961327786 2.37043266539481 2.01065063476562 113.353 110
57.36 0.611819211014127 2.36974163532147 2.01187372207642 113.6752 110
57.39 0.589805516493268 2.39778283706784 2.02011394500732 112.9664 110
57.42 0.559778965850432 2.4119991580978 2.02416300773621 112.7731 110
57.45 0.576572044573523 2.36397025796091 2.03046011924744 112.6442 110
57.48 0.616798466742899 2.32211891387104 2.03342866897583 114.9641 110
57.51 0.612990884251686 2.3592678946463 2.03456926345825 112.1931 110
57.54 0.587249757917598 2.40739564287275 2.04113054275513 113.2886 110
57.57 0.58214707970817 2.38740416696178 2.04268717765808 112.1286 110
57.6 0.572187555699109 2.34573135527567 2.04875421524048 112.4509 110
57.63 0.549872544775374 2.37168510165557 2.05742430686951 111.742 110
57.66 0.5537084088057 2.43416956337528 2.05744981765747 112.3864 110
57.69 0.564908924985462 2.45096429924652 2.06297755241394 112.0642 110
57.72 0.553391879663247 2.43973900105799 2.05452084541321 111.6776 110
57.75 0.563825750933516 2.4458557221565 2.07037973403931 112.2575 110
57.78 0.595497332728056 2.44955088359281 2.07320284843445 111.742 110
57.81 0.591187976090569 2.44373863660637 2.07574009895325 112.7086 110
57.84 0.570259973729732 2.44781822786424 2.08208250999451 110.7754 110
57.87 0.580527452237009 2.45892261259998 2.08991503715515 111.6776 110
57.9 0.590309249591517 2.46236847011629 2.08724927902222 110.9043 110
57.93 0.575322593078662 2.46255940047554 2.09665942192078 110.5176 110
57.96 0.579029188630927 2.47490963623682 2.09957504272461 110.9043 110
57.99 0.592959966729776 2.48295579017964 2.10619592666626 110.8398 110
58.02 0.576756485826122 2.46391055718956 2.1054835319519 111.0331 110
58.05 0.564483043287295 2.45702699524724 2.11451959609985 110.9687 110
58.08 0.573901900636443 2.48447327735292 2.11539125442505 111.2265 110
58.11 0.577787087747419 2.49693024278782 2.12114834785461 109.8732 110
58.14 0.579001224403187 2.48738984890841 2.12471294403076 110.3887 110
58.17 0.574121477704747 2.50258070839929 2.121089220047 110.0665 110
58.2 0.552233719759129 2.5315316795983 2.13746571540833 110.131 110
58.23 0.540875856977141 2.51371017325799 2.13191199302673 110.2598 110
58.26 0.56552212982469 2.4543234534799 2.14488983154297 109.7443 110
58.29 0.602362264729696 2.44047158548718 2.14627981185913 110.6465 110
58.32 0.60451900541628 2.48594321996837 2.15092778205872 110.5176 110
58.35 0.56719117421021 2.50232712060038 2.14570307731628 109.6799 110
58.38 0.543683261088054 2.49687831967406 2.14355158805847 109.6154 110
58.41 0.549939252158175 2.52039192413344 2.1642541885376 109.7443 110
58.44 0.552969146280911 2.53985900933019 2.15634346008301 109.8732 110
58.47 0.563345862645197 2.55245595305137 2.17272615432739 109.551 110
58.5 0.58224958344223 2.57983463259688 2.17495727539062 109.9376 110
58.53 0.575394952045216 2.57867837621498 2.18914294242859 108.9066 110
58.56 0.562393811066334 2.56143247883922 2.18485331535339 109.0354 110
58.59 0.558807302837137 2.57335439345798 2.18622422218323 109.0999 110
58.62 0.548117391961254 2.58619432912549 2.18214702606201 108.6488 110
58.65 0.53765106796606 2.59088850489781 2.18530464172363 109.3577 110
58.68 0.535454300541948 2.60459690220143 2.1964795589447 108.391 110
58.71 0.551799409463896 2.60186606928144 2.20000004768372 108.2621 110
58.74 0.57510302487697 2.58324057341028 2.19000005722046 108.7132 110
58.77 0.571492464038676 2.58937666036565 2.20000004768372 109.4221 110
58.8 0.590767469093345 2.5994648006316 2.19000005722046 108.7777 110
58.83 0.642188692110954 2.58090728583991 2.20000004768372 108.5844 110
58.86 0.609084258307349 2.56729968364173 2.19933128356934 109.1643 110
58.89 0.528123221352456 2.57768264581309 2.20000004768372 108.7132 110
58.92 0.531786620379095 2.56958311751766 2.20000004768372 109.0354 110
58.95 0.563030917157406 2.53922715518342 2.20000004768372 108.7132 110
58.98 0.533663997724661 2.54638389254185 2.20000004768372 108.3266 110
59.01 0.518728491944252 2.57149826854186 2.20000004768372 107.8111 110
59.04 0.547378942826661 2.5615962894482 2.20000004768372 108.1977 110
59.07 0.557849186213817 2.57256576565748 2.20000004768372 108.971 110
59.1 0.55463632058863 2.63079865816102 2.20000004768372 108.4555 110
59.13 0.560148978642354 2.62690373288161 2.20000004768372 110.4532 110
59.16 0.589183053409937 2.53325133928391 2.20000004768372 109.4221 110
59.19 0.635238179931865 2.49134927152246 2.20000004768372 108.0044 110
59.22 0.619051947935082 2.54413041431745 2.20000004768372 109.551 110
59.25 0.537477072101864 2.57563337674069 2.20000004768372 108.5199 110
59.28 0.509017453611526 2.55731599427088 2.20000004768372 107.0378 110
59.31 0.54421348485126 2.55583426091377 2.20000004768372 109.3577 110
59.34 0.560316469018466 2.5730890583706 2.20000004768372 108.2621 110
59.37 0.554307360368062 2.56523099147363 2.20000004768372 108.3266 110
59.4 0.564490013770529 2.53985466191583 2.20000004768372 108.7132 110
59.43 0.605438108883397 2.55885844840441 2.20000004768372 108.3266 110
59.46 0.648803319972658 2.61498396315129 2.20000004768372 108.7132 110
59.49 0.625458693809756 2.6081093037712 2.20000004768372 108.5844 110
59.52 0.55185231146871 2.54409433209743 2.20000004768372 108.9066 110
59.55 0.539282186748545 2.5341022861975 2.20000004768372 108.5199 110
59.58 0.589382515848022 2.56675778803752 2.20000004768372 108.9066 110
59.61 0.586300503576336 2.57153110112461 2.20000004768372 108.6488 110
59.64 0.524239732080693 2.57691737073641 2.20000004768372 108.391 110
59.67 0.523282072725712 2.59182948675782 2.20000004768372 109.1643 110
59.7 0.579278619236815 2.57872330831082 2.20000004768372 107.8111 110
59.73 0.586697236384078 2.59648367213615 2.20000004768372 108.8421 110
59.76 0.559303274521009 2.64183876696906 2.20000004768372 107.9399 110
59.79 0.542780165938945 2.6157132888453 2.20000004768372 108.5844 110
59.82 0.539390227692614 2.59898264429227 2.20000004768372 109.4221 110
59.85 0.588215500869499 2.67023825901291 2.20000004768372 108.6488 110
59.88 0.658548255070476 2.68260622516722 2.20000004768372 108.9066 110
59.91 0.636390174007033 2.60302461023208 2.20000004768372 108.5844 110
59.94 0.558713433393657 2.54341664914598 2.20000004768372 108.2621 110
59.97 0.533025404732036 2.51717645609192 2.20000004768372 109.4221 110
60 0.549878138166204 2.52764201311385 2.20000004768372 108.4555 110


==> data/torque_curve.dat <==
x y_1 y_2 y_3 y_4 y_5 y_6 y_7 y_8 y_9 y_10 y_11 y_12 y_13 y_14 y_15
0 0.27564 0.55128 0.82692 1.10256 1.3782 1.65384 1.92948 2.20512 2.48076 2.7564 3.03204 3.30768 3.58332 3.85896 4.1346
1 0.27542895164 0.55043580656 0.82502056476 1.09918322624 1.372923791 1.64624225904 1.91913863036 2.19161290496 2.46366508284 2.735295164 3.00650314844 3.27728903616 3.54765282716 3.81759452144 4.087114119
2 0.27521790328 0.54959161312 0.82312112952 1.09580645248 1.367647582 1.63864451808 1.90879726072 2.17810580992 2.44657016568 2.714190328 2.98096629688 3.24689807232 3.51198565432 3.77622904288 4.039628238
3 0.27500685492 0.54874741968 0.82122169428 1.09242967872 1.362371373 1.63104677712 1.89845589108 2.16459871488 2.42947524852 2.693085492 2.95542944532 3.21650710848 3.47631848148 3.73486356432 3.992142357
4 0.27479580656 0.54790322624 0.81932225904 1.08905290496 1.357095164 1.62344903616 1.88811452144 2.15109161984 2.41238033136 2.671980656 2.92989259376 3.18611614464 3.44065130864 3.69349808576 3.944656476
5 0.2745847582 0.5470590328 0.8174228238 1.0856761312 1.351818955 1.6158512952 1.8777731518 2.1375845248 2.3952854142 2.65087582 2.9043557422 3.1557251808 3.4049841358 3.6521326072 3.897170595
6 0.27437370984 0.54621483936 0.81552338856 1.08229935744 1.346542746 1.60825355424 1.86743178216 2.12407742976 2.37819049704 2.629770984 2.87881889064 3.12533421696 3.36931696296 3.61076712864 3.849684714
7 0.27416266148 0.54537064592 0.81362395332 1.07892258368 1.341266537 1.60065581328 1.85709041252 2.11057033472 2.36109557988 2.608666148 2.85328203908 3.09494325312 3.33364979012 3.56940165008 3.802198833
8 0.27395161312 0.54452645248 0.81172451808 1.07554580992 1.335990328 1.59305807232 1.84674904288 2.09706323968 2.34400066272 2.587561312 2.82774518752 3.06455228928 3.29798261728 3.52803617152 3.754712952
9 0.27374056476 0.54368225904 0.80982508284 1.07216903616 1.330714119 1.58546033136 1.83640767324 2.08355614464 2.32690574556 2.566456476 2.80220833596 3.03416132544 3.26231544444 3.48667069296 3.707227071
10 0.2735295164 0.5428380656 0.8079256476 1.0687922624 1.32543791 1.5778625904 1.8260663036 2.0700490496 2.3098108284 2.54535164 2.7766714844 3.0037703616 3.2266482716 3.4453052144 3.65974119
11 0.27331846804 0.54199387216 0.80602621236 1.06541548864 1.320161701 1.57026484944 1.81572493396 2.05654195456 2.29271591124 2.524246804 2.75113463284 2.97337939776 3.19098109876 3.40393973584 3.612255309
12 0.27310741968 0.54114967872 0.80412677712 1.06203871488 1.314885492 1.56266710848 1.80538356432 2.04303485952 2.27562099408 2.503141968 2.72559778128 2.94298843392 3.15531392592 3.36257425728 3.564769428
13 0.27289637132 0.54030548528 0.80222734188 1.05866194112 1.309609283 1.55506936752 1.79504219468 2.02952776448 2.25852607692 2.482037132 2.70006092972 2.91259747008 3.11964675308 3.32120877872 3.517283547
14 0.27268532296 0.53946129184 0.80032790664 1.05528516736 1.304333074 1.54747162656 1.78470082504 2.01602066944 2.24143115976 2.460932296 2.67452407816 2.88220650624 3.08397958024 3.27984330016 3.469797666
15 0.2724742746 0.5386170984 0.7984284714 1.0519083936 1.299056865 1.5398738856 1.7743594554 2.0025135744 2.2243362426 2.43982746 2.6489872266 2.8518155424 3.0483124074 3.2384778216 3.422311785
16 0.27226322624 0.53777290496 0.79652903616 1.04853161984 1.293780656 1.53227614464 1.76401808576 1.98900647936 2.20724132544 2.418722624 2.62345037504 2.82142457856 3.01264523456 3.19711234304 3.374825904
17 0.27205217788 0.53692871152 0.79462960092 1.04515484608 1.288504447 1.52467840368 1.75367671612 1.97549938432 2.19014640828 2.397617788 2.59791352348 2.79103361472 2.97697806172 3.15574686448 3.327340023
18 0.27184112952 0.53608451808 0.79273016568 1.04177807232 1.283228238 1.51708066272 1.74333534648 1.96199228928 2.17305149112 2.376512952 2.57237667192 2.76064265088 2.94131088888 3.11438138592 3.279854142
19 0.27163008116 0.53524032464 0.79083073044 1.03840129856 1.277952029 1.50948292176 1.73299397684 1.94848519424 2.15595657396 2.355408116 2.54683982036 2.73025168704 2.90564371604 3.07301590736 3.232368261
20 0.2714190328 0.5343961312 0.7889312952 1.0350245248 1.27267582 1.5018851808 1.7226526072 1.9349780992 2.1388616568 2.33430328 2.5213029688 2.6998607232 2.8699765432 3.0316504288 3.18488238
21 0.27120798444 0.53355193776 0.78703185996 1.03164775104 1.267399611 1.49428743984 1.71231123756 1.92147100416 2.12176673964 2.313198444 2.49576611724 2.66946975936 2.83430937036 2.99028495024 3.137396499
22 0.27099693608 0.53270774432 0.78513242472 1.02827097728 1.262123402 1.48668969888 1.70196986792 1.90796390912 2.10467182248 2.292093608 2.47022926568 2.63907879552 2.79864219752 2.94891947168 3.089910618
23 0.27078588772 0.53186355088 0.78323298948 1.02489420352 1.256847193 1.47909195792 1.69162849828 1.89445681408 2.08757690532 2.270988772 2.44469241412 2.60868783168 2.76297502468 2.90755399312 3.042424737
24 0.27057483936 0.53101935744 0.78133355424 1.02151742976 1.251570984 1.47149421696 1.68128712864 1.88094971904 2.07048198816 2.249883936 2.41915556256 2.57829686784 2.72730785184 2.86618851456 2.994938856
25 0.270363791 0.530175164 0.779434119 1.018140656 1.246294775 1.463896476 1.670945759 1.867442624 2.053387071 2.2287791 2.393618711 2.547905904 2.691640679 2.824823036 2.947452975
26 0.27015274264 0.52933097056 0.77753468376 1.01476388224 1.241018566 1.45629873504 1.66060438936 1.85393552896 2.03629215384 2.207674264 2.36808185944 2.51751494016 2.65597350616 2.78345755744 2.899967094
27 0.26994169428 0.52848677712 0.77563524852 1.01138710848 1.235742357 1.44870099408 1.65026301972 1.84042843392 2.01919723668 2.186569428 2.34254500788 2.48712397632 2.62030633332 2.74209207888 2.852481213
28 0.26973064592 0.52764258368 0.77373581328 1.00801033472 1.230466148 1.44110325312 1.63992165008 1.82692133888 2.00210231952 2.165464592 2.31700815632 2.45673301248 2.58463916048 2.70072660032 2.804995332
29 0.26951959756 0.52679839024 0.77183637804 1.00463356096 1.225189939 1.43350551216 1.62958028044 1.81341424384 1.98500740236 2.144359756 2.29147130476 2.42634204864 2.54897198764 2.65936112176 2.757509451
30 0.2693085492 0.5259541968 0.7699369428 1.0012567872 1.21991373 1.4259077712 1.6192389108 1.7999071488 1.9679124852 2.12325492 2.2659344532 2.3959510848 2.5133048148 2.6179956432 2.71002357
31 0.26909750084 0.52511000336 0.76803750756 0.99788001344 1.214637521 1.41831003024 1.60889754116 1.78640005376 1.95081756804 2.102150084 2.24039760164 2.36556012096 2.47763764196 2.57663016464 2.662537689
32 0.26888645248 0.52426580992 0.76613807232 0.99450323968 1.209361312 1.41071228928 1.59855617152 1.77289295872 1.93372265088 2.081045248 2.21486075008 2.33516915712 2.44197046912 2.53526468608 2.615051808
33 0.26867540412 0.52342161648 0.76423863708 0.99112646592 1.204085103 1.40311454832 1.58821480188 1.75938586368 1.91662773372 2.059940412 2.18932389852 2.30477819328 2.40630329628 2.49389920752 2.567565927
34 0.26846435576 0.52257742304 0.76233920184 0.98774969216 1.198808894 1.39551680736 1.57787343224 1.74587876864 1.89953281656 2.038835576 2.16378704696 2.27438722944 2.37063612344 2.45253372896 2.520080046
35 0.2682533074 0.5217332296 0.7604397666 0.9843729184 1.193532685 1.3879190664 1.5675320626 1.7323716736 1.8824378994 2.01773074 2.1382501954 2.2439962656 2.3349689506 2.4111682504 2.472594165
36 0.26804225904 0.52088903616 0.75854033136 0.98099614464 1.188256476 1.38032132544 1.55719069296 1.71886457856 1.86534298224 1.996625904 2.11271334384 2.21360530176 2.29930177776 2.36980277184 2.425108284
37 0.26783121068 0.52004484272 0.75664089612 0.97761937088 1.182980267 1.37272358448 1.54684932332 1.70535748352 1.84824806508 1.975521068 2.08717649228 2.18321433792 2.26363460492 2.32843729328 2.377622403
38 0.26762016232 0.51920064928 0.75474146088 0.97424259712 1.177704058 1.36512584352 1.53650795368 1.69185038848 1.83115314792 1.954416232 2.06163964072 2.15282337408 2.22796743208 2.28707181472 2.330136522
39 0.26740911396 0.51835645584 0.75284202564 0.97086582336 1.172427849 1.35752810256 1.52616658404 1.67834329344 1.81405823076 1.933311396 2.03610278916 2.12243241024 2.19230025924 2.24570633616 2.282650641
40 0.2671980656 0.5175122624 0.7509425904 0.9674890496 1.16715164 1.3499303616 1.5158252144 1.6648361984 1.7969633136 1.91220656 2.0105659376 2.0920414464 2.1566330864 2.2043408576 2.23516476
41 0.26698701724 0.51666806896 0.74904315516 0.96411227584 1.161875431 1.34233262064 1.50548384476 1.65132910336 1.77986839644 1.891101724 1.98502908604 2.06165048256 2.12096591356 2.16297537904 2.187678879
42 0.26677596888 0.51582387552 0.74714371992 0.96073550208 1.156599222 1.33473487968 1.49514247512 1.63782200832 1.76277347928 1.869996888 1.95949223448 2.03125951872 2.08529874072 2.12160990048 2.140192998
43 0.26656492052 0.51497968208 0.74524428468 0.95735872832 1.151323013 1.32713713872 1.48480110548 1.62431491328 1.74567856212 1.848892052 1.93395538292 2.00086855488 2.04963156788 2.08024442192 2.092707117
44 0.26635387216 0.51413548864 0.74334484944 0.95398195456 1.146046804 1.31953939776 1.47445973584 1.61080781824 1.72858364496 1.827787216 1.90841853136 1.97047759104 2.01396439504 2.03887894336 2.045221236
45 0.2661428238 0.5132912952 0.7414454142 0.9506051808 1.140770595 1.3119416568 1.4641183662 1.5973007232 1.7114887278 1.80668238 1.8828816798 1.9400866272 1.9782972222 1.9975134648 1.997735355
46 0.26593177544 0.51244710176 0.73954597896 0.94722840704 1.135494386 1.30434391584 1.45377699656 1.58379362816 1.69439381064 1.785577544 1.85734482824 1.90969566336 1.94263004936 1.95614798624 1.950249474
47 0.26572072708 0.51160290832 0.73764654372 0.94385163328 1.130218177 1.29674617488 1.44343562692 1.57028653312 1.67729889348 1.764472708 1.83180797668 1.87930469952 1.90696287652 1.91478250768 1.902763593
48 0.26550967872 0.51075871488 0.73574710848 0.94047485952 1.124941968 1.28914843392 1.43309425728 1.55677943808 1.66020397632 1.743367872 1.80627112512 1.84891373568 1.87129570368 1.87341702912 1.855277712
49 0.26529863036 0.50991452144 0.73384767324 0.93709808576 1.119665759 1.28155069296 1.42275288764 1.54327234304 1.64310905916 1.722263036 1.78073427356 1.81852277184 1.83562853084 1.83205155056 1.807791831
50 0.265087582 0.509070328 0.731948238 0.933721312 1.11438955 1.273952952 1.412411518 1.529765248 1.626014142 1.7011582 1.755197422 1.788131808 1.799961358 1.790686072 1.76030595
51 0.26487653364 0.50822613456 0.73004880276 0.93034453824 1.109113341 1.26635521104 1.40207014836 1.51625815296 1.60891922484 1.680053364 1.72966057044 1.75774084416 1.76429418516 1.74932059344 1.712820069
52 0.26466548528 0.50738194112 0.72814936752 0.92696776448 1.103837132 1.25875747008 1.39172877872 1.50275105792 1.59182430768 1.658948528 1.70412371888 1.72734988032 1.72862701232 1.70795511488 1.665334188
53 0.26445443692 0.50653774768 0.72624993228 0.92359099072 1.098560923 1.25115972912 1.38138740908 1.48924396288 1.57472939052 1.637843692 1.67858686732 1.69695891648 1.69295983948 1.66658963632 1.617848307
54 0.26424338856 0.50569355424 0.72435049704 0.92021421696 1.093284714 1.24356198816 1.37104603944 1.47573686784 1.55763447336 1.616738856 1.65305001576 1.66656795264 1.65729266664 1.62522415776 1.570362426
55 0.2640323402 0.5048493608 0.7224510618 0.9168374432 1.088008505 1.2359642472 1.3607046698 1.4622297728 1.5405395562 1.59563402 1.6275131642 1.6361769888 1.6216254938 1.5838586792 1.522876545
56 0.26382129184 0.50400516736 0.72055162656 0.91346066944 1.082732296 1.22836650624 1.35036330016 1.44872267776 1.52344463904 1.574529184 1.60197631264 1.60578602496 1.58595832096 1.54249320064 1.475390664
57 0.26361024348 0.50316097392 0.71865219132 0.91008389568 1.077456087 1.22076876528 1.34002193052 1.43521558272 1.50634972188 1.553424348 1.57643946108 1.57539506112 1.55029114812 1.50112772208 1.427904783
58 0.26339919512 0.50231678048 0.71675275608 0.90670712192 1.072179878 1.21317102432 1.32968056088 1.42170848768 1.48925480472 1.532319512 1.55090260952 1.54500409728 1.51462397528 1.45976224352 1.380418902
59 0.26318814676 0.50147258704 0.71485332084 0.90333034816 1.066903669 1.20557328336 1.31933919124 1.40820139264 1.47215988756 1.511214676 1.52536575796 1.51461313344 1.47895680244 1.41839676496 1.332933021
60 0.2629770984 0.5006283936 0.7129538856 0.8999535744 1.06162746 1.1979755424 1.3089978216 1.3946942976 1.4550649704 1.49010984 1.4998289064 1.4842221696 1.4432896296 1.3770312864 1.28544714
61 0.26276605004 0.49978420016 0.71105445036 0.89657680064 1.056351251 1.19037780144 1.29865645196 1.38118720256 1.43797005324 1.469005004 1.47429205484 1.45383120576 1.40762245676 1.33566580784 1.237961259
62 0.26255500168 0.49894000672 0.70915501512 0.89320002688 1.051075042 1.18278006048 1.28831508232 1.36768010752 1.42087513608 1.447900168 1.44875520328 1.42344024192 1.37195528392 1.29430032928 1.190475378
63 0.26234395332 0.49809581328 0.70725557988 0.88982325312 1.045798833 1.17518231952 1.27797371268 1.35417301248 1.40378021892 1.426795332 1.42321835172 1.39304927808 1.33628811108 1.25293485072 1.142989497
64 0.26213290496 0.49725161984 0.70535614464 0.88644647936 1.040522624 1.16758457856 1.26763234304 1.34066591744 1.38668530176 1.405690496 1.39768150016 1.36265831424 1.30062093824 1.21156937216 1.095503616
65 0.2619218566 0.4964074264 0.7034567094 0.8830697056 1.035246415 1.1599868376 1.2572909734 1.3271588224 1.3695903846 1.38458566 1.3721446486 1.3322673504 1.2649537654 1.1702038936 1.048017735
66 0.26171080824 0.49556323296 0.70155727416 0.87969293184 1.029970206 1.15238909664 1.24694960376 1.31365172736 1.35249546744 1.363480824 1.34660779704 1.30187638656 1.22928659256 1.12883841504 1.000531854
67 0.26149975988 0.49471903952 0.69965783892 0.87631615808 1.024693997 1.14479135568 1.23660823412 1.30014463232 1.33540055028 1.342375988 1.32107094548 1.27148542272 1.19361941972 1.08747293648 0.953045973
68 0.26128871152 0.49387484608 0.69775840368 0.87293938432 1.019417788 1.13719361472 1.22626686448 1.28663753728 1.31830563312 1.321271152 1.29553409392 1.24109445888 1.15795224688 1.04610745792 0.905560092
69 0.26107766316 0.49303065264 0.69585896844 0.86956261056 1.014141579 1.12959587376 1.21592549484 1.27313044224 1.30121071596 1.300166316 1.26999724236 1.21070349504 1.12228507404 1.00474197936 0.858074211
70 0.2608666148 0.4921864592 0.6939595332 0.8661858368 1.00886537 1.1219981328 1.2055841252 1.2596233472 1.2841157988 1.27906148 1.2444603908 1.1803125312 1.0866179012 0.9633765008 0.81058833
71 0.26065556644 0.49134226576 0.69206009796 0.86280906304 1.003589161 1.11440039184 1.19524275556 1.24611625216 1.26702088164 1.257956644 1.21892353924 1.14992156736 1.05095072836 0.92201102224 0.763102449
72 0.26044451808 0.49049807232 0.69016066272 0.85943228928 0.998312952 1.10680265088 1.18490138592 1.23260915712 1.24992596448 1.236851808 1.19338668768 1.11953060352 1.01528355552 0.88064554368 0.715616568
73 0.26023346972 0.48965387888 0.68826122748 0.85605551552 0.993036743 1.09920490992 1.17456001628 1.21910206208 1.23283104732 1.215746972 1.16784983612 1.08913963968 0.97961638268 0.839280065120001 0.668130687
74 0.26002242136 0.48880968544 0.68636179224 0.85267874176 0.987760534 1.09160716896 1.16421864664 1.20559496704 1.21573613016 1.194642136 1.14231298456 1.05874867584 0.94394920984 0.79791458656 0.620644806
75 0.259811373 0.487965492 0.684462357 0.849301968 0.982484325 1.084009428 1.153877277 1.192087872 1.198641213 1.1735373 1.116776133 1.028357712 0.908282037 0.756549108 0.573158925
76 0.25960032464 0.48712129856 0.68256292176 0.84592519424 0.977208116 1.07641168704 1.14353590736 1.17858077696 1.18154629584 1.152432464 1.09123928144 0.99796674816 0.87261486416 0.71518362944 0.525673044
77 0.25938927628 0.48627710512 0.68066348652 0.84254842048 0.971931907 1.06881394608 1.13319453772 1.16507368192 1.16445137868 1.131327628 1.06570242988 0.96757578432 0.83694769132 0.67381815088 0.478187163
78 0.25917822792 0.48543291168 0.67876405128 0.83917164672 0.966655698 1.06121620512 1.12285316808 1.15156658688 1.14735646152 1.110222792 1.04016557832 0.93718482048 0.80128051848 0.63245267232 0.430701282
79 0.25896717956 0.48458871824 0.67686461604 0.83579487296 0.961379489 1.05361846416 1.11251179844 1.13805949184 1.13026154436 1.089117956 1.01462872676 0.90679385664 0.76561334564 0.59108719376 0.383215401
80 0.2587561312 0.4837445248 0.6749651808 0.8324180992 0.95610328 1.0460207232 1.1021704288 1.1245523968 1.1131666272 1.06801312 0.9890918752 0.8764028928 0.7299461728 0.5497217152 0.33572952
81 0.25854508284 0.48290033136 0.67306574556 0.82904132544 0.950827071 1.03842298224 1.09182905916 1.11104530176 1.09607171004 1.046908284 0.96355502364 0.84601192896 0.69427899996 0.508356236640001 0.288243639
82 0.25833403448 0.48205613792 0.67116631032 0.82566455168 0.945550862 1.03082524128 1.08148768952 1.09753820672 1.07897679288 1.025803448 0.93801817208 0.81562096512 0.65861182712 0.46699075808 0.240757758
83 0.25812298612 0.48121194448 0.66926687508 0.82228777792 0.940274653 1.02322750032 1.07114631988 1.08403111168 1.06188187572 1.004698612 0.91248132052 0.78523000128 0.62294465428 0.42562527952 0.193271877
84 0.25791193776 0.48036775104 0.66736743984 0.81891100416 0.934998444 1.01562975936 1.06080495024 1.07052401664 1.04478695856 0.983593776 0.88694446896 0.75483903744 0.58727748144 0.38425980096 0.145785996
85 0.2577008894 0.4795235576 0.6654680046 0.8155342304 0.929722235 1.0080320184 1.0504635806 1.0570169216 1.0276920414 0.96248894 0.8614076174 0.7244480736 0.5516103086 0.342894322400001 0.0983001150000003
86 0.25748984104 0.47867936416 0.66356856936 0.81215745664 0.924446026 1.00043427744 1.04012221096 1.04350982656 1.01059712424 0.941384104 0.83587076584 0.69405710976 0.51594313576 0.30152884384 0.0508142340000001
87 0.25727879268 0.47783517072 0.66166913412 0.80878068288 0.919169817 0.99283653648 1.02978084132 1.03000273152 0.99350220708 0.920279268 0.81033391428 0.66366614592 0.48027596292 0.26016336528 0.00332835300000032
88 0.25706774432 0.47699097728 0.65976969888 0.80540390912 0.913893608 0.98523879552 1.01943947168 1.01649563648 0.97640728992 0.899174432 0.78479706272 0.63327518208 0.44460879008 0.218797886720001 -0.0441575279999999
89 0.25685669596 0.47614678384 0.65787026364 0.80202713536 0.908617399 0.97764105456 1.00909810204 1.00298854144 0.95931237276 0.878069596 0.75926021116 0.60288421824 0.40894161724 0.17743240816 -0.0916434089999996
90 0.2566456476 0.4753025904 0.6559708284 0.7986503616 0.90334119 0.9700433136 0.9987567324 0.9894814464 0.9422174556 0.85696476 0.7337233596 0.5724932544 0.3732744444 0.1360669296 -0.13912929
91 0.25643459924 0.47445839696 0.65407139316 0.79527358784 0.898064981 0.96244557264 0.98841536276 0.97597435136 0.92512253844 0.835859924 0.70818650804 0.54210229056 0.33760727156 0.0947014510400004 -0.186615171
92 0.25622355088 0.47361420352 0.65217195792 0.79189681408 0.892788772 0.95484783168 0.97807399312 0.96246725632 0.90802762128 0.814755088 0.68264965648 0.51171132672 0.30194009872 0.0533359724800007 -0.234101052
93 0.25601250252 0.47277001008 0.65027252268 0.78852004032 0.887512563 0.94725009072 0.96773262348 0.94896016128 0.89093270412 0.793650252 0.65711280492 0.48132036288 0.26627292588 0.0119704939200006 -0.281586933
94 0.25580145416 0.47192581664 0.64837308744 0.78514326656 0.882236354 0.93965234976 0.95739125384 0.93545306624 0.87383778696 0.772545416 0.63157595336 0.45092939904 0.23060575304 -0.0293949846399995 -0.329072813999999
95 0.2555904058 0.4710816232 0.6464736522 0.7817664928 0.876960145 0.9320546088 0.9470498842 0.9219459712 0.8567428698 0.75144058 0.6060391018 0.4205384352 0.1949385802 -0.0707604631999996 -0.376558695
96 0.25537935744 0.47023742976 0.64457421696 0.77838971904 0.871683936 0.92445686784 0.93670851456 0.90843887616 0.83964795264 0.730335744 0.58050225024 0.39014747136 0.15927140736 -0.112125941759999 -0.424044576
97 0.25516830908 0.46939323632 0.64267478172 0.77501294528 0.866407727 0.91685912688 0.92636714492 0.89493178112 0.82255303548 0.709230908 0.55496539868 0.35975650752 0.12360423452 -0.153491420319999 -0.471530457
98 0.25495726072 0.46854904288 0.64077534648 0.77163617152 0.861131518 0.90926138592 0.91602577528 0.88142468608 0.80545811832 0.688126072 0.52942854712 0.32936554368 0.0879370616799999 -0.194856898879999 -0.519016337999999
99 0.25474621236 0.46770484944 0.63887591124 0.76825939776 0.855855309 0.90166364496 0.90568440564 0.86791759104 0.78836320116 0.667021236 0.50389169556 0.29897457984 0.0522698888399999 -0.23622237744 -0.566502219
100 0.254535164 0.466860656 0.636976476 0.764882624 0.8505791 0.894065904 0.895343036 0.854410496 0.771268284 0.6459164 0.478354844 0.268583616 0.0166027160000003 -0.277587856 -0.6139881
101 0.25432411564 0.46601646256 0.63507704076 0.76150585024 0.845302891 0.88646816304 0.88500166636 0.84090340096 0.75417336684 0.624811564 0.45281799244 0.23819265216 -0.0190644568400001 -0.318953334559999 -0.661473980999999
102 0.25411306728 0.46517226912 0.63317760552 0.75812907648 0.840026682 0.87887042208 0.87466029672 0.82739630592 0.73707844968 0.603706728 0.42728114088 0.207801688320001 -0.0547316296799997 -0.360318813119999 -0.708959861999999
103 0.25390201892 0.46432807568 0.63127817028 0.75475230272 0.834750473 0.87127268112 0.86431892708 0.81388921088 0.71998353252 0.582601892 0.40174428932 0.17741072448 -0.0903988025200001 -0.401684291679999 -0.756445743
104 0.25369097056 0.46348388224 0.62937873504 0.75137552896 0.829474264 0.86367494016 0.85397755744 0.80038211584 0.70288861536 0.561497056 0.37620743776 0.14701976064 -0.12606597536 -0.44304977024 -0.803931624
105 0.2534799222 0.4626396888 0.6274792998 0.7479987552 0.824198055 0.8560771992 0.8436361878 0.7868750208 0.6857936982 0.54039222 0.3506705862 0.1166287968 -0.1617331482 -0.484415248799999 -0.851417504999999
106 0.25326887384 0.46179549536 0.62557986456 0.74462198144 0.818921846 0.84847945824 0.83329481816 0.77336792576 0.66869878104 0.519287384 0.32513373464 0.0862378329600005 -0.19740032104 -0.525780727359999 -0.898903386
107 0.25305782548 0.46095130192 0.62368042932 0.74124520768 0.813645637 0.84088171728 0.82295344852 0.75986083072 0.65160386388 0.498182548 0.29959688308 0.0558468691200002 -0.23306749388 -0.56714620592 -0.946389267
108 0.25284677712 0.46010710848 0.62178099408 0.73786843392 0.808369428 0.83328397632 0.81261207888 0.74635373568 0.63450894672 0.477077712 0.27406003152 0.0254559052800003 -0.26873466672 -0.608511684479999 -0.993875148
109 0.25263572876 0.45926291504 0.61988155884 0.73449166016 0.803093219 0.82568623536 0.80227070924 0.73284664064 0.61741402956 0.455972876 0.24852317996 -0.00493505855999923 -0.30440183956 -0.64987716304 -1.041361029
110 0.2524246804 0.4584187216 0.6179821236 0.7311148864 0.79781701 0.8180884944 0.7919293396 0.7193395456 0.6003191124 0.43486804 0.2229863284 -0.0353260223999999 -0.3400690124 -0.691242641599999 -1.08884691
111 0.25221363204 0.45757452816 0.61608268836 0.72773811264 0.792540801 0.81049075344 0.78158796996 0.70583245056 0.58322419524 0.413763204 0.19744947684 -0.0657169862399994 -0.37573618524 -0.732608120159999 -1.136332791
112 0.25200258368 0.45673033472 0.61418325312 0.72436133888 0.787264592 0.80289301248 0.77124660032 0.69232535552 0.56612927808 0.392658368 0.17191262528 -0.0961079500800001 -0.41140335808 -0.77397359872 -1.183818672
113 0.25179153532 0.45588614128 0.61228381788 0.72098456512 0.781988383 0.79529527152 0.76090523068 0.67881826048 0.54903436092 0.371553532 0.14637577372 -0.12649891392 -0.44707053092 -0.815339077279999 -1.231304553
114 0.25158048696 0.45504194784 0.61038438264 0.71760779136 0.776712174 0.78769753056 0.75056386104 0.66531116544 0.53193944376 0.350448696 0.12083892216 -0.156889877759999 -0.482737703760001 -0.85670455584 -1.278790434
115 0.2513694386 0.4541977544 0.6084849474 0.7142310176 0.771435965 0.7800997896 0.7402224914 0.6518040704 0.5148445266 0.32934386 0.0953020706 -0.1872808416 -0.5184048766 -0.898070034399999 -1.326276315
116 0.25115839024 0.45335356096 0.60658551216 0.71085424384 0.766159756 0.77250204864 0.72988112176 0.63829697536 0.49774960944 0.308239024 0.0697652190400001 -0.217671805439999 -0.55407204944 -0.939435512959999 -1.373762196
117 0.25094734188 0.45250936752 0.60468607692 0.70747747008 0.760883547 0.76490430768 0.71953975212 0.62478988032 0.48065469228 0.287134188 0.0442283674799999 -0.24806276928 -0.589739222279999 -0.980800991519999 -1.421248077
118 0.25073629352 0.45166517408 0.60278664168 0.70410069632 0.755607338 0.75730656672 0.70919838248 0.61128278528 0.46355977512 0.266029352 0.0186915159199997 -0.27845373312 -0.62540639512 -1.02216647008 -1.468733958
119 0.25052524516 0.45082098064 0.60088720644 0.70072392256 0.750331129 0.74970882576 0.69885701284 0.59777569024 0.44646485796 0.244924516 -0.0068453356400001 -0.308844696959999 -0.66107356796 -1.06353194864 -1.516219839
120 0.2503141968 0.4499767872 0.5989877712 0.6973471488 0.74505492 0.7421110848 0.6885156432 0.5842685952 0.4293699408 0.22381968 -0.0323821871999999 -0.3392356608 -0.6967407408 -1.1048974272 -1.56370572
121 0.25010314844 0.44913259376 0.59708833596 0.69397037504 0.739778711 0.73451334384 0.67817427356 0.57076150016 0.41227502364 0.202714844 -0.0579190387600005 -0.369626624639999 -0.73240791364 -1.14626290576 -1.611191601
122 0.24989210008 0.44828840032 0.59518890072 0.69059360128 0.734502502 0.72691560288 0.66783290392 0.55725440512 0.39518010648 0.181610008 -0.0834558903200003 -0.40001758848 -0.76807508648 -1.18762838432 -1.658677482
123 0.24968105172 0.44744420688 0.59328946548 0.68721682752 0.729226293 0.71931786192 0.65749153428 0.54374731008 0.37808518932 0.160505172 -0.10899274188 -0.43040855232 -0.80374225932 -1.22899386288 -1.706163363
124 0.24947000336 0.44660001344 0.59139003024 0.68384005376 0.723950084 0.71172012096 0.64715016464 0.53024021504 0.36099027216 0.139400336 -0.13452959344 -0.460799516159999 -0.839409432160001 -1.27035934144 -1.753649244
125 0.249258955 0.44575582 0.589490595 0.68046328 0.718673875 0.70412238 0.636808795 0.51673312 0.343895355 0.1182955 -0.160066445 -0.49119048 -0.875076604999999 -1.31172482 -1.801135125
126 0.24904790664 0.44491162656 0.58759115976 0.67708650624 0.713397666 0.69652463904 0.62646742536 0.50322602496 0.32680043784 0.097190664 -0.18560329656 -0.521581443839999 -0.91074377784 -1.35309029856 -1.848621006
127 0.24883685828 0.44406743312 0.58569172452 0.67370973248 0.708121457 0.68892689808 0.61612605572 0.48971892992 0.30970552068 0.0760858280000002 -0.21114014812 -0.55197240768 -0.946410950679999 -1.39445577712 -1.896106887
128 0.24862580992 0.44322323968 0.58379228928 0.67033295872 0.702845248 0.68132915712 0.60578468608 0.47621183488 0.29261060352 0.0549809920000001 -0.23667699968 -0.58236337152 -0.98207812352 -1.43582125568 -1.943592768
129 0.24841476156 0.44237904624 0.58189285404 0.66695618496 0.697569039 0.67373141616 0.59544331644 0.46270473984 0.27551568636 0.033876156 -0.26221385124 -0.612754335359999 -1.01774529636 -1.47718673424 -1.991078649
130 0.2482037132 0.4415348528 0.5799934188 0.6635794112 0.69229283 0.6661336752 0.5851019468 0.4491976448 0.2584207692 0.0127713200000003 -0.2877507028 -0.6431452992 -1.0534124692 -1.5185522128 -2.03856453
131 0.24799266484 0.44069065936 0.57809398356 0.66020263744 0.687016621 0.65853593424 0.57476057716 0.43569054976 0.24132585204 -0.00833351599999984 -0.313287554360001 -0.673536263039999 -1.08907964204 -1.55991769136 -2.086050411
132 0.24778161648 0.43984646592 0.57619454832 0.65682586368 0.681740412 0.65093819328 0.56441920752 0.42218345472 0.22423093488 -0.0294383519999999 -0.33882440592 -0.70392722688 -1.12474681488 -1.60128316992 -2.133536292
133 0.24757056812 0.43900227248 0.57429511308 0.65344908992 0.676464203 0.64334045232 0.55407783788 0.40867635968 0.20713601772 -0.0505431879999997 -0.36436125748 -0.73431819072 -1.16041398772 -1.64264864848 -2.181022173
134 0.24735951976 0.43815807904 0.57239567784 0.65007231616 0.671187994 0.63574271136 0.54373646824 0.39516926464 0.19004110056 -0.0716480239999998 -0.38989810904 -0.764709154559999 -1.19608116056 -1.68401412704 -2.228508054
135 0.2471484714 0.4373138856 0.5704962426 0.6466955424 0.665911785 0.6281449704 0.5333950986 0.3816621696 0.1729461834 -0.0927528599999999 -0.4154349606 -0.7951001184 -1.2317483334 -1.7253796056 -2.275993935
136 0.24693742304 0.43646969216 0.56859680736 0.64331876864 0.660635576 0.62054722944 0.52305372896 0.36815507456 0.15585126624 -0.113857696 -0.44097181216 -0.825491082239999 -1.26741550624 -1.76674508416 -2.323479816
137 0.24672637468 0.43562549872 0.56669737212 0.63994199488 0.655359367 0.61294948848 0.51271235932 0.35464797952 0.13875634908 -0.134962532 -0.46650866372 -0.85588204608 -1.30308267908 -1.80811056272 -2.370965697
138 0.24651532632 0.43478130528 0.56479793688 0.63656522112 0.650083158 0.60535174752 0.50237098968 0.34114088448 0.12166143192 -0.156067368 -0.49204551528 -0.88627300992 -1.33874985192 -1.84947604128 -2.418451578
139 0.24630427796 0.43393711184 0.56289850164 0.63318844736 0.644806949 0.59775400656 0.49202962004 0.32763378944 0.10456651476 -0.177172204 -0.51758236684 -0.916663973759999 -1.37441702476 -1.89084151984 -2.465937459
140 0.2460932296 0.4330929184 0.5609990664 0.6298116736 0.63953074 0.5901562656 0.4816882504 0.3141266944 0.0874715976000003 -0.19827704 -0.5431192184 -0.9470549376 -1.4100841976 -1.9322069984 -2.51342334
141 0.24588218124 0.43224872496 0.55909963116 0.62643489984 0.634254531 0.58255852464 0.47134688076 0.30061959936 0.0703766804400003 -0.219381876 -0.56865606996 -0.977445901439999 -1.44575137044 -1.97357247696 -2.560909221
142 0.24567113288 0.43140453152 0.55720019592 0.62305812608 0.628978322 0.57496078368 0.46100551112 0.28711250432 0.0532817632800006 -0.240486712 -0.59419292152 -1.00783686528 -1.48141854328 -2.01493795552 -2.608395102
143 0.24546008452 0.43056033808 0.55530076068 0.61968135232 0.623702113 0.56736304272 0.45066414148 0.27360540928 0.0361868461200002 -0.261591548 -0.61972977308 -1.03822782912 -1.51708571612 -2.05630343408 -2.655880983
144 0.24524903616 0.42971614464 0.55340132544 0.61630457856 0.618425904 0.55976530176 0.44032277184 0.26009831424 0.0190919289600002 -0.282696384 -0.64526662464 -1.06861879296 -1.55275288896 -2.09766891264 -2.703366864
145 0.2450379878 0.4288719512 0.5515018902 0.6129278048 0.613149695 0.5521675608 0.4299814022 0.2465912192 0.00199701180000019 -0.30380122 -0.6708034762 -1.0990097568 -1.5884200618 -2.1390343912 -2.750852745
146 0.24482693944 0.42802775776 0.54960245496 0.60955103104 0.607873486 0.54456981984 0.41964003256 0.23308412416 -0.0150979053599995 -0.324906056 -0.69634032776 -1.12940072064 -1.62408723464 -2.18039986976 -2.798338626
147 0.24461589108 0.42718356432 0.54770301972 0.60617425728 0.602597277 0.53697207888 0.40929866292 0.21957702912 -0.0321928225199996 -0.346010892 -0.72187717932 -1.15979168448 -1.65975440748 -2.22176534832 -2.845824507
148 0.24440484272 0.42633937088 0.54580358448 0.60279748352 0.597321068 0.52937433792 0.39895729328 0.20606993408 -0.0492877396799996 -0.367115728 -0.74741403088 -1.19018264832 -1.69542158032 -2.26313082688 -2.893310388
149 0.24419379436 0.42549517744 0.54390414924 0.59942070976 0.592044859 0.52177659696 0.38861592364 0.19256283904 -0.0663826568399996 -0.388220564 -0.77295088244 -1.22057361216 -1.73108875316 -2.30449630544 -2.940796269
150 0.243982746 0.424650984 0.542004714 0.596043936 0.58676865 0.514178856 0.378274554 0.179055744 -0.0834775739999999 -0.4093254 -0.798487734 -1.250964576 -1.766755926 -2.345861784 -2.98828215
151 0.24377169764 0.42380679056 0.54010527876 0.59266716224 0.581492441 0.50658111504 0.36793318436 0.16554864896 -0.100572491159999 -0.430430236 -0.82402458556 -1.28135553984 -1.80242309884 -2.38722726256 -3.035768031
152 0.24356064928 0.42296259712 0.53820584352 0.58929038848 0.576216232 0.49898337408 0.35759181472 0.15204155392 -0.117667408319999 -0.451535072 -0.84956143712 -1.31174650368 -1.83809027168 -2.42859274112 -3.083253912
153 0.24334960092 0.42211840368 0.53630640828 0.58591361472 0.570940023 0.49138563312 0.34725044508 0.13853445888 -0.13476232548 -0.472639907999999 -0.87509828868 -1.34213746752 -1.87375744452 -2.46995821968 -3.130739793
154 0.24313855256 0.42127421024 0.53440697304 0.58253684096 0.565663814 0.48378789216 0.33690907544 0.12502736384 -0.15185724264 -0.493744744 -0.90063514024 -1.37252843136 -1.90942461736 -2.51132369824 -3.178225674
155 0.2429275042 0.4204300168 0.5325075378 0.5791600672 0.560387605 0.4761901512 0.3265677058 0.1115202688 -0.1689521598 -0.51484958 -0.9261719918 -1.4029193952 -1.9450917902 -2.5526891768 -3.225711555
156 0.24271645584 0.41958582336 0.53060810256 0.57578329344 0.555111396 0.46859241024 0.31622633616 0.0980131737600005 -0.186047076959999 -0.535954416 -0.951708843360001 -1.43331035904 -1.98075896304 -2.59405465536 -3.273197436
157 0.24250540748 0.41874162992 0.52870866732 0.57240651968 0.549835187 0.46099466928 0.30588496652 0.0845060787200003 -0.20314199412 -0.557059252 -0.97724569492 -1.46370132288 -2.01642613588 -2.63542013392 -3.320683317
158 0.24229435912 0.41789743648 0.52680923208 0.56902974592 0.544558978 0.45339692832 0.29554359688 0.0709989836800003 -0.22023691128 -0.578164088 -1.00278254648 -1.49409228672 -2.05209330872 -2.67678561248 -3.368169198
159 0.24208331076 0.41705324304 0.52490979684 0.56565297216 0.539282769 0.44579918736 0.28520222724 0.0574918886400003 -0.23733182844 -0.599268924 -1.02831939804 -1.52448325056 -2.08776048156 -2.71815109104 -3.415655079
160 0.2418722624 0.4162090496 0.5230103616 0.5622761984 0.53400656 0.4382014464 0.2748608576 0.0439847936000004 -0.2544267456 -0.62037376 -1.0538562496 -1.5548742144 -2.1234276544 -2.7595165696 -3.46314096
161 0.24166121404 0.41536485616 0.52111092636 0.55889942464 0.528730351 0.43060370544 0.26451948796 0.0304776985600004 -0.271521662759999 -0.641478596 -1.07939310116 -1.58526517824 -2.15909482724 -2.80088204816 -3.510626841
162 0.24145016568 0.41452066272 0.51921149112 0.55552265088 0.523454142 0.42300596448 0.25417811832 0.0169706035200002 -0.288616579919999 -0.662583432 -1.10492995272 -1.61565614208 -2.19476200008 -2.84224752672 -3.558112722
163 0.24123911732 0.41367646928 0.51731205588 0.55214587712 0.518177933 0.41540822352 0.24383674868 0.00346350848000049 -0.305711497079999 -0.683688268 -1.13046680428 -1.64604710592 -2.23042917292 -2.88361300528 -3.605598603
164 0.24102806896 0.41283227584 0.51541262064 0.54876910336 0.512901724 0.40781048256 0.23349537904 -0.0100435865599997 -0.32280641424 -0.704793104 -1.15600365584 -1.67643806976 -2.26609634576 -2.92497848384 -3.653084484
165 0.2408170206 0.4119880824 0.5135131854 0.5453923296 0.507625515 0.4002127416 0.2231540094 -0.0235506815999999 -0.339901331399999 -0.72589794 -1.1815405074 -1.7068290336 -2.3017635186 -2.9663439624 -3.700570365
166 0.24060597224 0.41114388896 0.51161375016 0.54201555584 0.502349306 0.39261500064 0.21281263976 -0.0370577766399997 -0.356996248559999 -0.747002776 -1.20707735896 -1.73721999744 -2.33743069144 -3.00770944096 -3.748056246
167 0.24039492388 0.41029969552 0.50971431492 0.53863878208 0.497073097 0.38501725968 0.20247127012 -0.0505648716799999 -0.374091165719999 -0.768107612 -1.23261421052 -1.76761096128 -2.37309786428 -3.04907491952 -3.795542127
168 0.24018387552 0.40945550208 0.50781487968 0.53526200832 0.491796888 0.37741951872 0.19212990048 -0.0640719667199996 -0.391186082879999 -0.789212448 -1.25815106208 -1.79800192512 -2.40876503712 -3.09044039808 -3.843028008
169 0.23997282716 0.40861130864 0.50591544444 0.53188523456 0.486520679 0.36982177776 0.18178853084 -0.0775790617599998 -0.40828100004 -0.810317284 -1.28368791364 -1.82839288896 -2.44443220996 -3.13180587664 -3.890513889
170 0.2397617788 0.4077671152 0.5040160092 0.5285084608 0.48124447 0.3622240368 0.1714471612 -0.0910861567999997 -0.4253759172 -0.83142212 -1.3092247652 -1.8587838528 -2.4800993828 -3.1731713552 -3.93799977
171 0.23955073044 0.40692292176 0.50211657396 0.52513168704 0.475968261 0.35462629584 0.16110579156 -0.104593251839999 -0.44247083436 -0.852526956 -1.33476161676 -1.88917481664 -2.51576655564 -3.21453683376 -3.985485651
172 0.23933968208 0.40607872832 0.50021713872 0.52175491328 0.470692052 0.34702855488 0.15076442192 -0.11810034688 -0.45956575152 -0.873631791999999 -1.36029846832 -1.91956578048 -2.55143372848 -3.25590231232 -4.032971532
173 0.23912863372 0.40523453488 0.49831770348 0.51837813952 0.465415843 0.33943081392 0.14042305228 -0.131607441919999 -0.47666066868 -0.894736628 -1.38583531988 -1.94995674432 -2.58710090132 -3.29726779088 -4.080457413
174 0.23891758536 0.40439034144 0.49641826824 0.51500136576 0.460139634 0.33183307296 0.13008168264 -0.14511453696 -0.49375558584 -0.915841464 -1.41137217144 -1.98034770816 -2.62276807416 -3.33863326944 -4.127943294
175 0.238706537 0.403546148 0.494518833 0.511624592 0.454863425 0.324235332 0.119740313 -0.158621632 -0.510850502999999 -0.9369463 -1.436909023 -2.010738672 -2.658435247 -3.379998748 -4.175429175
176 0.23849548864 0.40270195456 0.49261939776 0.50824781824 0.449587216 0.31663759104 0.10939894336 -0.172128727039999 -0.527945420159999 -0.958051136 -1.46244587456 -2.04112963584 -2.69410241984 -3.42136422656 -4.222915056
177 0.23828444028 0.40185776112 0.49071996252 0.50487104448 0.444311007 0.30903985008 0.09905757372 -0.18563582208 -0.54504033732 -0.979155972 -1.48798272612 -2.07152059968 -2.72976959268 -3.46272970512 -4.270400937
178 0.23807339192 0.40101356768 0.48882052728 0.50149427072 0.439034798 0.30144210912 0.0887162040800001 -0.199142917119999 -0.56213525448 -1.000260808 -1.51351957768 -2.10191156352 -2.76543676552 -3.50409518368 -4.317886818
179 0.23786234356 0.40016937424 0.48692109204 0.49811749696 0.433758589 0.29384436816 0.0783748344399999 -0.212650012159999 -0.57923017164 -1.021365644 -1.53905642924 -2.13230252736 -2.80110393836 -3.54546066224 -4.365372699
180 0.2376512952 0.3993251808 0.4850216568 0.4947407232 0.42848238 0.2862466272 0.0680334647999998 -0.2261571072 -0.596325088799999 -1.04247048 -1.5645932808 -2.1626934912 -2.8367711112 -3.5868261408 -4.41285858
181 0.23744024684 0.39848098736 0.48312222156 0.49136394944 0.423206171 0.27864888624 0.0576920951599999 -0.239664202239999 -0.613420005959999 -1.063575316 -1.59013013236 -2.19308445504 -2.87243828404 -3.62819161936 -4.460344461
182 0.23722919848 0.39763679392 0.48122278632 0.48798717568 0.417929962 0.27105114528 0.04735072552 -0.25317129728 -0.630514923119999 -1.084680152 -1.61566698392 -2.22347541888 -2.90810545688 -3.66955709792 -4.507830342
183 0.23701815012 0.39679260048 0.47932335108 0.48461040192 0.412653753 0.26345340432 0.0370093558799998 -0.266678392319999 -0.64760984028 -1.105784988 -1.64120383548 -2.25386638272 -2.94377262972 -3.71092257648 -4.555316223
184 0.23680710176 0.39594840704 0.47742391584 0.48123362816 0.407377544 0.25585566336 0.0266679862399999 -0.28018548736 -0.66470475744 -1.126889824 -1.66674068704 -2.28425734656 -2.97943980256 -3.75228805504 -4.602802104
185 0.2365960534 0.3951042136 0.4755244806 0.4778568544 0.402101335 0.2482579224 0.0163266166 -0.2936925824 -0.681799674599999 -1.14799466 -1.6922775386 -2.3146483104 -3.0151069754 -3.7936535336 -4.650287985
186 0.23638500504 0.39426002016 0.47362504536 0.47448008064 0.396825126 0.24066018144 0.00598524695999985 -0.30719967744 -0.698894591759999 -1.169099496 -1.71781439016 -2.34503927424 -3.05077414824 -3.83501901216 -4.697773866
187 0.23617395668 0.39341582672 0.47172561012 0.47110330688 0.391548917 0.23306244048 -0.00435612268000006 -0.32070677248 -0.715989508919999 -1.190204332 -1.74335124172 -2.37543023808 -3.08644132108 -3.87638449072 -4.745259747
188 0.23596290832 0.39257163328 0.46982617488 0.46772653312 0.386272708 0.22546469952 -0.0146974923200002 -0.33421386752 -0.733084426079999 -1.211309168 -1.76888809328 -2.40582120192 -3.12210849392 -3.91774996928 -4.792745628
189 0.23575185996 0.39172743984 0.46792673964 0.46434975936 0.380996499 0.21786695856 -0.0250388619600001 -0.347720962559999 -0.750179343239999 -1.232414004 -1.79442494484 -2.43621216576 -3.15777566676 -3.95911544784 -4.840231509
190 0.2355408116 0.3908832464 0.4660273044 0.4609729856 0.37572029 0.2102692176 -0.0353802315999998 -0.3612280576 -0.767274260399999 -1.25351884 -1.8199617964 -2.4666031296 -3.1934428396 -4.0004809264 -4.88771739
191 0.23532976324 0.39003905296 0.46412786916 0.45759621184 0.370444081 0.20267147664 -0.0457216012400002 -0.374735152639999 -0.784369177559999 -1.274623676 -1.84549864796 -2.49699409344 -3.22911001244 -4.04184640496 -4.935203271
192 0.23511871488 0.38919485952 0.46222843392 0.45421943808 0.365167872 0.19507373568 -0.0560629708800001 -0.38824224768 -0.801464094719999 -1.295728512 -1.87103549952 -2.52738505728 -3.26477718528 -4.08321188352 -4.982689152
193 0.23490766652 0.38835066608 0.46032899868 0.45084266432 0.359891663 0.18747599472 -0.0664043405200002 -0.401749342719999 -0.818559011879999 -1.316833348 -1.89657235108 -2.55777602112 -3.30044435812 -4.12457736208 -5.030175033
194 0.23469661816 0.38750647264 0.45842956344 0.44746589056 0.354615454 0.17987825376 -0.0767457101600001 -0.41525643776 -0.835653929039999 -1.337938184 -1.92210920264 -2.58816698496 -3.33611153096 -4.16594284064 -5.077660914
195 0.2344855698 0.3866622792 0.4565301282 0.4440891168 0.349339245 0.1722805128 -0.0870870797999998 -0.4287635328 -0.852748846199999 -1.35904302 -1.9476460542 -2.6185579488 -3.3717787038 -4.2073083192 -5.125146795
196 0.23427452144 0.38581808576 0.45463069296 0.44071234304 0.344063036 0.16468277184 -0.0974284494400002 -0.44227062784 -0.86984376336 -1.380147856 -1.97318290576 -2.64894891264 -3.40744587664 -4.24867379776 -5.172632676
197 0.23406347308 0.38497389232 0.45273125772 0.43733556928 0.338786827 0.15708503088 -0.10776981908 -0.45577772288 -0.88693868052 -1.401252692 -1.99871975732 -2.67933987648 -3.44311304948 -4.29003927632 -5.220118557
198 0.23385242472 0.38412969888 0.45083182248 0.43395879552 0.333510618 0.14948728992 -0.11811118872 -0.469284817919999 -0.904033597679999 -1.422357528 -2.02425660888 -2.70973084032 -3.47878022232 -4.33140475488 -5.267604438
199 0.23364137636 0.38328550544 0.44893238724 0.43058202176 0.328234409 0.14188954896 -0.12845255836 -0.48279191296 -0.92112851484 -1.443462364 -2.04979346044 -2.74012180416 -3.51444739516 -4.37277023344 -5.315090319
200 0.233430328 0.382441312 0.447032952 0.427205248 0.3229582 0.134291808 -0.138793928 -0.496299008 -0.938223431999999 -1.4645672 -2.075330312 -2.770512768 -3.550114568 -4.414135712 -5.3625762

